Long-Period High-Amplitude Red Variables in the KELT Survey

We present a sample of 4,132 Mira-like variables (red variables with long periods and high amplitudes) in the Kilodegree Extremely Little Telescope (KELT) survey. Of these, 814 are new detections. We used 2MASS colors to identify candidate asymptotic giant branch (AGB) stars. We tested for photometric variability among the sample and used Lomb-Scargle to determine the periodicity of the variable sample. We selected variables with high amplitudes and strong periodic behavior using a Random Forest classifier. Of the sample of 4,132 Mira-like variables, we estimate that 70% are Miras, and 30% are semi-regular (SR) variables. We also adopt the method of using (W_{RP} - W_{K_s}) vs. (J - K_s) colors (Lebzelter et al. 2018) in distinguishing between O-rich and C-rich Miras and find it to be an improvement over 2MASS colors.

==> full_table.csv <==
# Eastern KELT I.D., Western KELT I.D., 2MASS I.D., RA, Dec, l, b, R_KELT, J, H, K_s, Period, Upper Period, Lower Period, S/N, mismatch flag
KELT_N01_lc_012200_V01_east_raw.dat,KELT_N01_lc_039679_V01_west_raw.dat,2MASS J23573235+3202204,23:57:32.36,+32:02:20.48,109.820255,-29.456737,11.05,06.08,05.30,04.88,227,234,220,05.69,0
KELT_N01_lc_012821_V01_east_raw.dat,KELT_N01_lc_046147_V01_west_raw.dat,2MASS J00594645+2756445,00:59:46.46,+27:56:44.58,125.176497,-34.889698,10.19,07.18,06.38,05.95,188,195,184,05.45,0
KELT_N01_lc_033544_V01_east_raw.dat,KELT_N01_lc_009353_V01_west_raw.dat,2MASS J23514408+2945435,23:51:44.09,+29:45:43.56,107.755008,-31.344054,09.07,04.62,03.75,03.14,321,352,304,05.27,0
KELT_N01_lc_033596_V01_east_raw.dat,KELT_N01_lc_023249_V01_west_raw.dat,2MASS J00234610+3830077,00:23:46.11,+38:30:07.73,117.007674,-24.051108,10.88,08.92,08.13,07.93,411,446,383,05.56,1
KELT_N01_lc_041955_V01_east_raw.dat,KELT_N01_lc_030143_V01_west_raw.dat,2MASS J00500630+3539098,00:50:06.31,+35:39:09.89,122.627460,-27.218213,09.36,05.48,04.69,04.27,260,271,250,05.41,0
KELT_N01_lc_043787_V01_east_raw.dat,KELT_N01_lc_046756_V01_west_raw.dat,2MASS J00141091+2901203,00:14:10.92,+29:01:20.33,113.200899,-33.144494,10.39,05.69,04.84,04.44,238,246,227,05.16,0
KELT_N01_lc_046801_V01_east_raw.dat,nan,2MASS J00471892+3241083,00:47:18.93,+32:41:08.38,121.928508,-30.178056,10.66,03.05,02.23,01.76,430,458,394,04.94,0
KELT_N01_lc_047788_V01_east_raw.dat,nan,2MASS J00512328+3422363,00:51:23.29,+34:22:36.32,122.920217,-28.494993,10.89,04.88,03.84,03.25,329,351,311,04.45,0
KELT_N01_lc_050515_V01_east_raw.dat,KELT_N01_lc_020788_V01_west_raw.dat,2MASS J00001686+2636285,00:00:16.86,+26:36:28.59,108.971969,-34.873232,10.55,07.35,06.54,06.18,181,184,177,04.64,0
KELT_N01_lc_051102_V01_east_raw.dat,nan,2MASS J00030086+3038233,00:03:00.86,+30:38:23.34,110.768735,-31.085668,13.41,10.90,09.71,08.90,306,322,293,04.91,0
KELT_N01_lc_051823_V01_east_raw.dat,KELT_N01_lc_045548_V01_west_raw.dat,2MASS J23491137+2638088,23:49:11.37,+26:38:08.89,106.078971,-34.190596,09.22,05.33,04.20,03.80,230,238,224,05.69,0
KELT_N01_lc_052269_V01_east_raw.dat,KELT_N01_lc_017514_V01_west_raw.dat,2MASS J23461773+3024468,23:46:17.74,+30:24:46.88,106.650150,-30.390832,11.08,06.04,05.14,04.75,129,132,127,05.46,0
KELT_N01_lc_053684_V01_east_raw.dat,KELT_N01_lc_058300_V01_west_raw.dat,2MASS J00322275+2601459,00:32:22.76,+26:01:45.94,117.594322,-36.644720,07.80,03.42,02.54,02.13,310,325,296,06.42,0
KELT_N01_lc_053981_V01_east_raw.dat,KELT_N01_lc_048462_V01_west_raw.dat,2MASS J00222314+2659458,00:22:23.15,+26:59:45.83,114.985647,-35.427023,08.69,04.68,03.92,03.50,279,293,266,05.25,0
KELT_N01_lc_054306_V01_east_raw.dat,KELT_N01_lc_049456_V01_west_raw.dat,2MASS J00482082+2703259,00:48:20.83,+27:03:25.98,122.083382,-35.809439,10.99,05.13,04.17,03.81,344,359,312,04.69,0
KELT_N01_lc_054605_V01_east_raw.dat,KELT_N01_lc_057685_V01_west_raw.dat,2MASS J00473809+3749556,00:47:38.09,+37:49:55.67,122.103158,-25.033499,10.55,05.31,04.59,04.21,208,218,201,03.63,0
KELT_N01_lc_056383_V01_east_raw.dat,KELT_N01_lc_045232_V01_west_raw.dat,2MASS J23430657+3528452,23:43:06.58,+35:28:45.21,107.583772,-25.347799,10.89,04.92,03.91,03.24,377,408,366,06.59,0
KELT_N01_lc_058729_V01_east_raw.dat,KELT_N01_lc_058434_V01_west_raw.dat,2MASS J00000657+2553112,00:00:06.57,+25:53:11.23,108.712957,-35.564066,08.01,02.23,01.32,00.92,320,348,306,05.62,0
KELT_N01_lc_060087_V01_east_raw.dat,KELT_N01_lc_058910_V01_west_raw.dat,2MASS J23505191+4304452,23:50:51.92,+43:04:45.21,111.329781,-18.423770,12.71,07.67,06.84,06.50,280,291,268,05.75,0
KELT_N01_lc_065529_V01_east_raw.dat,KELT_N01_lc_059071_V01_west_raw.dat,2MASS J00042008+4006356,00:04:20.08,+40:06:35.64,113.249082,-21.874575,08.67,03.57,02.59,02.08,315,330,299,06.48,0
KELT_N01_lc_066205_V01_east_raw.dat,KELT_N01_lc_049416_V01_west_raw.dat,2MASS J23572739+2407312,23:57:27.39,+24:07:31.21,107.440420,-37.117208,11.53,06.59,05.72,05.25,244,254,238,05.97,0
KELT_N01_lc_067993_V01_east_raw.dat,nan,2MASS J00240197+3834373,00:24:01.98,+38:34:37.38,117.073483,-23.982759,08.40,02.02,00.77,00.12,406,440,381,04.60,0
nan,KELT_N01_lc_047755_V01_west_raw.dat,2MASS J00065274+4305021,00:06:52.74,+43:05:02.18,114.346944,-19.043803,10.98,03.04,01.83,01.11,694,900,621,05.13,0
nan,KELT_N01_lc_057416_V01_west_raw.dat,2MASS J01022294+3755069,01:02:22.94,+37:55:06.98,125.311426,-24.902572,11.69,07.43,06.55,06.16,241,253,232,05.07,0
nan,KELT_N01_lc_057492_V01_west_raw.dat,2MASS J23450232+4355261,23:45:02.32,+43:55:26.19,110.483461,-17.336981,08.61,03.55,02.40,01.75,419,462,379,05.48,0
KELT_N02_lc_009050_V01_east_raw.dat,KELT_N02_lc_051439_V01_west_raw.dat,2MASS J02271953+3244229,02:27:19.53,+32:44:22.96,145.267460,-25.939614,09.24,05.37,04.40,04.01,246,259,239,05.65,0
KELT_N02_lc_015989_V01_east_raw.dat,nan,2MASS J01564706+3401107,01:56:47.06,+34:01:10.77,138.089469,-26.921388,08.89,04.86,03.92,03.32,324,351,308,05.26,0
KELT_N02_lc_022940_V01_east_raw.dat,KELT_N02_lc_050490_V01_west_raw.dat,2MASS J02211963+3152576,02:21:19.64,+31:52:57.69,144.339917,-27.225155,11.88,08.73,07.91,07.50,147,151,144,05.87,0
KELT_N02_lc_022989_V01_east_raw.dat,KELT_N02_lc_024368_V01_west_raw.dat,2MASS J02500480+2907514,02:50:04.80,+29:07:51.43,151.946154,-26.973239,12.36,08.89,08.06,07.74,151,155,147,05.56,0
KELT_N02_lc_028553_V01_east_raw.dat,KELT_N02_lc_045494_V01_west_raw.dat,2MASS J02075094+2756151,02:07:50.94,+27:56:15.13,142.856512,-31.960743,09.89,06.56,05.77,05.38,216,223,209,06.01,0
KELT_N02_lc_032477_V01_east_raw.dat,KELT_N02_lc_059104_V01_west_raw.dat,2MASS J02011074+3347159,02:01:10.74,+33:47:15.91,139.143449,-26.878996,12.55,08.51,07.61,07.27,205,212,197,05.76,0
KELT_N02_lc_036893_V01_east_raw.dat,KELT_N02_lc_060766_V01_west_raw.dat,2MASS J01580610+3839185,01:58:06.10,+38:39:18.56,136.950120,-22.395146,11.62,08.00,07.20,06.86,298,312,285,06.69,1
KELT_N02_lc_037392_V01_east_raw.dat,KELT_N02_lc_016705_V01_west_raw.dat,2MASS J02480048+3658016,02:48:00.49,+36:58:01.61,147.441521,-20.295323,09.71,07.32,06.62,06.32,76,77,75,05.09,0
KELT_N02_lc_037757_V01_east_raw.dat,KELT_N02_lc_042226_V01_west_raw.dat,2MASS J01585119+4037208,01:58:51.19,+40:37:20.90,136.516803,-20.464192,11.38,08.55,07.38,06.64,392,427,370,05.74,0
KELT_N02_lc_038347_V01_east_raw.dat,KELT_N02_lc_060402_V01_west_raw.dat,2MASS J01355142+3610253,01:35:51.43,+36:10:25.31,132.879454,-25.838577,11.19,06.42,05.58,05.22,111,114,109,03.40,0
KELT_N02_lc_040378_V01_east_raw.dat,KELT_N02_lc_062471_V01_west_raw.dat,2MASS J01563314+3904513,01:56:33.15,+39:04:51.33,136.511287,-22.067718,10.61,06.75,05.85,05.45,185,192,179,05.02,0
KELT_N02_lc_043970_V01_east_raw.dat,KELT_N02_lc_005585_V01_west_raw.dat,2MASS J01125639+3959452,01:12:56.39,+39:59:45.25,127.393435,-22.689505,11.31,08.18,07.16,06.72,248,261,235,04.45,0
KELT_N02_lc_046135_V01_east_raw.dat,KELT_N02_lc_047211_V01_west_raw.dat,2MASS J02421235+3224378,02:42:12.35,+32:24:37.89,148.558505,-24.891041,07.92,03.54,02.59,02.21,568,637,521,04.89,0
KELT_N02_lc_046554_V01_east_raw.dat,KELT_N02_lc_048806_V01_west_raw.dat,2MASS J02484336+3327225,02:48:43.36,+33:27:22.54,149.351454,-23.329180,11.46,05.75,04.82,04.35,314,331,297,06.40,0
KELT_N02_lc_050122_V01_east_raw.dat,KELT_N02_lc_058315_V01_west_raw.dat,2MASS J02410021+3111585,02:41:00.22,+31:11:58.53,148.918250,-26.085261,07.51,02.55,01.59,01.27,251,266,241,04.50,0
KELT_N02_lc_050999_V01_east_raw.dat,KELT_N02_lc_054840_V01_west_raw.dat,2MASS J01314827+2640198,01:31:48.27,+26:40:19.81,133.997064,-35.330760,13.09,10.78,09.96,09.60,143,147,140,05.32,0
KELT_N02_lc_051192_V01_east_raw.dat,KELT_N02_lc_064008_V01_west_raw.dat,2MASS J01393689+3920348,01:39:36.89,+39:20:34.88,132.997746,-22.585238,09.72,05.25,04.42,04.15,223,232,214,05.39,0
KELT_N02_lc_058225_V01_east_raw.dat,KELT_N02_lc_063311_V01_west_raw.dat,2MASS J01225295+2523068,01:22:52.96,+25:23:06.84,131.825920,-36.942876,12.69,05.97,05.14,04.59,379,415,368,05.59,0
KELT_N02_lc_059569_V01_east_raw.dat,nan,2MASS J02370234+3415513,02:37:02.34,+34:15:51.39,146.594337,-23.709378,08.24,02.23,01.36,01.05,265,276,254,04.53,0
KELT_N02_lc_061537_V01_east_raw.dat,KELT_N02_lc_061152_V01_west_raw.dat,2MASS J01152971+4043082,01:15:29.71,+40:43:08.24,127.842608,-21.923295,08.49,04.16,03.19,02.66,340,360,322,06.84,0
KELT_N02_lc_062266_V01_east_raw.dat,KELT_N02_lc_062249_V01_west_raw.dat,2MASS J02174478+4418255,02:17:44.78,+44:18:25.53,138.811596,-15.887189,08.73,05.47,04.68,04.34,376,429,361,05.17,0
KELT_N02_lc_064302_V01_east_raw.dat,nan,2MASS J02522580+3641298,02:52:25.81,+36:41:29.86,148.411811,-20.122786,11.49,04.32,03.41,02.78,403,438,376,05.27,0
KELT_N02_lc_064341_V01_east_raw.dat,KELT_N02_lc_057722_V01_west_raw.dat,2MASS J01253917+2123458,01:25:39.17,+21:23:45.87,133.469012,-40.774585,11.42,06.27,05.39,04.97,283,296,269,06.02,0
KELT_N02_lc_066546_V01_east_raw.dat,nan,2MASS J02485808+3744276,02:48:58.08,+37:44:27.65,147.240541,-19.520986,11.48,06.56,05.65,05.27,225,232,218,05.35,0
KELT_N02_lc_066608_V01_east_raw.dat,KELT_N02_lc_063564_V01_west_raw.dat,2MASS J02055459+4043267,02:05:54.60,+40:43:26.71,137.850614,-19.980342,10.90,04.16,03.23,02.60,478,518,448,06.29,0
KELT_N02_lc_067528_V01_east_raw.dat,KELT_N02_lc_058603_V01_west_raw.dat,2MASS J02524364+4306140,02:52:43.64,+43:06:14.04,145.304575,-14.437104,11.36,06.36,05.55,05.08,289,304,275,06.01,0
KELT_N02_lc_072804_V01_east_raw.dat,KELT_N02_lc_051108_V01_west_raw.dat,2MASS J02160710+2503236,02:16:07.11,+25:03:23.61,146.164221,-33.966341,08.08,05.26,04.36,04.04,186,192,182,05.74,0
nan,KELT_N02_lc_048533_V01_west_raw.dat,2MASS J01354264+2000160,01:35:42.64,+20:00:16.10,136.905224,-41.662907,12.86,10.15,09.38,09.14,115,118,113,05.47,0
nan,KELT_N02_lc_049622_V01_west_raw.dat,2MASS J01161114+4144580,01:16:11.14,+41:44:58.05,127.868878,-20.884937,09.70,04.10,03.35,02.74,316,334,298,06.89,0
nan,KELT_N02_lc_051463_V01_west_raw.dat,2MASS J01142773+3241401,01:14:27.73,+32:41:40.12,128.520762,-29.927293,11.57,06.67,05.73,05.14,292,308,274,05.91,0
nan,KELT_N02_lc_055128_V01_west_raw.dat,2MASS J02481112+3927438,02:48:11.13,+39:27:43.89,146.261010,-18.062913,10.85,06.80,05.90,05.53,309,326,293,06.54,0
nan,KELT_N02_lc_063557_V01_west_raw.dat,2MASS J02173296+4418176,02:17:32.96,+44:18:17.70,138.777891,-15.901219,07.39,01.59,00.51,00.13,395,434,366,05.33,0
KELT_N03_lc_002348_V01_east_raw.dat,KELT_N03_lc_028398_V01_west_raw.dat,2MASS J04215740+2826355,04:21:57.40,+28:26:35.55,169.254969,-14.939851,09.16,07.16,06.13,05.39,415,453,383,05.83,0
KELT_N03_lc_006556_V01_east_raw.dat,KELT_N03_lc_017741_V01_west_raw.dat,2MASS J04323814+3222288,04:32:38.15,+32:22:28.82,167.872778,-10.588152,10.57,06.33,04.92,04.03,407,457,378,05.04,0
KELT_N03_lc_010060_V01_east_raw.dat,KELT_N03_lc_012400_V01_west_raw.dat,2MASS J04312541+3143323,04:31:25.42,+31:43:32.34,168.189532,-11.213019,10.90,07.67,06.30,05.48,315,334,298,06.16,0
KELT_N03_lc_010632_V01_east_raw.dat,KELT_N03_lc_051795_V01_west_raw.dat,2MASS J03522646+3342208,03:52:26.47,+33:42:20.82,160.758759,-15.556730,10.27,05.60,04.85,04.22,152,156,148,04.85,0
KELT_N03_lc_012047_V01_east_raw.dat,KELT_N03_lc_048193_V01_west_raw.dat,2MASS J03381907+3203135,03:38:19.08,+32:03:13.53,159.484459,-18.724860,11.72,06.30,05.21,04.75,255,268,244,05.49,0
KELT_N03_lc_012134_V01_east_raw.dat,KELT_N03_lc_052278_V01_west_raw.dat,2MASS J04291507+3933436,04:29:15.08,+39:33:43.63,162.054947,-6.226863,10.05,06.63,05.33,04.42,385,417,367,06.61,0
KELT_N03_lc_012327_V01_east_raw.dat,KELT_N03_lc_041415_V01_west_raw.dat,2MASS J04345542+2428531,04:34:55.42,+24:28:53.16,174.320747,-15.395377,12.03,09.43,08.55,08.05,405,429,379,06.25,0
KELT_N03_lc_014347_V01_east_raw.dat,KELT_N03_lc_040237_V01_west_raw.dat,2MASS J03444476+3315148,03:44:44.77,+33:15:14.85,159.789314,-16.939595,11.04,06.77,05.75,05.30,172,180,167,04.83,0
KELT_N03_lc_016528_V01_east_raw.dat,KELT_N03_lc_034434_V01_west_raw.dat,2MASS J03390302+3252294,03:39:03.02,+32:52:29.41,159.070681,-17.987426,12.56,07.11,06.05,05.38,293,308,281,06.99,0
KELT_N03_lc_020191_V01_east_raw.dat,KELT_N03_lc_051644_V01_west_raw.dat,2MASS J04494459+2820290,04:49:44.59,+28:20:29.08,173.427327,-10.381025,11.43,07.31,06.47,05.99,230,239,220,05.98,0
KELT_N03_lc_021206_V01_east_raw.dat,nan,2MASS J03511623+3302069,03:51:16.23,+33:02:06.99,161.023853,-16.223292,09.85,05.31,04.16,03.34,427,458,400,05.85,0
KELT_N03_lc_021607_V01_east_raw.dat,KELT_N03_lc_076153_V01_west_raw.dat,2MASS J04151609+3135323,04:15:16.10,+31:35:32.40,165.873827,-13.806271,10.13,05.31,04.23,03.81,334,354,312,06.58,0
KELT_N03_lc_022081_V01_east_raw.dat,KELT_N03_lc_043665_V01_west_raw.dat,2MASS J03242119+3340233,03:24:21.19,+33:40:23.31,155.979554,-19.208128,11.87,07.37,06.39,06.01,245,254,237,05.12,0
KELT_N03_lc_027053_V01_east_raw.dat,KELT_N03_lc_054282_V01_west_raw.dat,2MASS J03243597+3518367,03:24:35.97,+35:18:36.72,155.019533,-17.846508,09.53,05.17,04.30,03.98,654,910,599,05.47,0
KELT_N03_lc_030255_V01_east_raw.dat,KELT_N03_lc_053802_V01_west_raw.dat,2MASS J04381936+3118479,04:38:19.36,+31:18:47.98,169.494545,-10.383262,11.25,05.58,04.63,04.12,313,329,295,06.67,0
KELT_N03_lc_031545_V01_east_raw.dat,KELT_N03_lc_045231_V01_west_raw.dat,2MASS J04553042+3057346,04:55:30.43,+30:57:34.63,172.140458,-7.771775,12.64,08.03,06.90,06.44,294,309,280,06.25,0
KELT_N03_lc_032992_V01_east_raw.dat,KELT_N03_lc_036777_V01_west_raw.dat,2MASS J04391206+3254355,04:39:12.06,+32:54:35.55,168.393244,-9.197597,11.76,06.79,05.71,05.21,255,266,246,06.31,0
KELT_N03_lc_033777_V01_east_raw.dat,nan,2MASS J04070112+2853018,04:07:01.13,+28:53:01.84,166.550305,-16.981821,11.34,05.93,05.03,04.50,338,356,319,06.68,0
KELT_N03_lc_035196_V01_east_raw.dat,KELT_N03_lc_070416_V01_west_raw.dat,2MASS J04402801+3016500,04:40:28.02,+30:16:50.07,170.596898,-10.705945,12.48,04.81,03.44,02.64,412,445,382,06.78,0
KELT_N03_lc_035371_V01_east_raw.dat,KELT_N03_lc_050084_V01_west_raw.dat,2MASS J04275554+3433533,04:27:55.54,+34:33:53.32,165.556806,-9.835675,11.81,07.17,05.85,05.08,366,384,353,05.03,0
KELT_N03_lc_035934_V01_east_raw.dat,KELT_N03_lc_048591_V01_west_raw.dat,2MASS J03323224+4126311,03:32:32.25,+41:26:31.19,152.624812,-11.958985,09.98,06.09,04.68,03.73,418,448,389,07.11,0
KELT_N03_lc_036998_V01_east_raw.dat,KELT_N03_lc_029145_V01_west_raw.dat,2MASS J04153489+3349461,04:15:34.89,+33:49:46.11,164.291671,-12.183714,08.96,04.62,03.28,02.57,385,419,369,05.47,0
KELT_N03_lc_037834_V01_east_raw.dat,KELT_N03_lc_041877_V01_west_raw.dat,2MASS J04444141+3420180,04:44:41.42,+34:20:18.07,168.047671,-7.400587,11.91,06.54,05.49,04.99,191,197,185,05.67,0
KELT_N03_lc_038424_V01_east_raw.dat,KELT_N03_lc_060440_V01_west_raw.dat,2MASS J04271056+3529478,04:27:10.57,+35:29:47.81,164.760275,-9.311374,13.14,08.70,07.73,07.26,222,230,213,05.90,0
KELT_N03_lc_038992_V01_east_raw.dat,KELT_N03_lc_040213_V01_west_raw.dat,2MASS J03281191+2040461,03:28:11.92,+20:40:46.12,165.442183,-28.967880,11.90,08.04,06.14,04.66,420,452,392,07.26,0
KELT_N03_lc_039600_V01_east_raw.dat,KELT_N03_lc_013350_V01_west_raw.dat,2MASS J03445603+3022240,03:44:56.04,+30:22:24.08,161.768289,-19.121309,11.42,07.54,06.63,06.19,207,214,200,06.50,0
KELT_N03_lc_039970_V01_east_raw.dat,nan,2MASS J04162421+3925451,04:16:24.21,+39:25:45.12,160.404008,-8.091603,12.72,07.67,05.52,04.28,476,518,446,05.89,0
KELT_N03_lc_042436_V01_east_raw.dat,KELT_N03_lc_069074_V01_west_raw.dat,2MASS J04355719+2830524,04:35:57.20,+28:30:52.44,171.313372,-12.601416,08.87,03.46,02.25,01.57,420,452,395,07.25,0
KELT_N03_lc_043627_V01_east_raw.dat,KELT_N03_lc_060273_V01_west_raw.dat,2MASS J04223397+3159504,04:22:33.98,+31:59:50.48,166.681871,-12.410074,12.92,08.62,07.59,07.16,288,312,272,04.55,0
KELT_N03_lc_043647_V01_east_raw.dat,KELT_N03_lc_063470_V01_west_raw.dat,2MASS J04351487+2944200,04:35:14.87,+29:44:20.02,170.263609,-11.915561,08.92,03.17,01.87,01.45,300,320,285,05.81,0
KELT_N03_lc_045277_V01_east_raw.dat,KELT_N03_lc_069839_V01_west_raw.dat,2MASS J04443504+2501082,04:44:35.05,+25:01:08.28,175.334163,-13.361774,12.91,07.77,06.50,05.97,159,164,155,05.54,0
KELT_N03_lc_046108_V01_east_raw.dat,KELT_N03_lc_049090_V01_west_raw.dat,2MASS J03402522+3033045,03:40:25.23,+30:33:04.56,160.856163,-19.608286,12.56,08.00,06.85,06.47,259,280,249,05.21,0
KELT_N03_lc_046617_V01_east_raw.dat,KELT_N03_lc_055658_V01_west_raw.dat,2MASS J04492124+3055354,04:49:21.24,+30:55:35.49,171.333610,-8.822639,10.55,05.34,04.02,03.34,333,357,319,06.90,0
KELT_N03_lc_047839_V01_east_raw.dat,KELT_N03_lc_073565_V01_west_raw.dat,2MASS J03521433+3952504,03:52:14.34,+39:52:50.49,156.607693,-10.886389,11.56,06.49,04.50,03.00,521,599,479,03.98,0
KELT_N03_lc_049724_V01_east_raw.dat,KELT_N03_lc_054967_V01_west_raw.dat,2MASS J04294325+3952019,04:29:43.25,+39:52:01.93,161.893538,-5.952140,08.04,03.46,02.16,01.31,472,516,378,04.12,0
KELT_N03_lc_050227_V01_east_raw.dat,KELT_N03_lc_060675_V01_west_raw.dat,2MASS J04211098+2552598,04:21:10.99,+25:52:59.89,171.088254,-16.803585,12.20,07.17,06.19,05.76,198,207,190,05.24,0
KELT_N03_lc_050357_V01_east_raw.dat,KELT_N03_lc_070466_V01_west_raw.dat,2MASS J04325030+2942395,04:32:50.30,+29:42:39.55,169.932101,-12.327115,13.02,08.02,06.59,05.64,383,417,366,05.94,0
KELT_N03_lc_052319_V01_east_raw.dat,KELT_N03_lc_071786_V01_west_raw.dat,2MASS J04133907+3855121,04:13:39.07,+38:55:12.13,160.377380,-8.828549,11.80,06.37,05.10,04.58,226,234,218,05.53,0
KELT_N03_lc_053628_V01_east_raw.dat,KELT_N03_lc_067560_V01_west_raw.dat,2MASS J03300310+3540165,03:30:03.10,+35:40:16.58,155.739512,-16.903168,09.33,04.84,04.00,03.20,210,218,203,06.10,0
KELT_N03_lc_055742_V01_east_raw.dat,KELT_N03_lc_025135_V01_west_raw.dat,2MASS J03274239+4410364,03:27:42.40,+44:10:36.47,150.274939,-10.242347,08.07,05.15,04.29,03.68,252,263,241,05.86,0
KELT_N03_lc_056230_V01_east_raw.dat,KELT_N03_lc_049561_V01_west_raw.dat,2MASS J04360417+3410422,04:36:04.18,+34:10:42.26,166.991946,-8.851843,12.53,07.02,05.93,05.47,287,304,267,05.12,0
KELT_N03_lc_057284_V01_east_raw.dat,KELT_N03_lc_030690_V01_west_raw.dat,2MASS J04114235+2627181,04:11:42.36,+26:27:18.14,169.123302,-17.957733,11.16,07.06,06.11,05.73,226,236,217,05.30,0
KELT_N03_lc_060046_V01_east_raw.dat,KELT_N03_lc_065640_V01_west_raw.dat,2MASS J04404296+2238124,04:40:42.96,+22:38:12.43,176.673470,-15.547039,09.66,04.61,03.55,03.08,129,146,125,02.60,0
KELT_N03_lc_060390_V01_east_raw.dat,KELT_N03_lc_054927_V01_west_raw.dat,2MASS J03473437+2616533,03:47:34.38,+26:16:53.39,165.103895,-21.826529,13.07,09.39,08.44,08.06,196,203,191,05.53,0
KELT_N03_lc_062682_V01_east_raw.dat,KELT_N03_lc_042102_V01_west_raw.dat,2MASS J04300240+4256378,04:30:02.41,+42:56:37.88,159.685929,-3.800019,12.37,08.73,07.74,07.16,262,276,251,06.14,0
KELT_N03_lc_063246_V01_east_raw.dat,KELT_N03_lc_065227_V01_west_raw.dat,2MASS J04200316+4103500,04:20:03.16,+41:03:50.08,159.742162,-6.440532,06.90,01.48,00.42,00.10,331,353,311,05.83,0
KELT_N03_lc_064196_V01_east_raw.dat,nan,2MASS J03434556+3952248,03:43:45.56,+39:52:24.81,155.326521,-11.920508,12.69,07.73,06.75,06.34,274,291,263,03.67,0
KELT_N03_lc_066612_V01_east_raw.dat,KELT_N03_lc_006416_V01_west_raw.dat,2MASS J03182783+4249180,03:18:27.84,+42:49:18.04,149.626615,-12.301672,10.87,08.02,07.15,06.70,271,286,260,06.09,0
KELT_N03_lc_070539_V01_east_raw.dat,KELT_N03_lc_066897_V01_west_raw.dat,2MASS J04212541+2015592,04:21:25.42,+20:15:59.25,175.545731,-20.508354,10.89,05.11,03.96,03.15,321,350,304,06.19,0
KELT_N03_lc_071568_V01_east_raw.dat,KELT_N03_lc_069372_V01_west_raw.dat,2MASS J03451687+3044288,03:45:16.87,+30:44:28.81,161.576924,-18.792307,13.38,09.84,08.81,08.46,437,472,410,06.82,0
KELT_N03_lc_071700_V01_east_raw.dat,KELT_N03_lc_052579_V01_west_raw.dat,2MASS J03362224+2409277,03:36:22.25,+24:09:27.75,164.543002,-25.092024,11.19,06.41,05.50,05.07,241,253,232,04.92,0
KELT_N03_lc_071827_V01_east_raw.dat,nan,2MASS J04343331+4039066,04:34:33.32,+40:39:06.62,161.944606,-4.742321,11.99,07.42,06.43,05.83,329,351,314,06.15,0
KELT_N03_lc_073660_V01_east_raw.dat,nan,2MASS J03460507+3822122,03:46:05.07,+38:22:12.22,156.649749,-12.811155,11.65,05.83,04.86,04.35,292,307,259,04.12,0
KELT_N03_lc_074705_V01_east_raw.dat,KELT_N03_lc_036120_V01_west_raw.dat,2MASS J04534009+3718438,04:53:40.10,+37:18:43.89,166.911775,-4.102617,11.85,07.28,06.17,05.74,218,227,209,05.43,0
KELT_N03_lc_075257_V01_east_raw.dat,nan,2MASS J03052391+1931499,03:05:23.91,+19:31:49.95,161.340466,-33.167445,11.29,06.58,05.76,05.22,264,276,254,05.81,0
KELT_N03_lc_076402_V01_east_raw.dat,nan,2MASS J04055194+4357346,04:05:51.95,+43:57:34.61,155.829069,-6.147154,13.12,07.79,06.82,06.34,233,241,223,03.16,0
KELT_N03_lc_078534_V01_east_raw.dat,nan,2MASS J03552137+4112504,03:55:21.38,+41:12:50.47,156.191927,-9.486050,12.57,06.63,05.52,05.08,201,210,195,03.87,0
KELT_N03_lc_078805_V01_east_raw.dat,KELT_N03_lc_074167_V01_west_raw.dat,2MASS J04321454+4236379,04:32:14.55,+42:36:37.95,160.206573,-3.732847,12.50,12.40,11.61,11.45,344,363,324,06.85,1
KELT_N03_lc_079506_V01_east_raw.dat,KELT_N03_lc_075541_V01_west_raw.dat,2MASS J04273242+4147028,04:27:32.42,+41:47:02.84,160.210564,-4.933394,13.08,08.54,07.54,07.08,129,132,121,03.40,0
KELT_N03_lc_083170_V01_east_raw.dat,nan,2MASS J04023942+2103592,04:02:39.42,+21:03:59.21,171.709586,-23.198161,10.16,06.42,05.62,05.11,244,253,236,05.40,0
KELT_N03_lc_083558_V01_east_raw.dat,KELT_N03_lc_075323_V01_west_raw.dat,2MASS J04435383+4327391,04:43:53.83,+43:27:39.18,160.996893,-1.580006,13.38,09.91,07.64,05.95,444,490,401,05.82,0
nan,KELT_N03_lc_031704_V01_west_raw.dat,2MASS J03444548+4404598,03:44:45.48,+44:04:59.84,152.825573,-8.499976,11.58,08.30,07.28,06.83,254,268,240,05.25,0
nan,KELT_N03_lc_043743_V01_west_raw.dat,2MASS J04193956+3504323,04:19:39.57,+35:04:32.32,163.990577,-10.709777,11.98,06.48,05.48,04.95,324,349,303,06.30,0
nan,KELT_N03_lc_050158_V01_west_raw.dat,2MASS J03483231+3216437,03:48:32.31,+32:16:43.79,161.084376,-17.171704,11.97,05.96,04.78,04.17,403,448,376,05.42,0
nan,KELT_N03_lc_060395_V01_west_raw.dat,2MASS J03394128+3616044,03:39:41.29,+36:16:04.41,156.977622,-15.247272,11.80,06.96,05.68,04.82,415,457,380,05.96,0
nan,KELT_N03_lc_062015_V01_west_raw.dat,2MASS J04392032+4329317,04:39:20.33,+43:29:31.74,160.427420,-2.180731,11.63,07.18,05.51,04.24,490,540,442,05.41,0
nan,KELT_N03_lc_062287_V01_west_raw.dat,2MASS J04444702+4335016,04:44:47.02,+43:35:01.68,161.008897,-1.378042,11.99,08.01,06.81,06.33,139,152,135,03.49,0
nan,KELT_N03_lc_065206_V01_west_raw.dat,2MASS J03372505+4339082,03:37:25.06,+43:39:08.20,152.027042,-9.646382,11.02,07.20,06.31,05.86,272,288,259,05.73,0
nan,KELT_N03_lc_066929_V01_west_raw.dat,2MASS J03580014+4410112,03:58:00.14,+44:10:11.27,154.623136,-6.924353,10.69,05.68,04.92,04.36,159,164,154,05.62,0
nan,KELT_N03_lc_071362_V01_west_raw.dat,2MASS J03114078+4138467,03:11:40.78,+41:38:46.80,149.184835,-13.966931,11.62,06.47,05.65,05.19,282,297,265,05.89,0
nan,KELT_N03_lc_071504_V01_west_raw.dat,2MASS J04075758+4213193,04:07:57.58,+42:13:19.35,157.293749,-7.171303,09.22,04.30,03.23,02.69,333,352,311,06.61,0
nan,KELT_N03_lc_071570_V01_west_raw.dat,2MASS J03073644+4254073,03:07:36.45,+42:54:07.35,147.851394,-13.285147,12.30,07.75,06.83,06.43,288,307,272,05.80,0
nan,KELT_N03_lc_072033_V01_west_raw.dat,2MASS J04281303+4156033,04:28:13.04,+41:56:03.34,160.188844,-4.738560,11.47,06.60,04.85,03.56,405,451,378,04.39,0
nan,KELT_N03_lc_072716_V01_west_raw.dat,2MASS J04233661+3838036,04:23:36.62,+38:38:03.63,161.969014,-7.659073,11.56,05.35,04.31,03.80,369,383,360,05.50,0
nan,KELT_N03_lc_073093_V01_west_raw.dat,2MASS J04295127+3859356,04:29:51.27,+38:59:35.68,162.552795,-6.530925,10.84,06.00,04.80,04.10,307,327,290,06.66,0
nan,KELT_N03_lc_073132_V01_west_raw.dat,2MASS J04211087+2014422,04:21:10.88,+20:14:42.25,175.523052,-20.565245,12.91,11.31,10.60,10.41,318,344,301,05.79,1
KELT_N04_lc_003476_V01_east_raw.dat,KELT_N04_lc_131891_V01_west_raw.dat,2MASS J06294089+2031117,06:29:40.90,+20:31:11.70,192.223863,4.636291,09.93,05.49,04.22,03.20,402,441,379,06.38,0
KELT_N04_lc_014022_V01_east_raw.dat,KELT_N04_lc_061682_V01_west_raw.dat,2MASS J06245718+2455208,06:24:57.18,+24:55:20.85,187.793609,5.686404,10.87,08.57,07.68,07.46,301,316,286,07.25,1
KELT_N04_lc_018748_V01_east_raw.dat,nan,2MASS J05181896+3514597,05:18:18.97,+35:14:59.79,171.554343,-1.380217,10.86,06.46,04.76,03.31,463,498,427,05.99,0
KELT_N04_lc_019207_V01_east_raw.dat,KELT_N04_lc_035162_V01_west_raw.dat,2MASS J06415292+3341079,06:41:52.93,+33:41:07.90,181.433495,12.828624,11.82,08.78,07.92,07.51,162,168,157,05.35,0
KELT_N04_lc_020122_V01_east_raw.dat,KELT_N04_lc_042777_V01_west_raw.dat,2MASS J05571483+3222391,05:57:14.83,+32:22:39.13,178.313084,3.905147,10.99,07.73,06.62,05.96,326,347,312,07.82,0
KELT_N04_lc_021861_V01_east_raw.dat,KELT_N04_lc_063699_V01_west_raw.dat,2MASS J05344241+4015380,05:34:42.42,+40:15:38.03,169.200854,4.101622,11.40,07.56,06.30,05.49,422,455,394,07.30,0
KELT_N04_lc_022965_V01_east_raw.dat,KELT_N04_lc_047238_V01_west_raw.dat,2MASS J05270744+3408586,05:27:07.45,+34:08:58.60,173.486605,-0.511165,09.61,04.88,03.13,01.94,585,603,224,06.46,0
KELT_N04_lc_023056_V01_east_raw.dat,KELT_N04_lc_087127_V01_west_raw.dat,2MASS J06024424+3519406,06:02:44.25,+35:19:40.62,176.293986,6.346458,11.13,06.41,05.32,04.84,315,331,292,05.35,0
KELT_N04_lc_025547_V01_east_raw.dat,KELT_N04_lc_040366_V01_west_raw.dat,2MASS J06095772+3124269,06:09:57.73,+31:24:26.91,180.481046,5.791406,07.97,02.18,01.21,00.85,332,357,305,05.48,0
KELT_N04_lc_026982_V01_east_raw.dat,KELT_N04_lc_077336_V01_west_raw.dat,2MASS J06234883+2500387,06:23:48.84,+25:00:38.73,187.595546,5.497748,11.47,10.65,09.88,09.65,318,340,299,06.76,1
KELT_N04_lc_029253_V01_east_raw.dat,nan,2MASS J06105471+3013513,06:10:54.72,+30:13:51.32,181.618696,5.411999,10.58,05.19,04.17,03.62,375,399,359,06.33,0
KELT_N04_lc_029438_V01_east_raw.dat,KELT_N04_lc_043820_V01_west_raw.dat,2MASS J05261119+3822376,05:26:11.19,+38:22:37.65,169.872457,1.690760,09.87,03.95,02.56,01.65,553,614,496,03.86,0
KELT_N04_lc_030161_V01_east_raw.dat,KELT_N04_lc_102137_V01_west_raw.dat,2MASS J06361988+2652535,06:36:19.88,+26:52:53.54,187.186795,8.852150,11.69,08.38,07.48,07.12,156,160,152,06.55,0
KELT_N04_lc_031617_V01_east_raw.dat,KELT_N04_lc_066718_V01_west_raw.dat,2MASS J05214891+3230404,05:21:48.92,+32:30:40.43,174.218225,-2.349332,07.01,04.03,03.02,02.13,400,429,376,07.32,0
KELT_N04_lc_034086_V01_east_raw.dat,KELT_N04_lc_078634_V01_west_raw.dat,2MASS J06385636+2529383,06:38:56.37,+25:29:38.37,188.708385,8.770386,10.51,06.78,05.49,04.81,415,447,388,07.79,0
KELT_N04_lc_036269_V01_east_raw.dat,KELT_N04_lc_142391_V01_west_raw.dat,2MASS J05552984+2008148,05:55:29.84,+20:08:14.85,188.709787,-2.576441,10.64,08.60,07.53,07.14,373,395,352,07.11,0
KELT_N04_lc_036447_V01_east_raw.dat,KELT_N04_lc_029093_V01_west_raw.dat,2MASS J05104212+3357144,05:10:42.13,+33:57:14.46,171.693298,-3.408677,11.08,05.81,04.91,04.33,340,360,313,06.19,0
KELT_N04_lc_036880_V01_east_raw.dat,KELT_N04_lc_064700_V01_west_raw.dat,2MASS J05551342+3402535,05:55:13.43,+34:02:53.53,176.649809,4.372217,09.84,05.86,04.61,04.01,470,519,437,04.57,0
KELT_N04_lc_037076_V01_east_raw.dat,KELT_N04_lc_028313_V01_west_raw.dat,2MASS J05162172+3042398,05:16:21.73,+30:42:39.81,175.031692,-4.331480,09.03,03.68,02.78,02.22,372,396,352,06.74,0
KELT_N04_lc_038095_V01_east_raw.dat,KELT_N04_lc_139923_V01_west_raw.dat,2MASS J06060031+3620374,06:06:00.31,+36:20:37.40,175.715824,7.414594,11.03,05.79,04.84,04.32,274,287,263,07.08,0
KELT_N04_lc_039881_V01_east_raw.dat,nan,2MASS J06463450+1836537,06:46:34.51,+18:36:53.74,195.733771,7.334294,08.86,06.63,05.51,04.78,345,364,325,06.55,0
KELT_N04_lc_041947_V01_east_raw.dat,KELT_N04_lc_039135_V01_west_raw.dat,2MASS J05301817+2022024,05:30:18.18,+20:22:02.46,185.422463,-7.500959,11.79,06.36,05.30,04.73,459,495,431,06.90,0
KELT_N04_lc_042618_V01_east_raw.dat,KELT_N04_lc_068045_V01_west_raw.dat,2MASS J06122221+4307582,06:12:22.22,+43:07:58.21,170.177087,11.628978,11.69,09.49,08.67,08.47,310,325,294,07.10,1
KELT_N04_lc_045400_V01_east_raw.dat,KELT_N04_lc_090290_V01_west_raw.dat,2MASS J06505664+2901561,06:50:56.64,+29:01:56.13,186.598003,12.686291,10.81,06.92,06.04,05.63,328,350,312,07.53,0
KELT_N04_lc_046726_V01_east_raw.dat,KELT_N04_lc_108556_V01_west_raw.dat,2MASS J06282224+3510139,06:28:22.25,+35:10:13.93,178.858584,10.926646,09.87,05.34,04.43,03.97,154,167,146,04.27,0
KELT_N04_lc_047381_V01_east_raw.dat,KELT_N04_lc_070860_V01_west_raw.dat,2MASS J05132067+3437042,05:13:20.67,+34:37:04.28,171.477256,-2.576798,09.99,05.84,04.94,04.46,182,189,175,05.30,0
KELT_N04_lc_047695_V01_east_raw.dat,KELT_N04_lc_075594_V01_west_raw.dat,2MASS J05012523+2418372,05:01:25.23,+24:18:37.23,178.299743,-10.768837,10.13,06.43,05.36,04.85,352,374,330,07.03,0
KELT_N04_lc_047971_V01_east_raw.dat,KELT_N04_lc_074395_V01_west_raw.dat,2MASS J05245581+4004018,05:24:55.82,+40:04:01.81,168.334649,2.434852,10.94,06.70,05.14,04.10,455,503,415,06.77,0
KELT_N04_lc_048089_V01_east_raw.dat,KELT_N04_lc_127112_V01_west_raw.dat,2MASS J06074400+4031179,06:07:44.00,+40:31:17.91,172.145215,9.673657,11.85,07.61,06.66,06.24,274,289,262,06.62,0
KELT_N04_lc_048402_V01_east_raw.dat,KELT_N04_lc_113009_V01_west_raw.dat,2MASS J06240124+2501530,06:24:01.24,+25:01:53.01,187.598810,5.548828,08.54,05.14,03.93,03.14,318,338,300,07.06,0
KELT_N04_lc_048748_V01_east_raw.dat,KELT_N04_lc_069073_V01_west_raw.dat,2MASS J05013983+3831003,05:01:39.84,+38:31:00.37,166.947277,-2.118608,11.44,07.40,05.93,05.19,403,431,377,07.35,0
KELT_N04_lc_049426_V01_east_raw.dat,nan,2MASS J06041704+2829008,06:04:17.04,+28:29:00.90,182.456700,3.304773,10.53,04.86,03.51,02.60,461,495,429,06.73,0
KELT_N04_lc_049725_V01_east_raw.dat,KELT_N04_lc_013389_V01_west_raw.dat,2MASS J06140002+2742122,06:14:00.02,+27:42:12.27,184.174716,4.809345,11.92,10.17,09.03,07.58,685,746,595,06.46,0
KELT_N04_lc_050223_V01_east_raw.dat,KELT_N04_lc_043356_V01_west_raw.dat,2MASS J05581133+2828042,05:58:11.33,+28:28:04.25,181.808521,2.132110,09.11,05.05,04.02,03.13,232,241,222,05.52,0
KELT_N04_lc_052519_V01_east_raw.dat,KELT_N04_lc_062072_V01_west_raw.dat,2MASS J05352915+3944004,05:35:29.16,+39:44:00.47,169.726798,3.944010,09.65,06.09,04.65,04.35,148,152,145,03.92,0
KELT_N04_lc_054522_V01_east_raw.dat,KELT_N04_lc_119728_V01_west_raw.dat,2MASS J05174679+3659320,05:17:46.79,+36:59:32.02,170.067881,-0.464610,10.91,06.18,05.12,04.70,243,256,232,04.86,0
KELT_N04_lc_054828_V01_east_raw.dat,KELT_N04_lc_023681_V01_west_raw.dat,2MASS J05374627+3003476,05:37:46.28,+30:03:47.61,178.140890,-0.854722,10.39,05.66,04.33,03.55,263,275,254,05.62,0
KELT_N04_lc_055288_V01_east_raw.dat,nan,2MASS J05163759+2952088,05:16:37.59,+29:52:08.85,175.754966,-4.769977,10.77,06.21,05.25,04.77,303,320,290,07.14,0
KELT_N04_lc_056097_V01_east_raw.dat,nan,2MASS J05400069+2842484,05:40:00.70,+28:42:48.47,179.543139,-1.161806,10.19,03.48,02.42,01.85,445,481,415,07.04,0
KELT_N04_lc_059244_V01_east_raw.dat,KELT_N04_lc_013624_V01_west_raw.dat,2MASS J06225004+3019515,06:22:50.04,+30:19:51.52,182.732404,7.738058,11.62,08.11,07.08,06.48,333,356,316,07.37,0
KELT_N04_lc_061244_V01_east_raw.dat,KELT_N04_lc_070579_V01_west_raw.dat,2MASS J06331735+3135304,06:33:17.36,+31:35:30.48,182.593454,10.305927,11.38,03.97,02.98,02.42,385,417,367,07.05,0
KELT_N04_lc_061860_V01_east_raw.dat,KELT_N04_lc_049345_V01_west_raw.dat,2MASS J05420904+3202238,05:42:09.04,+32:02:23.89,176.964861,0.990324,09.14,02.56,01.52,01.02,402,431,376,07.34,0
KELT_N04_lc_062142_V01_east_raw.dat,KELT_N04_lc_028919_V01_west_raw.dat,2MASS J05494742+2932542,05:49:47.43,+29:32:54.29,179.946572,1.095261,11.24,07.79,06.26,05.26,383,415,369,06.87,0
KELT_N04_lc_063715_V01_east_raw.dat,KELT_N04_lc_055193_V01_west_raw.dat,2MASS J06380724+3459198,06:38:07.24,+34:59:19.83,179.888035,12.657621,11.55,06.76,05.87,05.44,262,280,251,05.82,0
KELT_N04_lc_063908_V01_east_raw.dat,KELT_N04_lc_078400_V01_west_raw.dat,2MASS J05031548+2842519,05:03:15.48,+28:42:51.95,174.970896,-7.806591,11.39,06.00,04.97,04.48,228,238,220,04.32,0
KELT_N04_lc_064216_V01_east_raw.dat,KELT_N04_lc_049269_V01_west_raw.dat,2MASS J05082658+3421390,05:08:26.59,+34:21:39.02,171.087434,-3.543520,12.03,08.50,06.87,05.65,400,427,375,05.59,0
KELT_N04_lc_064979_V01_east_raw.dat,KELT_N04_lc_034255_V01_west_raw.dat,2MASS J05560361+3209181,05:56:03.61,+32:09:18.19,178.380775,3.576667,09.89,04.54,03.51,02.85,385,412,368,06.07,0
KELT_N04_lc_065191_V01_east_raw.dat,KELT_N04_lc_131146_V01_west_raw.dat,2MASS J05473022+2708124,05:47:30.22,+27:08:12.42,181.753599,-0.579256,10.97,04.97,03.80,02.98,662,877,599,06.73,0
KELT_N04_lc_065519_V01_east_raw.dat,KELT_N04_lc_073898_V01_west_raw.dat,2MASS J06264248+3033447,06:26:42.49,+30:33:44.73,182.903199,8.587847,11.20,06.22,05.30,04.89,291,309,277,06.41,0
KELT_N04_lc_068994_V01_east_raw.dat,KELT_N04_lc_110725_V01_west_raw.dat,2MASS J05204505+3810496,05:20:45.06,+38:10:49.69,169.432460,0.699259,11.24,07.05,06.02,05.33,328,352,312,07.36,0
KELT_N04_lc_069115_V01_east_raw.dat,KELT_N04_lc_106364_V01_west_raw.dat,2MASS J06182281+3438145,06:18:22.82,+34:38:14.59,178.423302,8.854022,12.37,10.00,08.37,07.09,318,348,304,06.74,0
KELT_N04_lc_069525_V01_east_raw.dat,KELT_N04_lc_102531_V01_west_raw.dat,2MASS J05543933+4033266,05:54:39.33,+40:33:26.65,170.913068,7.508039,11.22,07.12,06.25,05.92,242,251,233,06.84,0
KELT_N04_lc_070379_V01_east_raw.dat,KELT_N04_lc_070166_V01_west_raw.dat,2MASS J05154745+2645152,05:15:47.46,+26:45:15.22,178.210960,-6.710446,11.90,06.99,05.81,05.24,162,167,157,05.92,0
KELT_N04_lc_071104_V01_east_raw.dat,nan,2MASS J05372664+2220313,05:37:26.65,+22:20:31.31,184.640194,-5.039448,10.90,07.42,06.42,05.90,262,274,249,05.68,0
KELT_N04_lc_072839_V01_east_raw.dat,nan,2MASS J05051623+2038581,05:05:16.24,+20:38:58.11,181.855569,-12.200887,10.62,07.32,06.22,05.80,232,240,223,06.22,0
KELT_N04_lc_075645_V01_east_raw.dat,KELT_N04_lc_087540_V01_west_raw.dat,2MASS J06312177+2954425,06:31:21.77,+29:54:42.56,183.944388,9.200934,11.77,07.21,06.25,05.84,246,258,237,05.11,0
KELT_N04_lc_076118_V01_east_raw.dat,KELT_N04_lc_046543_V01_west_raw.dat,2MASS J05345249+4338542,05:34:52.49,+43:38:54.24,166.347314,5.945225,10.22,06.56,05.25,04.31,369,391,350,06.85,0
KELT_N04_lc_076482_V01_east_raw.dat,KELT_N04_lc_072012_V01_west_raw.dat,2MASS J05160579+3043225,05:16:05.80,+30:43:22.52,174.988944,-4.371234,11.87,09.40,08.54,08.27,369,392,350,06.85,1
KELT_N04_lc_076595_V01_east_raw.dat,nan,2MASS J06130733+4223077,06:13:07.34,+42:23:07.74,170.922749,11.419773,12.04,07.80,06.89,06.54,412,445,387,07.00,0
KELT_N04_lc_076782_V01_east_raw.dat,KELT_N04_lc_074706_V01_west_raw.dat,2MASS J04592491+3153583,04:59:24.92,+31:53:58.30,171.910648,-6.536289,12.05,08.23,06.72,05.67,408,444,383,07.04,0
KELT_N04_lc_078014_V01_east_raw.dat,nan,2MASS J06094293+1909268,06:09:42.94,+19:09:26.83,191.213478,-0.147012,12.14,07.94,06.40,05.36,427,463,400,07.15,0
KELT_N04_lc_079690_V01_east_raw.dat,KELT_N04_lc_040537_V01_west_raw.dat,2MASS J05335862+4159136,05:33:58.62,+41:59:13.66,167.667087,4.915291,11.31,07.83,06.90,06.39,187,193,182,06.23,0
KELT_N04_lc_080098_V01_east_raw.dat,KELT_N04_lc_053208_V01_west_raw.dat,2MASS J05450152+3045331,05:45:01.52,+30:45:33.20,178.377200,0.840739,12.68,08.63,06.96,05.68,380,413,346,05.62,0
KELT_N04_lc_080112_V01_east_raw.dat,KELT_N04_lc_076235_V01_west_raw.dat,2MASS J05521861+2549415,05:52:18.62,+25:49:41.58,183.428780,-0.328192,09.09,04.98,03.70,03.08,175,180,171,06.62,0
KELT_N04_lc_081359_V01_east_raw.dat,KELT_N04_lc_037688_V01_west_raw.dat,2MASS J06522011+3256390,06:52:20.12,+32:56:39.03,183.035082,14.530668,11.53,06.82,05.91,05.47,309,333,295,06.77,0
KELT_N04_lc_083806_V01_east_raw.dat,KELT_N04_lc_062669_V01_west_raw.dat,2MASS J06484157+3604513,06:48:41.58,+36:04:51.37,179.745419,15.065712,10.02,05.32,04.37,03.98,107,109,105,03.88,0
KELT_N04_lc_084631_V01_east_raw.dat,KELT_N04_lc_005488_V01_west_raw.dat,2MASS J06042870+2951041,06:04:28.70,+29:51:04.14,181.280989,4.008609,11.06,05.52,04.61,04.14,572,626,521,05.76,0
KELT_N04_lc_084978_V01_east_raw.dat,KELT_N04_lc_050419_V01_west_raw.dat,2MASS J05480951+3808353,05:48:09.51,+38:08:35.30,172.380356,5.210375,13.02,09.66,08.47,07.82,322,346,306,07.30,0
KELT_N04_lc_085160_V01_east_raw.dat,KELT_N04_lc_116088_V01_west_raw.dat,2MASS J05452933+3325155,05:45:29.34,+33:25:15.59,176.155674,2.311629,11.88,07.99,07.01,06.57,252,263,239,06.23,0
KELT_N04_lc_086153_V01_east_raw.dat,nan,2MASS J05132537+1925285,05:13:25.38,+19:25:28.57,184.000374,-11.330590,11.49,06.39,05.40,04.90,235,243,225,06.29,0
KELT_N04_lc_086399_V01_east_raw.dat,KELT_N04_lc_113637_V01_west_raw.dat,2MASS J05560586+3813135,05:56:05.87,+38:13:13.50,173.100365,6.598581,12.13,08.06,06.99,06.59,104,106,102,06.53,0
KELT_N04_lc_086888_V01_east_raw.dat,KELT_N04_lc_132572_V01_west_raw.dat,2MASS J05224051+3852377,05:22:40.51,+38:52:37.77,169.073054,1.404859,09.27,03.55,02.56,02.03,196,204,188,05.72,0
KELT_N04_lc_088883_V01_east_raw.dat,nan,2MASS J05135660+2203284,05:13:56.60,+22:03:28.49,181.862871,-9.738967,11.00,06.94,05.91,05.46,256,267,246,06.19,0
KELT_N04_lc_088890_V01_east_raw.dat,KELT_N04_lc_097974_V01_west_raw.dat,2MASS J05194379+2610352,05:19:43.80,+26:10:35.22,179.194287,-6.314899,11.74,05.86,04.58,03.91,352,365,328,06.26,0
KELT_N04_lc_088968_V01_east_raw.dat,nan,2MASS J06010723+3940141,06:01:07.23,+39:40:14.15,172.301770,8.157239,08.69,05.01,03.82,02.88,418,450,389,06.78,0
KELT_N04_lc_090583_V01_east_raw.dat,KELT_N04_lc_119499_V01_west_raw.dat,2MASS J06434259+3801537,06:43:42.60,+38:01:53.76,177.484735,14.909685,10.32,05.35,04.40,04.12,400,431,376,05.83,0
KELT_N04_lc_091929_V01_east_raw.dat,KELT_N04_lc_097653_V01_west_raw.dat,2MASS J06263658+2920022,06:26:36.59,+29:20:02.23,184.003661,8.018770,09.12,04.26,03.25,02.76,150,155,146,04.73,0
KELT_N04_lc_092776_V01_east_raw.dat,KELT_N04_lc_074158_V01_west_raw.dat,2MASS J05103226+3210433,05:10:32.27,+32:10:43.33,173.109350,-4.484449,11.36,05.93,04.94,04.48,168,174,164,06.38,0
KELT_N04_lc_093523_V01_east_raw.dat,KELT_N04_lc_049739_V01_west_raw.dat,2MASS J06203647+2346296,06:20:36.47,+23:46:29.64,188.354806,4.277949,10.89,08.01,06.15,04.67,486,538,439,06.07,0
KELT_N04_lc_094688_V01_east_raw.dat,KELT_N04_lc_139910_V01_west_raw.dat,2MASS J06470704+3016343,06:47:07.04,+30:16:34.40,185.086165,12.439256,07.66,02.92,02.09,01.71,262,277,251,06.64,0
KELT_N04_lc_095092_V01_east_raw.dat,KELT_N04_lc_036476_V01_west_raw.dat,2MASS J06122505+4328148,06:12:25.06,+43:28:14.89,169.871833,11.786943,11.18,07.44,06.05,05.04,329,346,309,06.05,0
KELT_N04_lc_095758_V01_east_raw.dat,KELT_N04_lc_116799_V01_west_raw.dat,2MASS J06482944+3124391,06:48:29.45,+31:24:39.14,184.147884,13.172206,12.63,08.89,07.98,07.61,249,259,240,05.88,0
KELT_N04_lc_096218_V01_east_raw.dat,nan,2MASS J05430345+2309472,05:43:03.45,+23:09:47.25,184.624627,-3.506907,11.76,07.32,06.09,05.40,182,187,178,05.78,0
KELT_N04_lc_097078_V01_east_raw.dat,nan,2MASS J05544296+4152123,05:54:42.97,+41:52:12.40,169.764600,8.162926,13.01,08.95,08.00,07.66,463,495,433,07.19,0
KELT_N04_lc_097863_V01_east_raw.dat,KELT_N04_lc_125127_V01_west_raw.dat,2MASS J06374060+2736235,06:37:40.61,+27:36:23.53,186.658385,9.437715,09.06,03.90,03.02,02.53,343,363,311,05.71,0
KELT_N04_lc_097919_V01_east_raw.dat,KELT_N04_lc_038613_V01_west_raw.dat,2MASS J05345265+3937099,05:34:52.66,+39:37:09.95,169.760064,3.783999,09.90,05.36,04.16,03.68,306,323,291,07.01,0
KELT_N04_lc_097982_V01_east_raw.dat,KELT_N04_lc_064265_V01_west_raw.dat,2MASS J06152846+2723459,06:15:28.46,+27:23:45.92,184.601345,4.952509,10.65,05.38,04.35,04.03,220,236,211,04.96,0
KELT_N04_lc_098801_V01_east_raw.dat,KELT_N04_lc_138745_V01_west_raw.dat,2MASS J06335812+3657292,06:33:58.12,+36:57:29.27,177.694181,12.708821,13.42,09.35,08.41,08.01,245,254,238,06.55,0
KELT_N04_lc_099236_V01_east_raw.dat,KELT_N04_lc_096095_V01_west_raw.dat,2MASS J05063030+3523160,05:06:30.30,+35:23:16.09,170.024809,-3.247802,09.19,04.04,03.00,02.38,339,362,323,07.45,0
KELT_N04_lc_102127_V01_east_raw.dat,KELT_N04_lc_021559_V01_west_raw.dat,2MASS J06193750+2430255,06:19:37.50,+24:30:25.59,187.600476,4.421667,11.45,07.40,05.90,04.87,447,486,414,05.66,0
KELT_N04_lc_102173_V01_east_raw.dat,KELT_N04_lc_102320_V01_west_raw.dat,2MASS J05174355+2524598,05:17:43.56,+25:24:59.82,179.567117,-7.117215,12.93,05.71,04.57,03.90,516,579,470,05.99,0
KELT_N04_lc_102483_V01_east_raw.dat,KELT_N04_lc_119103_V01_west_raw.dat,2MASS J05543773+3124019,05:54:37.73,+31:24:01.90,178.881440,2.934807,12.25,08.04,07.16,06.71,136,139,133,06.65,0
KELT_N04_lc_104144_V01_east_raw.dat,KELT_N04_lc_105385_V01_west_raw.dat,2MASS J05360834+3802000,05:36:08.34,+38:02:00.10,171.232113,3.138277,08.59,03.00,02.14,01.68,258,270,247,05.49,0
KELT_N04_lc_104207_V01_east_raw.dat,nan,2MASS J05081681+2156438,05:08:16.82,+21:56:43.86,181.191450,-10.878851,11.05,06.94,06.01,05.55,191,198,185,05.91,0
KELT_N04_lc_104514_V01_east_raw.dat,KELT_N04_lc_033752_V01_west_raw.dat,2MASS J06092771+2829434,06:09:27.71,+28:29:43.48,182.998044,4.306142,10.72,06.40,05.29,04.54,398,438,377,06.38,0
KELT_N04_lc_105527_V01_east_raw.dat,nan,2MASS J05265456+3654111,05:26:54.57,+36:54:11.17,171.175907,0.987064,07.89,04.76,03.94,03.21,275,287,263,06.21,0
KELT_N04_lc_106462_V01_east_raw.dat,nan,2MASS J05342644+2022532,05:34:26.44,+20:22:53.26,185.934573,-6.674961,09.96,05.39,04.58,04.11,169,174,164,05.06,0
KELT_N04_lc_106643_V01_east_raw.dat,nan,2MASS J06211953+4157595,06:21:19.54,+41:57:59.51,171.986172,12.604449,12.09,07.79,06.91,06.45,337,360,322,06.28,0
KELT_N04_lc_107197_V01_east_raw.dat,KELT_N04_lc_099621_V01_west_raw.dat,2MASS J06153053+2108053,06:15:30.53,+21:08:05.33,190.130680,1.994592,11.33,06.89,05.51,04.74,353,370,332,05.43,0
KELT_N04_lc_109104_V01_east_raw.dat,nan,2MASS J05452992+2907054,05:45:29.92,+29:07:05.43,179.830851,0.072227,12.42,05.12,03.59,02.46,459,513,429,05.76,0
KELT_N04_lc_110140_V01_east_raw.dat,KELT_N04_lc_138627_V01_west_raw.dat,2MASS J05285993+3902541,05:28:59.93,+39:02:54.19,169.618661,2.519749,07.96,03.06,02.07,01.66,324,345,307,06.04,0
KELT_N04_lc_111410_V01_east_raw.dat,nan,2MASS J06355989+3133456,06:35:59.90,+31:33:45.62,182.872503,10.814346,11.59,09.61,08.76,08.27,228,238,220,05.53,0
KELT_N04_lc_114602_V01_east_raw.dat,nan,2MASS J05353383+2353182,05:35:33.83,+23:53:18.23,183.096180,-4.580171,10.11,05.31,04.22,03.27,441,474,412,06.97,0
KELT_N04_lc_115465_V01_east_raw.dat,KELT_N04_lc_028071_V01_west_raw.dat,2MASS J05385601+2800085,05:38:56.01,+28:00:08.57,180.019222,-1.740928,11.05,05.37,04.03,03.39,223,234,209,04.03,0
KELT_N04_lc_118459_V01_east_raw.dat,KELT_N04_lc_114502_V01_west_raw.dat,2MASS J05480307+3203196,05:48:03.08,+32:03:19.63,177.603911,2.065269,13.04,08.46,06.69,05.25,503,547,474,05.90,0
KELT_N04_lc_119892_V01_east_raw.dat,KELT_N04_lc_080586_V01_west_raw.dat,2MASS J05534139+2351431,05:53:41.39,+23:51:43.16,185.281430,-1.057739,10.18,06.01,05.02,04.63,585,654,521,05.63,0
KELT_N04_lc_121241_V01_east_raw.dat,KELT_N04_lc_113243_V01_west_raw.dat,2MASS J06330792+3138312,06:33:07.92,+31:38:31.22,182.532733,10.297450,12.63,10.95,10.21,10.00,386,415,369,07.84,1
KELT_N04_lc_121264_V01_east_raw.dat,KELT_N04_lc_133219_V01_west_raw.dat,2MASS J05415597+3856008,05:41:55.98,+38:56:00.90,171.069631,4.576904,08.66,02.15,01.19,00.76,459,508,424,06.90,0
KELT_N04_lc_121487_V01_east_raw.dat,KELT_N04_lc_037828_V01_west_raw.dat,2MASS J05554557+4106238,05:55:45.57,+41:06:23.82,170.533604,7.959546,10.89,05.84,05.01,04.48,286,300,273,07.24,0
KELT_N04_lc_121572_V01_east_raw.dat,nan,2MASS J05015756+4228527,05:01:57.56,+42:28:52.74,163.848086,0.355168,13.06,09.35,07.94,06.98,412,488,388,04.90,0
KELT_N04_lc_121861_V01_east_raw.dat,nan,2MASS J05534530+4230523,05:53:45.30,+42:30:52.35,169.108927,8.323916,12.44,09.87,09.06,08.81,100,102,98,05.40,1
KELT_N04_lc_121924_V01_east_raw.dat,KELT_N04_lc_083912_V01_west_raw.dat,2MASS J05415170+3435219,05:41:51.70,+34:35:21.93,174.765513,2.282755,12.59,08.45,06.82,05.71,441,472,414,07.51,0
KELT_N04_lc_124203_V01_east_raw.dat,KELT_N04_lc_119851_V01_west_raw.dat,2MASS J05400790+3738106,05:40:07.90,+37:38:10.69,171.989390,3.593941,08.19,03.84,02.74,01.76,467,521,433,06.69,0
KELT_N04_lc_124327_V01_east_raw.dat,KELT_N04_lc_128475_V01_west_raw.dat,2MASS J06015218+2149051,06:01:52.19,+21:49:05.12,187.994299,-0.449128,10.60,05.41,04.24,03.56,365,386,340,06.81,0
KELT_N04_lc_124953_V01_east_raw.dat,nan,2MASS J06200192+2419002,06:20:01.93,+24:19:00.23,187.812722,4.414658,12.74,08.03,07.03,06.46,279,290,268,06.60,0
KELT_N04_lc_126027_V01_east_raw.dat,KELT_N04_lc_054272_V01_west_raw.dat,2MASS J05554916+2010306,05:55:49.16,+20:10:30.68,188.715136,-2.492152,06.24,01.11,00.23,-0.26,373,398,353,06.38,0
KELT_N04_lc_126525_V01_east_raw.dat,KELT_N04_lc_063428_V01_west_raw.dat,2MASS J05231704+3609099,05:23:17.05,+36:09:09.98,171.388094,-0.036841,11.94,08.70,07.52,07.12,287,304,273,06.13,0
KELT_N04_lc_128230_V01_east_raw.dat,KELT_N04_lc_096306_V01_west_raw.dat,2MASS J05420333+3851546,05:42:03.33,+38:51:54.67,171.140624,4.561438,11.78,10.15,09.15,08.80,459,505,426,06.92,0
KELT_N04_lc_128825_V01_east_raw.dat,KELT_N04_lc_096333_V01_west_raw.dat,2MASS J06014683+4106355,06:01:46.83,+41:06:35.51,171.083519,8.954744,11.52,06.44,05.40,05.00,308,325,291,06.90,0
KELT_N04_lc_129004_V01_east_raw.dat,KELT_N04_lc_134320_V01_west_raw.dat,2MASS J05173139+3434242,05:17:31.39,+34:34:24.22,172.013772,-1.902938,13.35,07.84,06.50,05.79,341,361,324,07.77,0
KELT_N04_lc_129196_V01_east_raw.dat,KELT_N04_lc_126141_V01_west_raw.dat,2MASS J05224803+3554480,05:22:48.03,+35:54:48.03,171.530228,-0.252899,12.75,07.63,06.36,05.74,296,312,280,06.72,0
KELT_N04_lc_129655_V01_east_raw.dat,KELT_N04_lc_094302_V01_west_raw.dat,2MASS J06352847+2312213,06:35:28.48,+23:12:21.40,190.427781,7.050596,12.40,08.59,07.62,07.07,217,225,209,06.52,0
KELT_N04_lc_130181_V01_east_raw.dat,KELT_N04_lc_131790_V01_west_raw.dat,2MASS J05581145+2306137,05:58:11.45,+23:06:13.71,186.456138,-0.547558,11.93,05.88,04.72,04.18,481,529,443,05.35,0
KELT_N04_lc_130614_V01_east_raw.dat,KELT_N04_lc_103547_V01_west_raw.dat,2MASS J06012702+2351191,06:01:27.02,+23:51:19.20,186.175940,0.474636,12.74,07.67,06.59,06.06,211,218,204,06.51,0
KELT_N04_lc_135484_V01_east_raw.dat,nan,2MASS J06125997+1942185,06:12:59.98,+19:42:18.51,191.106281,0.795276,13.06,07.28,05.83,04.97,306,324,296,05.90,0
KELT_N04_lc_135842_V01_east_raw.dat,nan,2MASS J06075162+2146592,06:07:51.62,+21:46:59.27,188.706270,0.745826,12.80,06.28,05.14,04.61,267,281,255,04.85,0
nan,KELT_N04_lc_077040_V01_west_raw.dat,2MASS J05380041+2613092,05:38:00.42,+26:13:09.24,181.418896,-2.866208,13.00,07.91,06.75,06.10,325,352,282,03.82,0
nan,KELT_N04_lc_087209_V01_west_raw.dat,2MASS J05093853+2839282,05:09:38.54,+28:39:28.23,175.854833,-6.713520,12.33,07.26,06.24,05.74,308,331,294,06.33,0
nan,KELT_N04_lc_091862_V01_west_raw.dat,2MASS J05443473+2817593,05:44:34.74,+28:17:59.38,180.423542,-0.527019,12.17,05.82,04.58,04.03,347,362,322,05.16,0
nan,KELT_N04_lc_096320_V01_west_raw.dat,2MASS J05505094+3515243,05:50:50.94,+35:15:24.34,175.148338,4.204426,12.64,08.13,07.01,06.44,278,294,262,05.55,0
nan,KELT_N04_lc_097745_V01_west_raw.dat,2MASS J06040612+4200312,06:04:06.12,+42:00:31.26,170.487684,9.761491,11.44,06.01,05.06,04.47,336,363,315,05.55,0
nan,KELT_N04_lc_099602_V01_west_raw.dat,2MASS J06074702+4045566,06:07:47.02,+40:45:56.62,171.930115,9.795001,11.63,07.16,06.23,05.79,271,289,257,05.82,0
nan,KELT_N04_lc_104618_V01_west_raw.dat,2MASS J05050256+3154577,05:05:02.57,+31:54:57.71,172.625559,-5.576494,13.01,08.87,07.83,07.38,267,284,253,05.85,0
nan,KELT_N04_lc_104846_V01_west_raw.dat,2MASS J06063867+3757556,06:06:38.67,+37:57:55.63,174.334231,8.293869,12.27,07.38,06.45,05.97,306,327,288,06.77,0
nan,KELT_N04_lc_106501_V01_west_raw.dat,2MASS J06120819+4309517,06:12:08.19,+43:09:51.71,170.128884,11.604850,08.71,04.80,03.77,03.24,310,334,293,06.45,0
nan,KELT_N04_lc_110048_V01_west_raw.dat,2MASS J05020347+3320090,05:02:03.47,+33:20:09.07,171.107819,-5.219139,13.03,07.57,06.42,05.93,304,329,287,06.11,0
nan,KELT_N04_lc_121691_V01_west_raw.dat,2MASS J05072617+4231465,05:07:26.18,+42:31:46.60,164.421700,1.187182,11.68,07.54,06.50,06.11,251,268,240,04.82,0
nan,KELT_N04_lc_121785_V01_west_raw.dat,2MASS J05075686+3748578,05:07:56.86,+37:48:57.90,168.253474,-1.560062,09.10,04.51,03.47,02.81,339,360,313,05.56,0
nan,KELT_N04_lc_126480_V01_west_raw.dat,2MASS J05341696+2536164,05:34:16.96,+25:36:16.43,181.488368,-3.902717,12.21,11.45,10.65,09.49,296,318,279,05.73,0
nan,KELT_N04_lc_126792_V01_west_raw.dat,2MASS J05592495+3825383,05:59:24.96,+38:25:38.31,173.239453,7.267359,12.21,05.03,03.66,02.70,544,633,498,05.85,0
nan,KELT_N04_lc_133542_V01_west_raw.dat,2MASS J05231346+3611062,05:23:13.46,+36:11:06.25,171.354640,-0.028523,11.04,05.97,04.87,04.31,284,305,270,05.74,0
nan,KELT_N04_lc_144123_V01_west_raw.dat,2MASS J05570480+2544520,05:57:04.80,+25:44:52.03,184.040896,0.557576,13.89,09.42,07.79,06.72,298,322,284,06.09,0
KELT_N05_lc_011249_V01_east_raw.dat,KELT_N05_lc_010851_V01_west_raw.dat,2MASS J07202918+3223176,07:20:29.18,+32:23:17.65,185.864604,19.831211,10.55,06.93,06.02,05.72,219,235,208,04.93,0
KELT_N05_lc_012031_V01_east_raw.dat,KELT_N05_lc_043256_V01_west_raw.dat,2MASS J08121609+3233147,08:12:16.10,+32:33:14.76,189.297964,30.297095,10.07,06.86,05.99,05.69,463,518,415,05.72,0
KELT_N05_lc_017780_V01_east_raw.dat,KELT_N05_lc_010288_V01_west_raw.dat,2MASS J07104832+3055461,07:10:48.33,+30:55:46.15,186.525076,17.385924,11.57,08.17,07.13,06.60,311,336,287,05.50,0
KELT_N05_lc_018096_V01_east_raw.dat,KELT_N05_lc_026199_V01_west_raw.dat,2MASS J08280803+3820229,08:28:08.04,+38:20:22.93,183.385093,34.660929,10.24,08.08,07.31,06.95,151,157,146,03.89,0
KELT_N05_lc_020355_V01_east_raw.dat,KELT_N05_lc_056169_V01_west_raw.dat,2MASS J08224284+3331091,08:22:42.84,+33:31:09.11,188.813948,32.653639,09.22,05.21,03.96,03.00,410,461,382,06.36,0
KELT_N05_lc_024696_V01_east_raw.dat,KELT_N05_lc_030709_V01_west_raw.dat,2MASS J07323273+2647156,07:32:32.74,+26:47:15.60,192.427411,20.318884,12.18,09.89,08.85,08.15,148,156,141,04.23,0
KELT_N05_lc_030285_V01_east_raw.dat,KELT_N05_lc_055448_V01_west_raw.dat,2MASS J06581187+2635362,06:58:11.88,+26:35:36.21,189.553834,13.155500,11.65,08.30,07.21,06.65,279,304,261,05.53,0
KELT_N05_lc_033757_V01_east_raw.dat,KELT_N05_lc_057204_V01_west_raw.dat,2MASS J08373723+3958037,08:37:37.24,+39:58:03.71,181.714401,36.708105,12.30,09.28,08.52,08.23,231,244,219,05.42,0
KELT_N05_lc_037953_V01_east_raw.dat,KELT_N05_lc_062803_V01_west_raw.dat,2MASS J06552859+2725263,06:55:28.59,+27:25:26.32,188.521743,12.940150,10.60,05.66,04.77,04.28,335,362,304,05.60,0
KELT_N05_lc_042638_V01_east_raw.dat,KELT_N05_lc_072883_V01_west_raw.dat,2MASS J07523477+4051392,07:52:34.77,+40:51:39.27,178.972257,28.409042,11.69,07.61,06.75,06.39,249,267,238,05.60,0
KELT_N05_lc_043690_V01_east_raw.dat,KELT_N05_lc_049309_V01_west_raw.dat,2MASS J07253361+3745263,07:25:33.62,+37:45:26.37,180.778481,22.555773,10.96,07.46,06.62,06.27,117,120,114,04.75,0
KELT_N05_lc_048016_V01_east_raw.dat,KELT_N05_lc_018695_V01_west_raw.dat,2MASS J07261350+3322204,07:26:13.50,+33:22:20.46,185.309196,21.297371,09.80,03.45,02.55,01.92,376,407,347,06.09,0
KELT_N05_lc_048571_V01_east_raw.dat,nan,2MASS J07163405+2559429,07:16:34.06,+25:59:42.96,191.805007,16.702020,09.88,05.12,04.31,03.81,329,360,299,04.95,0
KELT_N05_lc_049011_V01_east_raw.dat,KELT_N05_lc_058111_V01_west_raw.dat,2MASS J08245534+3706529,08:24:55.35,+37:06:52.92,184.714148,33.826164,11.06,06.18,05.32,04.96,274,294,253,05.32,0
KELT_N05_lc_052717_V01_east_raw.dat,KELT_N05_lc_065762_V01_west_raw.dat,2MASS J07072185+2817559,07:07:21.85,+28:17:55.91,188.770549,15.698781,09.79,04.76,03.75,02.91,360,385,332,04.97,0
KELT_N05_lc_052845_V01_east_raw.dat,KELT_N05_lc_022510_V01_west_raw.dat,2MASS J07311094+2909442,07:31:10.94,+29:09:44.29,189.939738,20.872879,09.55,05.20,04.31,03.96,204,216,194,05.26,0
KELT_N05_lc_054020_V01_east_raw.dat,KELT_N05_lc_054656_V01_west_raw.dat,2MASS J08274047+1915440,08:27:40.48,+19:15:44.01,205.129894,29.534262,11.38,07.83,07.09,06.73,121,125,117,04.60,0
KELT_N05_lc_054193_V01_east_raw.dat,KELT_N05_lc_051516_V01_west_raw.dat,2MASS J07342392+2719115,07:34:23.92,+27:19:11.51,192.052325,20.893506,12.18,09.27,08.19,07.54,309,341,285,05.09,0
KELT_N05_lc_054224_V01_east_raw.dat,nan,2MASS J07591441+2038272,07:59:14.42,+20:38:27.26,200.989997,23.800676,10.23,06.26,05.49,05.04,246,260,233,05.12,0
KELT_N05_lc_054604_V01_east_raw.dat,KELT_N05_lc_063267_V01_west_raw.dat,2MASS J07072127+2242127,07:07:21.28,+22:42:12.78,194.075052,13.471831,06.25,02.53,01.64,01.46,372,394,352,05.04,0
KELT_N05_lc_056138_V01_east_raw.dat,KELT_N05_lc_058086_V01_west_raw.dat,2MASS J06551095+3310361,06:55:10.96,+33:10:36.13,183.054472,15.170688,10.53,05.36,04.56,04.24,607,748,527,05.19,0
KELT_N05_lc_059615_V01_east_raw.dat,nan,2MASS J06573087+2002060,06:57:30.87,+20:02:06.03,195.574434,10.275661,10.94,05.38,04.47,03.90,381,412,356,05.61,0
KELT_N05_lc_060325_V01_east_raw.dat,nan,2MASS J07225891+3724147,07:22:58.91,+37:24:14.74,180.972455,21.961219,13.48,08.76,07.86,07.50,249,262,235,05.00,0
KELT_N05_lc_060721_V01_east_raw.dat,KELT_N05_lc_069140_V01_west_raw.dat,2MASS J07070330+3701470,07:07:03.31,+37:01:47.09,180.238743,18.843532,10.70,06.03,05.19,04.79,203,213,194,05.59,0
KELT_N05_lc_062014_V01_east_raw.dat,nan,2MASS J08354628+1853445,08:35:46.29,+18:53:44.53,206.317444,31.190814,09.52,05.96,05.11,04.66,307,342,285,05.35,0
KELT_N05_lc_062420_V01_east_raw.dat,KELT_N05_lc_067496_V01_west_raw.dat,2MASS J06583384+3138260,06:58:33.85,+31:38:26.07,184.808492,15.233891,12.43,07.59,06.77,06.32,224,237,213,05.51,0
KELT_N05_lc_063578_V01_east_raw.dat,KELT_N05_lc_075292_V01_west_raw.dat,2MASS J08164684+4007533,08:16:46.85,+40:07:53.33,180.828934,32.783970,09.76,05.35,04.46,04.05,297,322,273,05.61,0
KELT_N05_lc_064327_V01_east_raw.dat,KELT_N05_lc_082400_V01_west_raw.dat,2MASS J07164827+3939004,07:16:48.27,+39:39:00.46,178.270422,21.509343,10.40,04.87,04.02,03.58,299,326,281,06.10,0
KELT_N05_lc_064628_V01_east_raw.dat,KELT_N05_lc_071493_V01_west_raw.dat,2MASS J08110315+2308545,08:11:03.16,+23:08:54.55,199.459024,27.248314,10.39,05.50,04.64,04.14,295,316,272,05.78,0
KELT_N05_lc_066133_V01_east_raw.dat,KELT_N05_lc_078705_V01_west_raw.dat,2MASS J07283049+4058136,07:28:30.50,+40:58:13.65,177.608029,24.028740,07.75,02.47,01.54,01.26,317,348,295,06.17,0
KELT_N05_lc_066814_V01_east_raw.dat,nan,2MASS J07491817+2344040,07:49:18.18,+23:44:04.02,196.945452,22.771455,08.45,04.12,03.22,02.71,290,310,274,06.24,0
KELT_N05_lc_066904_V01_east_raw.dat,KELT_N05_lc_077347_V01_west_raw.dat,2MASS J07430256+2326580,07:43:02.56,+23:26:58.05,196.675347,21.330759,08.61,04.94,03.90,03.20,291,315,268,05.66,0
KELT_N05_lc_067201_V01_east_raw.dat,nan,2MASS J07570936+2119099,07:57:09.37,+21:19:09.99,200.106164,23.595418,08.81,05.06,04.05,03.61,335,362,310,05.23,0
KELT_N05_lc_068422_V01_east_raw.dat,KELT_N05_lc_067980_V01_west_raw.dat,2MASS J07003652+2608184,07:00:36.53,+26:08:18.41,190.206270,13.464487,11.98,07.55,06.72,06.21,303,325,282,05.97,0
KELT_N05_lc_068678_V01_east_raw.dat,KELT_N05_lc_064656_V01_west_raw.dat,2MASS J08102940+2401469,08:10:29.40,+24:01:47.00,198.475603,27.421521,11.85,06.36,05.49,04.97,278,298,259,05.80,0
KELT_N05_lc_069804_V01_east_raw.dat,nan,2MASS J08145064+3740116,08:14:50.65,+37:40:11.68,183.613829,31.965581,10.29,04.33,03.29,02.72,390,427,370,06.19,0
KELT_N05_lc_071673_V01_east_raw.dat,nan,2MASS J07412689+2902478,07:41:26.89,+29:02:47.88,190.875552,22.943584,13.70,09.09,08.21,07.85,276,290,266,03.97,0
KELT_N05_lc_072154_V01_east_raw.dat,KELT_N05_lc_065015_V01_west_raw.dat,2MASS J07303150+2236558,07:30:31.50,+22:36:55.87,196.354889,18.347776,12.13,07.00,06.13,05.71,204,218,194,04.84,0
KELT_N05_lc_072396_V01_east_raw.dat,nan,2MASS J07150799+2135222,07:15:07.99,+21:35:22.25,195.877967,14.666325,12.94,08.74,07.88,07.54,296,312,286,05.05,0
nan,KELT_N05_lc_021737_V01_west_raw.dat,2MASS J07335774+3030378,07:33:57.75,+30:30:37.83,188.798064,21.898088,13.14,06.16,04.38,03.00,606,694,401,03.25,0
nan,KELT_N05_lc_025120_V01_west_raw.dat,2MASS J07452744+3046414,07:45:27.45,+30:46:41.42,189.392039,24.324159,11.34,04.01,02.87,02.21,437,503,381,05.05,0
nan,KELT_N05_lc_057705_V01_west_raw.dat,2MASS J07395708+3640002,07:39:57.08,+36:40:00.25,182.830644,24.978802,10.59,06.31,05.54,05.07,243,264,225,04.29,0
nan,KELT_N05_lc_076145_V01_west_raw.dat,2MASS J07091510+2217386,07:09:15.10,+22:17:38.63,194.643502,13.705014,09.88,04.42,03.55,03.02,592,741,510,04.17,0
nan,KELT_N05_lc_078318_V01_west_raw.dat,2MASS J08050356+4059070,08:05:03.56,+40:59:07.00,179.379280,30.742912,11.32,05.52,04.47,03.78,431,521,383,05.03,0
nan,KELT_N05_lc_081571_V01_west_raw.dat,2MASS J07565600+3110022,07:56:56.01,+31:10:02.23,189.805603,26.786484,13.79,06.60,05.66,05.13,309,341,284,05.35,0
KELT_N06_lc_021526_V01_east_raw.dat,KELT_N06_lc_033055_V01_west_raw.dat,2MASS J10172422+2926118,10:17:24.23,+29:26:11.88,199.785895,56.162308,12.51,10.26,09.51,09.30,119,122,116,06.68,0
KELT_N06_lc_022276_V01_east_raw.dat,KELT_N06_lc_030941_V01_west_raw.dat,2MASS J09133186+1934229,09:13:31.87,+19:34:22.94,209.311472,39.791109,12.60,09.03,07.93,07.37,260,273,248,06.65,0
KELT_N06_lc_023608_V01_east_raw.dat,KELT_N06_lc_024640_V01_west_raw.dat,2MASS J09531000+3353527,09:53:10.01,+33:53:52.73,191.664002,51.314426,10.10,07.61,06.78,06.57,413,454,389,06.72,1
KELT_N06_lc_027455_V01_east_raw.dat,KELT_N06_lc_015846_V01_west_raw.dat,2MASS J10160228+3034190,10:16:02.29,+30:34:19.09,197.714509,55.964247,11.85,07.00,04.44,02.16,614,715,553,06.04,0
KELT_N06_lc_032595_V01_east_raw.dat,KELT_N06_lc_013828_V01_west_raw.dat,2MASS J09251704+2958474,09:25:17.04,+29:58:47.42,196.576142,45.019688,11.99,07.93,07.13,06.80,217,228,209,06.44,0
KELT_N06_lc_032957_V01_east_raw.dat,KELT_N06_lc_039509_V01_west_raw.dat,2MASS J09534315+3455350,09:53:43.16,+34:55:35.09,190.021770,51.457051,08.38,04.89,04.07,03.76,233,244,224,06.71,0
KELT_N06_lc_033242_V01_east_raw.dat,KELT_N06_lc_029113_V01_west_raw.dat,2MASS J09392558+3414528,09:39:25.59,+34:14:52.85,190.894359,48.490897,11.61,06.69,05.88,05.45,296,317,282,06.58,0
KELT_N06_lc_033639_V01_east_raw.dat,KELT_N06_lc_013434_V01_west_raw.dat,2MASS J09222426+2725419,09:22:24.27,+27:25:41.98,199.917462,43.913303,11.55,07.69,06.84,06.50,205,214,197,05.97,0
KELT_N06_lc_036662_V01_east_raw.dat,KELT_N06_lc_037472_V01_west_raw.dat,2MASS J09084782+4209214,09:08:47.83,+42:09:21.44,179.335403,42.703776,10.46,06.03,05.24,04.86,178,184,172,06.39,0
KELT_N06_lc_037274_V01_east_raw.dat,KELT_N06_lc_038473_V01_west_raw.dat,2MASS J09023995+2354581,09:02:39.96,+23:54:58.11,202.969706,38.730540,09.20,04.86,03.88,03.63,252,267,238,05.60,0
KELT_N06_lc_037505_V01_east_raw.dat,KELT_N06_lc_040439_V01_west_raw.dat,2MASS J09095265+2514538,09:09:52.66,+25:14:53.81,201.882417,40.670311,07.18,02.57,01.66,01.14,386,417,365,07.11,0
KELT_N06_lc_039025_V01_east_raw.dat,KELT_N06_lc_040456_V01_west_raw.dat,2MASS J09453429+3430427,09:45:34.30,+34:30:42.79,190.595439,49.771109,05.80,01.71,00.55,-0.08,383,420,368,06.02,0
KELT_N06_lc_039145_V01_east_raw.dat,nan,2MASS J09432566+1951398,09:43:25.67,+19:51:39.87,212.107694,46.531823,09.96,05.65,04.81,04.39,208,216,202,06.28,0
KELT_N06_lc_040587_V01_east_raw.dat,nan,2MASS J10000193+2115444,10:00:01.94,+21:15:44.45,211.918759,50.661267,08.56,04.96,04.02,03.47,275,294,263,05.91,0
nan,KELT_N06_lc_035248_V01_west_raw.dat,2MASS J09223460+1949118,09:22:34.61,+19:49:11.85,209.934283,41.882033,12.04,07.91,07.04,06.72,157,164,152,04.79,0
nan,KELT_N06_lc_036740_V01_west_raw.dat,2MASS J08592102+2735010,08:59:21.02,+27:35:01.05,198.173193,38.968992,13.27,10.94,10.17,09.97,92,94,90,05.78,0
KELT_N07_lc_019080_V01_east_raw.dat,KELT_N07_lc_016346_V01_west_raw.dat,2MASS J12301239+3130119,12:30:12.40,+31:30:12.00,168.267926,83.633169,08.04,03.27,02.38,01.97,305,330,284,03.49,0
KELT_N08_lc_004213_V01_east_raw.dat,KELT_N08_lc_020454_V01_west_raw.dat,2MASS J13484468+3343341,13:48:44.69,+33:43:34.20,64.548723,76.014514,11.37,06.69,05.93,05.48,251,269,236,04.75,0
KELT_N08_lc_013969_V01_east_raw.dat,KELT_N08_lc_018263_V01_west_raw.dat,2MASS J13173766+2206383,13:17:37.66,+22:06:38.36,354.208004,82.217842,12.41,09.58,08.80,08.60,139,145,134,04.69,0
KELT_N08_lc_017310_V01_east_raw.dat,KELT_N08_lc_024043_V01_west_raw.dat,2MASS J12455364+2349157,12:45:53.65,+23:49:15.71,281.907447,86.464119,12.66,10.20,09.40,09.21,97,100,95,04.35,0
KELT_N08_lc_026627_V01_east_raw.dat,KELT_N08_lc_023551_V01_west_raw.dat,2MASS J13271850+2841521,13:27:18.51,+28:41:52.17,46.215428,81.923919,13.47,11.24,10.47,10.20,141,150,136,04.12,0
KELT_N08_lc_030939_V01_east_raw.dat,KELT_N08_lc_029439_V01_west_raw.dat,2MASS J12471961+3822305,12:47:19.61,+38:22:30.54,127.054519,78.720175,08.28,04.54,03.61,02.83,335,363,301,04.63,0
KELT_N08_lc_031764_V01_east_raw.dat,KELT_N08_lc_029588_V01_west_raw.dat,2MASS J13485706+3932330,13:48:57.07,+39:32:33.07,82.655629,72.769625,07.53,01.68,00.85,00.41,328,359,297,04.71,0
KELT_N08_lc_032361_V01_east_raw.dat,nan,2MASS J13331937+4154513,13:33:19.38,+41:54:51.36,95.527543,72.912320,12.61,09.39,08.59,08.18,139,146,134,04.11,0
KELT_N09_lc_008867_V01_east_raw.dat,KELT_N09_lc_008224_V01_west_raw.dat,2MASS J16290788+3413463,16:29:07.89,+34:13:46.39,55.631468,43.203919,11.40,08.93,08.15,07.85,162,168,157,05.40,0
KELT_N09_lc_014286_V01_east_raw.dat,KELT_N09_lc_027367_V01_west_raw.dat,2MASS J15212394+3122026,15:21:23.94,+31:22:02.61,49.472518,57.172777,08.12,01.14,00.20,-0.17,364,385,333,04.60,0
KELT_N09_lc_016972_V01_east_raw.dat,KELT_N09_lc_036030_V01_west_raw.dat,2MASS J15560150+3706218,15:56:01.50,+37:06:21.88,59.291356,50.070865,10.70,06.89,06.15,05.72,197,207,189,04.91,0
KELT_N09_lc_017481_V01_east_raw.dat,KELT_N09_lc_036524_V01_west_raw.dat,2MASS J16170875+2551014,16:17:08.75,+25:51:01.47,43.572963,44.283543,08.85,05.53,04.37,03.56,430,486,388,04.62,0
KELT_N09_lc_022939_V01_east_raw.dat,KELT_N09_lc_011342_V01_west_raw.dat,2MASS J14554467+3406156,14:55:44.67,+34:06:15.68,55.272134,62.477743,13.05,10.91,10.18,09.93,116,119,113,04.99,1
KELT_N09_lc_024016_V01_east_raw.dat,KELT_N09_lc_024156_V01_west_raw.dat,2MASS J16291982+3109549,16:29:19.82,+31:09:54.91,51.494270,42.726286,12.91,10.51,09.67,09.37,165,172,160,05.05,0
KELT_N09_lc_027288_V01_east_raw.dat,KELT_N09_lc_035567_V01_west_raw.dat,2MASS J14564103+2730250,14:56:41.04,+27:30:25.08,41.021252,62.252587,09.80,05.04,04.27,03.78,238,248,226,03.54,0
KELT_N09_lc_029633_V01_east_raw.dat,KELT_N09_lc_036953_V01_west_raw.dat,2MASS J15485354+3614526,15:48:53.54,+36:14:52.63,57.964225,51.512364,08.87,04.57,03.70,03.18,239,250,228,05.49,0
KELT_N09_lc_030868_V01_east_raw.dat,KELT_N09_lc_035060_V01_west_raw.dat,2MASS J15461825+2052351,15:46:18.25,+20:52:35.11,33.749618,49.775217,09.22,05.62,04.82,04.46,170,176,164,05.14,0
KELT_N09_lc_031879_V01_east_raw.dat,KELT_N09_lc_036746_V01_west_raw.dat,2MASS J15062152+2555482,15:06:21.53,+25:55:48.21,38.436043,59.887787,09.88,05.51,04.68,04.26,111,114,109,03.40,0
KELT_N09_lc_033479_V01_east_raw.dat,KELT_N09_lc_036420_V01_west_raw.dat,2MASS J15353656+2545098,15:35:36.57,+25:45:09.85,40.343915,53.388253,08.24,04.66,03.69,03.27,421,466,378,05.68,0
KELT_N09_lc_035811_V01_east_raw.dat,nan,2MASS J15592055+1946471,15:59:20.56,+19:46:47.18,33.632665,46.528903,10.53,06.69,05.92,05.32,287,306,269,05.61,0
KELT_N09_lc_036333_V01_east_raw.dat,KELT_N09_lc_019777_V01_west_raw.dat,2MASS J15493131+3934178,15:49:31.31,+39:34:17.86,63.273059,51.225331,07.23,03.47,02.21,01.32,367,396,342,04.98,0
KELT_N09_lc_036461_V01_east_raw.dat,KELT_N09_lc_037141_V01_west_raw.dat,2MASS J16122976+2453570,16:12:29.76,+24:53:57.04,41.918835,45.073896,09.73,04.53,03.49,02.79,394,435,372,04.95,0
KELT_N09_lc_036661_V01_east_raw.dat,KELT_N09_lc_015050_V01_west_raw.dat,2MASS J14470578+3919016,14:47:05.78,+39:19:01.60,67.225790,63.078089,09.06,06.29,05.52,05.10,193,201,184,05.36,0
KELT_N09_lc_036804_V01_east_raw.dat,KELT_N09_lc_037145_V01_west_raw.dat,2MASS J15171471+3621336,15:17:14.71,+36:21:33.61,58.824552,57.868306,08.83,03.92,03.06,02.53,275,295,262,05.59,0
KELT_N09_lc_037443_V01_east_raw.dat,nan,2MASS J15591138+1939570,15:59:11.39,+19:39:57.01,33.459067,46.525771,09.81,05.22,04.11,03.45,299,317,280,06.39,0
KELT_N09_lc_038510_V01_east_raw.dat,nan,2MASS J15274705+1933518,15:27:47.05,+19:33:51.82,29.515045,53.476623,09.36,03.82,02.60,01.84,428,475,385,04.93,0
KELT_N09_lc_038989_V01_east_raw.dat,KELT_N09_lc_033684_V01_west_raw.dat,2MASS J16152454+3747443,16:15:24.55,+37:47:44.33,60.357460,46.228060,08.50,05.08,04.14,03.78,240,256,228,04.79,0
KELT_N10_lc_011312_V01_east_raw.dat,KELT_N10_lc_014995_V01_west_raw.dat,2MASS J17312879+3229525,17:31:28.80,+32:29:52.56,56.557192,30.104961,10.86,04.90,03.69,02.96,389,424,366,06.67,0
KELT_N10_lc_013733_V01_east_raw.dat,KELT_N10_lc_023402_V01_west_raw.dat,2MASS J18093912+3509393,18:09:39.12,+35:09:39.36,61.892259,23.235759,11.50,08.00,07.21,06.79,164,172,158,04.26,0
KELT_N10_lc_022770_V01_east_raw.dat,KELT_N10_lc_046100_V01_west_raw.dat,2MASS J18114115+2625569,18:11:41.15,+26:25:56.91,53.199530,19.908404,11.87,08.64,07.81,07.43,185,193,177,04.64,0
KELT_N10_lc_026033_V01_east_raw.dat,nan,2MASS J18124467+2124185,18:12:44.67,+21:24:18.56,48.371131,17.797058,11.12,08.28,07.43,07.26,145,151,140,04.10,0
KELT_N10_lc_026190_V01_east_raw.dat,KELT_N10_lc_038201_V01_west_raw.dat,2MASS J18224071+2931163,18:22:40.72,+29:31:16.31,57.180533,18.760379,11.93,09.29,08.48,08.16,109,112,107,05.10,0
KELT_N10_lc_027029_V01_east_raw.dat,nan,2MASS J17595124+1931492,17:59:51.25,+19:31:49.28,45.309846,19.854865,10.86,08.88,08.17,07.98,222,235,213,04.43,1
KELT_N10_lc_029410_V01_east_raw.dat,KELT_N10_lc_035874_V01_west_raw.dat,2MASS J18144054+3149090,18:14:40.55,+31:49:09.06,58.834704,21.173774,09.69,06.16,05.34,04.80,305,327,282,05.51,0
KELT_N10_lc_030165_V01_east_raw.dat,KELT_N10_lc_037736_V01_west_raw.dat,2MASS J17023610+2551302,17:02:36.11,+25:51:30.21,47.000130,34.407054,10.96,07.15,06.28,05.94,155,161,149,03.66,0
KELT_N10_lc_031707_V01_east_raw.dat,KELT_N10_lc_022221_V01_west_raw.dat,2MASS J17524514+3539206,17:52:45.15,+35:39:20.63,61.328337,26.676566,10.41,06.46,05.65,05.30,221,234,209,03.88,0
KELT_N10_lc_032024_V01_east_raw.dat,KELT_N10_lc_031806_V01_west_raw.dat,2MASS J18095479+3121460,18:09:54.79,+31:21:46.03,58.009231,21.978544,11.58,07.24,06.43,06.04,240,255,227,04.88,0
KELT_N10_lc_033110_V01_east_raw.dat,KELT_N10_lc_038927_V01_west_raw.dat,2MASS J18255973+3129499,18:25:59.74,+31:29:49.96,59.399455,18.802226,12.18,08.58,07.76,07.34,200,211,192,05.32,0
KELT_N10_lc_033767_V01_east_raw.dat,KELT_N10_lc_028700_V01_west_raw.dat,2MASS J18223364+2844353,18:22:33.65,+28:44:35.39,56.405608,18.501954,11.45,06.42,05.59,05.12,273,293,256,04.81,0
KELT_N10_lc_034548_V01_east_raw.dat,KELT_N10_lc_032166_V01_west_raw.dat,2MASS J17012926+2228389,17:01:29.26,+22:28:38.99,43.016583,33.635284,08.41,05.58,04.81,04.39,118,121,115,05.16,0
KELT_N10_lc_035595_V01_east_raw.dat,KELT_N10_lc_037861_V01_west_raw.dat,2MASS J17581347+3155100,17:58:13.47,+31:55:10.09,57.722122,24.514068,10.28,06.37,05.49,05.13,171,179,165,05.23,0
KELT_N10_lc_036319_V01_east_raw.dat,KELT_N10_lc_029577_V01_west_raw.dat,2MASS J17571974+2946286,17:57:19.74,+29:46:28.63,55.421695,24.024642,09.72,03.59,02.79,02.24,400,445,365,05.61,0
KELT_N10_lc_037132_V01_east_raw.dat,KELT_N10_lc_036070_V01_west_raw.dat,2MASS J18182010+3142005,18:18:20.11,+31:42:00.54,58.996639,20.401581,11.38,06.47,05.64,05.12,296,323,279,05.39,0
KELT_N10_lc_037614_V01_east_raw.dat,KELT_N10_lc_033796_V01_west_raw.dat,2MASS J17580899+4119436,17:58:08.99,+41:19:43.67,67.782768,27.072600,10.54,07.14,06.35,06.02,189,203,181,04.18,0
KELT_N10_lc_039317_V01_east_raw.dat,KELT_N10_lc_047692_V01_west_raw.dat,2MASS J17580917+4125399,17:58:09.18,+41:25:39.98,67.891055,27.094996,11.85,08.13,07.24,06.94,144,150,137,04.62,0
KELT_N10_lc_040092_V01_east_raw.dat,KELT_N10_lc_042871_V01_west_raw.dat,2MASS J18092467+3446192,18:09:24.68,+34:46:19.29,61.472982,23.163855,12.72,07.61,05.69,04.40,474,538,427,04.95,0
KELT_N10_lc_040284_V01_east_raw.dat,KELT_N10_lc_046187_V01_west_raw.dat,2MASS J18162524+4041358,18:16:25.25,+40:41:35.85,68.082549,23.578702,11.15,07.04,06.18,05.86,225,239,214,04.85,0
KELT_N10_lc_040787_V01_east_raw.dat,nan,2MASS J16512832+2204350,16:51:28.32,+22:04:35.08,41.663907,35.707009,10.15,06.61,05.74,05.25,197,206,188,04.42,0
KELT_N10_lc_040857_V01_east_raw.dat,nan,2MASS J18194235+2234548,18:19:42.35,+22:34:54.83,50.164348,16.769009,10.88,06.25,05.39,04.89,424,470,385,05.12,0
KELT_N10_lc_041633_V01_east_raw.dat,KELT_N10_lc_044059_V01_west_raw.dat,2MASS J18115780+3227539,18:11:57.80,+32:27:53.93,59.285724,21.929257,09.48,03.98,03.11,02.70,226,242,213,04.32,0
KELT_N10_lc_042147_V01_east_raw.dat,KELT_N10_lc_018327_V01_west_raw.dat,2MASS J17003323+3113235,17:00:33.23,+31:13:23.55,53.227724,36.185225,10.80,06.75,05.95,05.65,207,217,198,05.54,0
KELT_N10_lc_042206_V01_east_raw.dat,KELT_N10_lc_038365_V01_west_raw.dat,2MASS J18193041+3500217,18:19:30.41,+35:00:21.75,62.418816,21.273378,12.19,06.68,05.84,05.42,265,281,251,05.19,0
KELT_N10_lc_042357_V01_east_raw.dat,KELT_N10_lc_043311_V01_west_raw.dat,2MASS J18213889+3027530,18:21:38.90,+30:27:53.01,58.028119,19.306292,12.46,06.72,05.87,05.43,259,275,245,05.87,0
KELT_N10_lc_042473_V01_east_raw.dat,KELT_N10_lc_044507_V01_west_raw.dat,2MASS J17514854+2638489,17:51:48.54,+26:38:48.97,51.748442,24.150848,12.62,10.14,09.37,09.05,120,123,117,04.71,0
KELT_N10_lc_042640_V01_east_raw.dat,KELT_N10_lc_033085_V01_west_raw.dat,2MASS J18241337+2600341,18:24:13.37,+26:00:34.16,53.885532,17.140485,12.45,07.98,07.09,06.74,187,195,182,05.74,0
KELT_N10_lc_042722_V01_east_raw.dat,nan,2MASS J18225085+1958187,18:22:50.86,+19:58:18.78,47.976718,15.059549,10.65,07.36,06.45,06.11,209,219,199,04.55,0
KELT_N10_lc_043061_V01_east_raw.dat,nan,2MASS J18094023+1908475,18:09:40.24,+19:08:47.52,45.893726,17.573693,10.96,07.31,06.46,06.00,302,337,285,04.87,0
KELT_N10_lc_043981_V01_east_raw.dat,KELT_N10_lc_043358_V01_west_raw.dat,2MASS J18035051+3323012,18:03:50.51,+33:23:01.28,59.646729,23.836545,12.55,08.78,07.93,07.51,229,243,216,04.88,0
KELT_N10_lc_044163_V01_east_raw.dat,KELT_N10_lc_032233_V01_west_raw.dat,2MASS J18050751+3005411,18:05:07.51,+30:05:41.14,56.349061,22.531443,10.33,05.77,04.91,04.58,293,313,269,05.07,0
KELT_N10_lc_044426_V01_east_raw.dat,nan,2MASS J18183148+1916065,18:18:31.49,+19:16:06.56,46.882822,15.706533,11.90,08.73,07.88,07.41,219,232,209,04.48,0
KELT_N10_lc_044480_V01_east_raw.dat,nan,2MASS J18090514+2207415,18:09:05.15,+22:07:41.52,48.729665,18.859386,11.55,06.80,05.98,05.54,262,279,248,04.70,0
KELT_N10_lc_045177_V01_east_raw.dat,KELT_N10_lc_034373_V01_west_raw.dat,2MASS J17475399+2641207,17:47:53.99,+26:41:20.75,51.473900,24.988793,10.92,06.88,06.12,05.73,216,227,204,05.06,0
KELT_N10_lc_045457_V01_east_raw.dat,KELT_N10_lc_040557_V01_west_raw.dat,2MASS J17421593+1941452,17:42:15.93,+19:41:45.20,43.784425,23.750761,10.92,07.33,06.49,06.16,356,400,325,05.96,0
KELT_N10_lc_046031_V01_east_raw.dat,KELT_N10_lc_022844_V01_west_raw.dat,2MASS J18065912+2717246,18:06:59.12,+27:17:24.64,53.657027,21.193353,11.80,07.50,06.62,06.21,193,204,185,04.28,0
KELT_N10_lc_046425_V01_east_raw.dat,nan,2MASS J16400584+1841092,16:40:05.84,+18:41:09.26,36.592508,37.101134,09.67,06.15,05.31,04.98,205,221,197,03.84,0
KELT_N10_lc_046504_V01_east_raw.dat,KELT_N10_lc_037959_V01_west_raw.dat,2MASS J18271150+3349503,18:27:11.51,+33:49:50.30,61.805016,19.386081,10.71,05.54,04.60,04.25,290,314,270,05.28,0
KELT_N10_lc_046694_V01_east_raw.dat,nan,2MASS J17261759+3431306,17:26:17.60,+34:31:30.68,58.545940,31.642850,13.08,09.09,08.27,07.98,179,185,172,04.22,0
KELT_N10_lc_047068_V01_east_raw.dat,KELT_N10_lc_027246_V01_west_raw.dat,2MASS J17104803+2703590,17:10:48.04,+27:03:59.07,49.012290,32.984412,09.49,04.97,04.18,03.83,300,326,283,05.59,0
KELT_N10_lc_048712_V01_east_raw.dat,KELT_N10_lc_050688_V01_west_raw.dat,2MASS J18015723+2006112,18:01:57.24,+20:06:11.26,46.073652,19.620085,11.23,06.53,05.61,05.20,177,184,169,04.46,0
KELT_N10_lc_048747_V01_east_raw.dat,KELT_N10_lc_036589_V01_west_raw.dat,2MASS J18145587+3640132,18:14:55.88,+36:40:13.27,63.807249,22.677672,07.92,04.90,04.12,03.73,193,203,184,05.27,0
KELT_N10_lc_048987_V01_east_raw.dat,KELT_N10_lc_042002_V01_west_raw.dat,2MASS J18090622+3101162,18:09:06.22,+31:01:16.23,57.599791,22.029120,09.15,04.21,03.31,02.99,165,174,159,04.92,0
KELT_N10_lc_049368_V01_east_raw.dat,KELT_N10_lc_045557_V01_west_raw.dat,2MASS J16565291+2332347,16:56:52.92,+23:32:34.73,43.845367,34.973105,09.41,04.67,03.84,03.47,158,165,150,03.91,0
KELT_N10_lc_049404_V01_east_raw.dat,nan,2MASS J17210403+2655505,17:21:04.04,+26:55:50.60,49.628919,30.754128,09.42,04.28,03.16,02.45,428,477,384,05.23,0
KELT_N10_lc_049451_V01_east_raw.dat,nan,2MASS J18262309+2501331,18:26:23.10,+25:01:33.12,53.132881,16.312303,10.54,05.84,05.12,04.71,239,251,226,04.64,0
KELT_N10_lc_049802_V01_east_raw.dat,KELT_N10_lc_031686_V01_west_raw.dat,2MASS J18014165+2837089,18:01:41.65,+28:37:08.99,54.571975,22.746233,12.10,06.90,05.98,05.55,285,309,261,04.26,0
KELT_N10_lc_049875_V01_east_raw.dat,nan,2MASS J17392030+2244484,17:39:20.30,+22:44:48.49,46.645546,25.485363,10.43,06.04,05.15,04.72,304,327,274,04.29,0
KELT_N10_lc_049880_V01_east_raw.dat,KELT_N10_lc_027298_V01_west_raw.dat,2MASS J17535589+2813261,17:53:55.90,+28:13:26.20,53.550768,24.226754,10.39,05.81,04.99,04.59,174,182,165,03.95,0
KELT_N10_lc_050266_V01_east_raw.dat,nan,2MASS J18250763+2216025,18:25:07.64,+22:16:02.53,50.377474,15.493612,10.47,06.46,05.54,05.17,82,84,80,03.83,0
KELT_N10_lc_050511_V01_east_raw.dat,nan,2MASS J17452599+1923335,17:45:25.99,+19:23:33.52,43.781895,22.945225,11.38,06.90,06.04,05.49,296,330,279,04.87,0
KELT_N10_lc_050825_V01_east_raw.dat,nan,2MASS J17564827+2554214,17:56:48.28,+25:54:21.43,51.403483,22.845859,12.05,07.90,07.12,06.79,167,174,161,04.73,0
KELT_N10_lc_050915_V01_east_raw.dat,KELT_N10_lc_046133_V01_west_raw.dat,2MASS J17445378+2129466,17:44:53.78,+21:29:46.70,45.861775,23.838153,08.85,04.52,03.54,02.88,304,335,286,05.34,0
KELT_N10_lc_051016_V01_east_raw.dat,nan,2MASS J16590326+4330537,16:59:03.26,+43:30:53.74,68.475971,38.164534,12.75,07.54,06.67,06.30,237,251,227,03.71,0
KELT_N10_lc_051059_V01_east_raw.dat,KELT_N10_lc_046577_V01_west_raw.dat,2MASS J17450963+2520129,17:45:09.63,+25:20:12.99,49.840413,25.120453,10.23,04.67,03.77,03.18,388,430,363,04.17,0
KELT_N10_lc_051264_V01_east_raw.dat,nan,2MASS J18052663+2230039,18:05:26.64,+22:30:03.96,48.757692,19.780128,09.34,06.34,05.47,04.75,325,351,304,05.34,0
KELT_N10_lc_051436_V01_east_raw.dat,nan,2MASS J18055393+2027207,18:05:53.93,+20:27:20.77,46.796378,18.902687,09.45,04.74,03.75,03.28,287,310,269,05.03,0
KELT_N10_lc_051568_V01_east_raw.dat,KELT_N10_lc_020616_V01_west_raw.dat,2MASS J17323556+2612254,17:32:35.57,+26:12:25.42,49.734343,28.079024,11.65,07.82,07.03,06.52,218,230,208,05.72,0
KELT_N10_lc_051653_V01_east_raw.dat,nan,2MASS J16581210+2247498,16:58:12.10,+22:47:49.88,43.095088,34.455550,09.23,05.13,04.21,03.75,327,350,299,05.41,0
KELT_N10_lc_052076_V01_east_raw.dat,KELT_N10_lc_050088_V01_west_raw.dat,2MASS J17490172+2232230,17:49:01.73,+22:32:23.06,47.300245,23.320536,08.64,04.02,02.98,02.57,329,359,307,05.62,0
KELT_N10_lc_052114_V01_east_raw.dat,KELT_N10_lc_036295_V01_west_raw.dat,2MASS J17582418+2326403,17:58:24.19,+23:26:40.38,49.055474,21.634528,12.03,07.58,06.79,06.43,208,218,198,05.17,0
KELT_N10_lc_052316_V01_east_raw.dat,nan,2MASS J17360518+2215306,17:36:05.18,+22:15:30.60,45.846973,26.019466,10.26,06.93,06.03,05.45,324,349,301,05.43,0
KELT_N10_lc_052440_V01_east_raw.dat,nan,2MASS J17572768+2430173,17:57:27.69,+24:30:17.34,50.039032,22.215853,08.87,04.30,03.29,02.74,346,362,326,04.60,0
KELT_N10_lc_052442_V01_east_raw.dat,nan,2MASS J18063345+2016209,18:06:33.46,+20:16:20.99,46.681096,18.689337,09.47,03.98,03.09,02.60,334,357,310,05.34,0
KELT_N10_lc_052588_V01_east_raw.dat,KELT_N10_lc_041972_V01_west_raw.dat,2MASS J17214236+2255159,17:21:42.37,+22:55:15.97,45.278768,29.366505,08.23,04.42,03.61,03.14,220,231,208,05.04,0
KELT_N10_lc_052976_V01_east_raw.dat,nan,2MASS J18000391+2335371,18:00:03.92,+23:35:37.19,49.353479,21.333663,10.17,04.84,03.76,02.94,382,433,363,04.46,0
KELT_N10_lc_053046_V01_east_raw.dat,KELT_N10_lc_048472_V01_west_raw.dat,2MASS J18182163+2421113,18:18:21.64,+24:21:11.38,51.751050,17.736712,08.36,03.87,02.89,02.38,139,144,135,03.79,0
KELT_N10_lc_053052_V01_east_raw.dat,KELT_N10_lc_050404_V01_west_raw.dat,2MASS J17332192+2335154,17:33:21.92,+23:35:15.45,47.003444,27.062903,11.37,05.98,05.14,04.68,257,272,244,05.92,0
KELT_N10_lc_053109_V01_east_raw.dat,nan,2MASS J18202952+2019272,18:20:29.52,+20:19:27.27,48.080245,15.707505,12.08,08.61,07.74,07.40,167,174,162,04.40,0
KELT_N10_lc_053174_V01_east_raw.dat,nan,2MASS J17183979+2812287,17:18:39.79,+28:12:28.77,50.882462,31.629013,12.35,05.97,05.08,04.62,343,368,306,04.94,0
KELT_N10_lc_053714_V01_east_raw.dat,nan,2MASS J18092042+1933248,18:09:20.42,+19:33:24.85,46.257076,17.807443,12.55,07.72,06.75,06.16,431,467,395,04.05,0
KELT_N10_lc_053900_V01_east_raw.dat,KELT_N10_lc_046982_V01_west_raw.dat,2MASS J18235631+3935046,18:23:56.32,+39:35:04.65,67.390312,21.879964,09.36,03.47,02.58,01.93,380,424,358,05.36,0
KELT_N11_lc_005439_V01_east_raw.dat,KELT_N11_lc_025580_V01_west_raw.dat,2MASS J19553815+3245338,19:55:38.15,+32:45:33.81,68.951666,2.282142,09.02,03.10,01.97,01.47,490,543,454,06.05,0
KELT_N11_lc_007984_V01_east_raw.dat,KELT_N11_lc_053865_V01_west_raw.dat,2MASS J19102375+2750393,19:10:23.76,+27:50:39.38,59.932354,8.508395,11.34,07.55,06.78,06.26,235,244,224,06.60,0
KELT_N11_lc_010578_V01_east_raw.dat,KELT_N11_lc_046996_V01_west_raw.dat,2MASS J19113488+2813240,19:11:34.88,+28:13:24.10,60.393124,8.441795,10.80,07.46,06.62,06.24,232,249,222,05.52,0
KELT_N11_lc_010860_V01_east_raw.dat,KELT_N11_lc_013790_V01_west_raw.dat,2MASS J19485394+4302145,19:48:53.95,+43:02:14.53,77.195443,8.615709,10.81,11.01,10.07,08.91,775,909,654,05.37,0
KELT_N11_lc_013784_V01_east_raw.dat,KELT_N11_lc_021675_V01_west_raw.dat,2MASS J19542569+2113522,19:54:25.69,+21:13:52.21,58.936162,-3.441082,10.14,05.92,04.98,04.39,284,300,271,06.39,0
KELT_N11_lc_015223_V01_east_raw.dat,KELT_N11_lc_079952_V01_west_raw.dat,2MASS J19091808+2932591,19:09:18.08,+29:32:59.17,61.376410,9.473807,10.76,06.31,05.42,05.00,247,257,233,05.82,0
KELT_N11_lc_016125_V01_east_raw.dat,nan,2MASS J18495730+2032128,18:49:57.30,+20:32:12.86,51.218725,9.517950,11.27,07.02,06.05,05.41,321,345,296,04.42,0
KELT_N11_lc_016957_V01_east_raw.dat,KELT_N11_lc_100381_V01_west_raw.dat,2MASS J19430445+2045234,19:43:04.46,+20:45:23.41,57.186258,-1.393755,11.05,07.25,05.83,04.97,380,411,333,05.74,0
KELT_N11_lc_017218_V01_east_raw.dat,KELT_N11_lc_120350_V01_west_raw.dat,2MASS J19474640+3442065,19:47:46.41,+34:42:06.53,69.794378,4.677377,09.07,04.86,03.91,03.64,125,130,122,05.30,0
KELT_N11_lc_018997_V01_east_raw.dat,KELT_N11_lc_042940_V01_west_raw.dat,2MASS J18284792+2856423,18:28:47.93,+28:56:42.36,57.132760,17.306961,11.62,08.49,07.76,07.42,175,180,169,06.18,0
KELT_N11_lc_019079_V01_east_raw.dat,KELT_N11_lc_038900_V01_west_raw.dat,2MASS J19132082+3203175,19:13:20.83,+32:03:17.52,64.046776,9.788149,11.52,07.79,06.93,06.54,237,260,224,04.60,0
KELT_N11_lc_020858_V01_east_raw.dat,KELT_N11_lc_062688_V01_west_raw.dat,2MASS J18365216+2804230,18:36:52.17,+28:04:23.08,56.997843,15.335407,10.94,06.26,05.40,05.06,321,341,300,05.71,0
KELT_N11_lc_021297_V01_east_raw.dat,KELT_N11_lc_033276_V01_west_raw.dat,2MASS J19435180+3229292,19:43:51.81,+32:29:29.21,67.464639,4.285045,10.65,05.24,04.06,03.10,568,649,513,03.93,0
KELT_N11_lc_022589_V01_east_raw.dat,KELT_N11_lc_093270_V01_west_raw.dat,2MASS J19575346+3309359,19:57:53.47,+33:09:35.99,69.540071,2.085774,10.42,05.33,03.80,02.75,537,609,494,05.13,0
KELT_N11_lc_022666_V01_east_raw.dat,KELT_N11_lc_033381_V01_west_raw.dat,2MASS J18422372+3034168,18:42:23.73,+30:34:16.89,59.869155,15.197321,10.50,06.21,05.30,04.79,291,306,273,06.08,0
KELT_N11_lc_022831_V01_east_raw.dat,KELT_N11_lc_039250_V01_west_raw.dat,2MASS J19464952+3225219,19:46:49.52,+32:25:21.91,67.716356,3.708806,11.21,06.86,05.66,04.94,347,400,328,04.85,0
KELT_N11_lc_025253_V01_east_raw.dat,KELT_N11_lc_048071_V01_west_raw.dat,2MASS J19154726+3149309,19:15:47.26,+31:49:30.92,64.068977,9.222183,10.39,05.01,03.87,03.51,272,288,262,05.06,0
KELT_N11_lc_026934_V01_east_raw.dat,KELT_N11_lc_096939_V01_west_raw.dat,2MASS J19094768+2804197,19:09:47.68,+28:04:19.75,60.079819,8.728176,10.84,04.25,03.44,02.79,335,363,318,06.19,0
KELT_N11_lc_027186_V01_east_raw.dat,KELT_N11_lc_100182_V01_west_raw.dat,2MASS J18550794+3501206,18:55:07.95,+35:01:20.64,65.189061,14.473905,11.94,07.79,06.89,06.47,303,318,287,06.16,0
KELT_N11_lc_027579_V01_east_raw.dat,KELT_N11_lc_053252_V01_west_raw.dat,2MASS J19502604+2811194,19:50:26.05,+28:11:19.50,64.451747,0.899072,10.63,05.66,04.72,03.90,446,483,401,05.77,0
KELT_N11_lc_027614_V01_east_raw.dat,KELT_N11_lc_038016_V01_west_raw.dat,2MASS J20120803+3936493,20:12:08.03,+39:36:49.35,76.532334,3.112155,10.40,05.71,04.48,03.26,420,461,387,04.62,0
KELT_N11_lc_028503_V01_east_raw.dat,KELT_N11_lc_105537_V01_west_raw.dat,2MASS J19130887+3512455,19:13:08.88,+35:12:45.58,66.922325,11.195015,11.48,07.37,06.56,06.21,179,185,174,05.75,1
KELT_N11_lc_029767_V01_east_raw.dat,KELT_N11_lc_092323_V01_west_raw.dat,2MASS J19131180+2600278,19:13:11.80,+26:00:27.84,58.554818,7.129935,11.35,05.72,04.73,03.93,436,485,408,06.09,0
KELT_N11_lc_029979_V01_east_raw.dat,KELT_N11_lc_080286_V01_west_raw.dat,2MASS J18593678+3457163,18:59:36.79,+34:57:16.32,65.502066,13.605216,09.80,05.59,04.78,04.35,289,309,275,06.26,0
KELT_N11_lc_030457_V01_east_raw.dat,KELT_N11_lc_013892_V01_west_raw.dat,2MASS J18444992+3437155,18:44:49.93,+34:37:15.57,63.961001,16.270486,11.88,09.88,09.16,09.01,326,355,312,06.14,1
KELT_N11_lc_031187_V01_east_raw.dat,nan,2MASS J20114216+2037170,20:11:42.16,+20:37:17.05,60.546386,-7.192383,10.60,06.28,05.37,05.04,192,201,187,04.24,0
KELT_N11_lc_031775_V01_east_raw.dat,KELT_N11_lc_030057_V01_west_raw.dat,2MASS J19073346+3450039,19:07:33.47,+34:50:03.95,66.076923,12.070925,11.10,07.80,06.96,06.63,192,200,185,05.67,0
KELT_N11_lc_032704_V01_east_raw.dat,KELT_N11_lc_056784_V01_west_raw.dat,2MASS J20044589+3112056,20:04:45.89,+31:12:05.61,68.645370,-0.183635,10.94,05.08,04.01,03.51,351,366,331,06.92,0
KELT_N11_lc_033895_V01_east_raw.dat,KELT_N11_lc_044335_V01_west_raw.dat,2MASS J19440487+3431077,19:44:04.88,+34:31:07.72,69.256510,5.246137,10.47,06.53,05.60,05.03,287,305,276,06.19,0
KELT_N11_lc_034680_V01_east_raw.dat,KELT_N11_lc_104723_V01_west_raw.dat,2MASS J20054586+3758597,20:05:45.87,+37:58:59.79,74.486578,3.273150,10.87,06.57,05.61,05.10,356,391,333,05.54,0
KELT_N11_lc_036031_V01_east_raw.dat,KELT_N11_lc_067787_V01_west_raw.dat,2MASS J19130130+3324486,19:13:01.31,+33:24:48.62,65.258538,10.442001,09.89,05.36,04.56,04.23,298,318,284,06.04,0
KELT_N11_lc_038334_V01_east_raw.dat,nan,2MASS J19565323+1937019,19:56:53.24,+19:37:01.93,57.845798,-4.765478,10.33,06.50,05.51,05.13,257,273,246,03.89,0
KELT_N11_lc_038482_V01_east_raw.dat,KELT_N11_lc_090806_V01_west_raw.dat,2MASS J19231415+2427396,19:23:14.16,+24:27:39.66,58.220912,4.403104,10.77,06.86,05.80,05.11,346,361,318,06.09,0
KELT_N11_lc_038694_V01_east_raw.dat,KELT_N11_lc_092904_V01_west_raw.dat,2MASS J19093619+2540057,19:09:36.20,+25:40:05.79,57.883555,7.700801,12.05,08.09,07.12,06.76,162,169,158,05.78,0
KELT_N11_lc_039523_V01_east_raw.dat,KELT_N11_lc_046611_V01_west_raw.dat,2MASS J19514766+3100419,19:51:47.66,+31:00:41.95,67.031908,2.083846,11.42,06.46,05.30,04.77,166,174,159,05.20,0
KELT_N11_lc_039886_V01_east_raw.dat,KELT_N11_lc_086856_V01_west_raw.dat,2MASS J19061419+2533581,19:06:14.19,+25:33:58.15,57.451453,8.335915,11.30,08.69,07.83,07.50,338,362,315,05.18,1
KELT_N11_lc_040821_V01_east_raw.dat,KELT_N11_lc_016626_V01_west_raw.dat,2MASS J18285635+3214501,18:28:56.36,+32:14:50.11,60.374306,18.486133,10.68,07.12,06.25,05.71,285,301,272,05.94,0
KELT_N11_lc_043653_V01_east_raw.dat,KELT_N11_lc_079149_V01_west_raw.dat,2MASS J19393068+3301374,19:39:30.69,+33:01:37.43,67.483371,5.345077,11.55,07.46,06.55,06.15,208,216,199,04.79,0
KELT_N11_lc_044073_V01_east_raw.dat,KELT_N11_lc_127851_V01_west_raw.dat,2MASS J19152062+3958488,19:15:20.62,+39:58:48.85,71.524593,12.825007,12.45,08.64,07.85,07.35,249,261,232,05.81,0
KELT_N11_lc_044181_V01_east_raw.dat,KELT_N11_lc_075952_V01_west_raw.dat,2MASS J20080348+3736433,20:08:03.49,+37:36:43.34,74.416919,2.691545,10.26,06.51,05.55,05.21,107,109,105,04.91,0
KELT_N11_lc_045627_V01_east_raw.dat,KELT_N11_lc_112576_V01_west_raw.dat,2MASS J19052243+3734453,19:05:22.43,+37:34:45.40,68.454952,13.604788,10.14,05.41,04.57,04.19,188,195,179,05.04,0
KELT_N11_lc_045831_V01_east_raw.dat,KELT_N11_lc_044241_V01_west_raw.dat,2MASS J19054235+2805000,19:05:42.36,+28:05:00.02,59.690213,9.543982,11.42,07.62,06.77,06.32,250,263,242,06.25,0
KELT_N11_lc_046336_V01_east_raw.dat,KELT_N11_lc_077487_V01_west_raw.dat,2MASS J19512140+1905461,19:51:21.41,+19:05:46.18,56.727755,-3.910915,11.67,07.31,06.34,05.83,368,399,337,05.95,0
KELT_N11_lc_046793_V01_east_raw.dat,KELT_N11_lc_111673_V01_west_raw.dat,2MASS J19530180+2938521,19:53:01.81,+29:38:52.16,65.996422,1.156604,10.66,04.83,03.83,03.05,257,276,244,05.01,0
KELT_N11_lc_046899_V01_east_raw.dat,KELT_N11_lc_036558_V01_west_raw.dat,2MASS J18583624+3115071,18:58:36.24,+31:15:07.14,61.945835,12.285286,11.99,06.47,05.49,04.78,408,444,382,06.26,0
KELT_N11_lc_046921_V01_east_raw.dat,KELT_N11_lc_037891_V01_west_raw.dat,2MASS J19130785+3013384,19:13:07.85,+30:13:38.45,62.362555,9.025787,11.57,09.41,08.59,08.20,169,176,162,05.78,0
KELT_N11_lc_047313_V01_east_raw.dat,KELT_N11_lc_116277_V01_west_raw.dat,2MASS J18313785+2508041,18:31:37.85,+25:08:04.11,53.719270,15.261422,10.33,05.89,05.03,04.50,194,200,186,06.36,0
KELT_N11_lc_048151_V01_east_raw.dat,KELT_N11_lc_053303_V01_west_raw.dat,2MASS J20154049+2526382,20:15:40.50,+25:26:38.21,65.114826,-5.329326,11.61,06.84,05.86,05.31,263,275,249,06.29,0
KELT_N11_lc_048610_V01_east_raw.dat,KELT_N11_lc_091388_V01_west_raw.dat,2MASS J18433469+3959121,18:43:34.70,+39:59:12.17,69.107403,18.445373,11.41,06.92,06.01,05.64,165,171,158,03.27,0
KELT_N11_lc_048712_V01_east_raw.dat,KELT_N11_lc_120817_V01_west_raw.dat,2MASS J19381020+3823403,19:38:10.20,+38:23:40.33,72.093581,8.160773,10.55,05.92,04.95,04.34,401,444,377,05.13,0
KELT_N11_lc_049039_V01_east_raw.dat,KELT_N11_lc_114721_V01_west_raw.dat,2MASS J18432603+4050333,18:43:26.03,+40:50:33.35,69.944946,18.766668,12.12,09.27,08.49,08.14,151,155,147,06.07,0
KELT_N11_lc_049782_V01_east_raw.dat,KELT_N11_lc_079477_V01_west_raw.dat,2MASS J19265665+2921412,19:26:56.66,+29:21:41.23,62.958876,5.963026,10.57,07.53,06.60,06.24,157,163,153,05.20,0
KELT_N11_lc_050013_V01_east_raw.dat,KELT_N11_lc_078380_V01_west_raw.dat,2MASS J19350096+3007321,19:35:00.96,+30:07:32.20,64.468601,4.782212,11.26,07.54,06.68,06.23,259,276,248,05.55,0
KELT_N11_lc_050022_V01_east_raw.dat,KELT_N11_lc_076298_V01_west_raw.dat,2MASS J19414094+3249037,19:41:40.94,+32:49:03.76,67.522906,4.845259,10.96,05.86,04.93,04.49,377,418,366,04.87,0
KELT_N11_lc_051066_V01_east_raw.dat,KELT_N11_lc_122162_V01_west_raw.dat,2MASS J19362465+2709387,19:36:24.66,+27:09:38.77,62.014800,3.081760,10.60,06.91,05.61,04.84,555,624,507,02.87,0
KELT_N11_lc_051618_V01_east_raw.dat,KELT_N11_lc_018681_V01_west_raw.dat,2MASS J18555682+3009065,18:55:56.82,+30:09:06.60,60.678841,12.350850,09.95,04.20,03.10,02.33,416,448,388,05.07,0
KELT_N11_lc_051620_V01_east_raw.dat,KELT_N11_lc_030293_V01_west_raw.dat,2MASS J18575190+2836213,18:57:51.90,+28:36:21.31,59.420747,11.326994,11.72,08.12,07.28,06.89,256,270,247,05.88,0
KELT_N11_lc_051860_V01_east_raw.dat,KELT_N11_lc_071130_V01_west_raw.dat,2MASS J19080070+2549345,19:08:00.71,+25:49:34.53,57.865739,8.092056,11.87,08.18,07.38,07.00,179,185,174,05.63,0
KELT_N11_lc_052093_V01_east_raw.dat,KELT_N11_lc_086242_V01_west_raw.dat,2MASS J19263934+2832399,19:26:39.35,+28:32:39.99,62.203311,5.636776,11.84,06.92,05.96,05.46,356,391,336,06.49,0
KELT_N11_lc_052253_V01_east_raw.dat,KELT_N11_lc_046016_V01_west_raw.dat,2MASS J19075644+3429103,19:07:56.44,+34:29:10.34,65.787732,11.853161,10.11,05.13,04.20,03.64,436,478,401,05.92,0
KELT_N11_lc_052380_V01_east_raw.dat,KELT_N11_lc_126251_V01_west_raw.dat,2MASS J20105683+3634472,20:10:56.83,+36:34:47.24,73.863039,1.646998,09.94,04.69,03.53,02.77,153,159,148,04.79,0
KELT_N11_lc_052615_V01_east_raw.dat,KELT_N11_lc_043190_V01_west_raw.dat,2MASS J18402566+3254102,18:40:25.67,+32:54:10.23,61.943099,16.474068,10.41,06.22,05.39,05.04,173,181,167,04.53,0
KELT_N11_lc_052722_V01_east_raw.dat,KELT_N11_lc_116409_V01_west_raw.dat,2MASS J19403734+2548098,19:40:37.34,+25:48:09.84,61.291211,1.595287,12.19,06.74,05.65,04.95,325,354,306,05.90,0
KELT_N11_lc_053085_V01_east_raw.dat,KELT_N11_lc_093353_V01_west_raw.dat,2MASS J19215009+3200314,19:21:50.09,+32:00:31.46,64.816810,8.157348,10.73,06.09,05.26,04.71,223,233,215,06.50,0
KELT_N11_lc_053186_V01_east_raw.dat,KELT_N11_lc_094304_V01_west_raw.dat,2MASS J20060654+3252145,20:06:06.55,+32:52:14.56,70.206944,0.471154,11.75,06.00,04.88,04.16,456,502,423,05.97,0
KELT_N11_lc_053281_V01_east_raw.dat,KELT_N11_lc_045008_V01_west_raw.dat,2MASS J19143565+2749459,19:14:35.66,+27:49:45.99,60.336852,7.670980,11.00,07.05,06.25,05.78,235,244,225,05.98,0
KELT_N11_lc_053556_V01_east_raw.dat,KELT_N11_lc_082193_V01_west_raw.dat,2MASS J19401023+3245334,19:40:10.24,+32:45:33.44,67.315962,5.093967,11.64,09.17,08.43,08.21,123,126,120,05.49,1
KELT_N11_lc_053713_V01_east_raw.dat,KELT_N11_lc_081081_V01_west_raw.dat,2MASS J19300740+2955162,19:30:07.40,+29:55:16.24,63.781644,5.616054,11.48,05.96,05.07,04.55,272,286,259,06.06,0
KELT_N11_lc_053766_V01_east_raw.dat,KELT_N11_lc_072225_V01_west_raw.dat,2MASS J20005778+3854449,20:00:57.79,+38:54:44.99,74.778253,4.562508,11.37,07.37,06.48,05.91,351,383,328,05.95,0
KELT_N11_lc_053769_V01_east_raw.dat,KELT_N11_lc_043632_V01_west_raw.dat,2MASS J19595132+3232098,19:59:51.32,+32:32:09.81,69.224138,1.407705,11.41,05.22,04.12,03.37,405,437,371,05.48,0
KELT_N11_lc_053846_V01_east_raw.dat,KELT_N11_lc_065969_V01_west_raw.dat,2MASS J19002990+2625082,19:00:29.90,+26:25:08.23,57.660012,9.868049,10.35,06.40,05.51,05.13,211,221,205,05.99,0
KELT_N11_lc_053851_V01_east_raw.dat,KELT_N11_lc_115679_V01_west_raw.dat,2MASS J19011489+3731202,19:01:14.89,+37:31:20.30,68.062890,14.330841,10.86,05.89,05.06,04.61,258,273,248,06.04,0
KELT_N11_lc_053886_V01_east_raw.dat,nan,2MASS J19220088+2306248,19:22:00.89,+23:06:24.82,56.889555,4.017442,11.20,06.58,05.54,05.04,182,188,178,03.67,0
KELT_N11_lc_054239_V01_east_raw.dat,KELT_N11_lc_068805_V01_west_raw.dat,2MASS J18463202+4211131,18:46:32.03,+42:11:13.15,71.488502,18.682686,11.70,07.79,06.96,06.64,400,426,372,05.54,0
KELT_N11_lc_054354_V01_east_raw.dat,KELT_N11_lc_069126_V01_west_raw.dat,2MASS J19474895+3416422,19:47:48.96,+34:16:42.30,69.430961,4.458041,10.09,05.08,04.09,03.65,168,177,161,05.05,0
KELT_N11_lc_055009_V01_east_raw.dat,KELT_N11_lc_079722_V01_west_raw.dat,2MASS J20050194+1924111,20:05:01.94,+19:24:11.13,58.667298,-6.515171,10.27,04.98,03.84,03.23,342,362,316,06.09,0
KELT_N11_lc_055518_V01_east_raw.dat,KELT_N11_lc_086894_V01_west_raw.dat,2MASS J19253514+2140573,19:25:35.14,+21:40:57.40,56.018962,2.619417,10.89,05.75,04.67,04.00,436,492,396,04.86,0
KELT_N11_lc_055595_V01_east_raw.dat,KELT_N11_lc_076138_V01_west_raw.dat,2MASS J18370107+2734343,18:37:01.07,+27:34:34.36,56.537131,15.111055,10.30,05.04,03.96,03.48,299,320,281,05.69,0
KELT_N11_lc_056143_V01_east_raw.dat,nan,2MASS J19232979+2658361,19:23:29.80,+26:58:36.12,60.482412,5.523901,11.40,07.67,06.79,06.18,307,321,289,04.28,0
KELT_N11_lc_056301_V01_east_raw.dat,nan,2MASS J18573682+2326208,18:57:36.83,+23:26:20.83,54.648544,9.170771,10.06,05.23,04.51,03.83,309,335,291,03.91,0
KELT_N11_lc_056314_V01_east_raw.dat,KELT_N11_lc_063215_V01_west_raw.dat,2MASS J19093417+2916287,19:09:34.17,+29:16:28.73,61.151523,9.300966,11.92,08.42,07.47,07.13,185,192,180,05.75,0
KELT_N11_lc_056844_V01_east_raw.dat,nan,2MASS J18392895+3209581,18:39:28.95,+32:09:58.18,61.153301,16.381852,11.97,05.98,05.18,04.63,341,361,321,03.93,0
KELT_N11_lc_056915_V01_east_raw.dat,KELT_N11_lc_032707_V01_west_raw.dat,2MASS J19312961+3033257,19:31:29.61,+30:33:25.79,64.485370,5.656019,11.52,08.11,06.89,06.14,373,410,352,06.37,0
KELT_N11_lc_057227_V01_east_raw.dat,nan,2MASS J18595573+2510374,18:59:55.74,+25:10:37.41,56.467462,9.447825,11.07,06.88,06.01,05.56,236,247,223,03.83,0
KELT_N11_lc_057300_V01_east_raw.dat,nan,2MASS J19325591+3650290,19:32:55.92,+36:50:29.00,70.215758,8.346359,10.79,04.00,02.98,02.50,190,201,185,04.03,0
KELT_N11_lc_057856_V01_east_raw.dat,KELT_N11_lc_094213_V01_west_raw.dat,2MASS J19085307+3046280,19:08:53.08,+30:46:28.03,62.455682,10.087618,11.80,08.53,07.66,07.31,207,215,198,06.27,0
KELT_N11_lc_058222_V01_east_raw.dat,KELT_N11_lc_038315_V01_west_raw.dat,2MASS J18333754+4026019,18:33:37.54,+40:26:01.97,68.879005,20.385437,11.04,06.86,05.96,05.63,189,195,184,03.87,0
KELT_N11_lc_058793_V01_east_raw.dat,KELT_N11_lc_085713_V01_west_raw.dat,2MASS J18541007+3249524,18:54:10.08,+32:49:52.41,63.033544,13.786875,11.76,07.73,06.97,06.50,247,261,238,05.87,0
KELT_N11_lc_058972_V01_east_raw.dat,KELT_N11_lc_047679_V01_west_raw.dat,2MASS J18365820+3136310,18:36:58.20,+31:36:31.00,60.405369,16.666712,11.05,06.13,05.25,04.85,274,290,261,05.25,0
KELT_N11_lc_059838_V01_east_raw.dat,KELT_N11_lc_112596_V01_west_raw.dat,2MASS J19214517+2443172,19:21:45.18,+24:43:17.28,58.294415,4.822766,11.86,07.27,06.29,05.72,305,321,287,06.26,0
KELT_N11_lc_059888_V01_east_raw.dat,KELT_N11_lc_120344_V01_west_raw.dat,2MASS J19405904+3643328,19:40:59.04,+36:43:32.87,70.884968,6.872382,09.52,04.04,03.00,02.46,454,502,414,05.89,0
KELT_N11_lc_060799_V01_east_raw.dat,KELT_N11_lc_052670_V01_west_raw.dat,2MASS J19221664+3324383,19:22:16.65,+33:24:38.36,66.123172,8.708870,11.12,08.63,07.84,07.44,176,182,169,05.76,0
KELT_N11_lc_061733_V01_east_raw.dat,KELT_N11_lc_081757_V01_west_raw.dat,2MASS J19052723+3028484,19:05:27.24,+30:28:48.49,61.862655,10.627059,11.73,08.76,07.88,07.58,144,149,140,05.13,0
KELT_N11_lc_061804_V01_east_raw.dat,KELT_N11_lc_092793_V01_west_raw.dat,2MASS J19362355+3241554,19:36:23.56,+32:41:55.46,66.876883,5.760224,11.46,07.55,06.67,06.33,146,151,142,05.61,0
KELT_N11_lc_062031_V01_east_raw.dat,KELT_N11_lc_107398_V01_west_raw.dat,2MASS J20051795+3328346,20:05:17.96,+33:28:34.65,70.626962,0.939191,11.75,05.14,03.90,03.26,420,450,394,05.95,0
KELT_N11_lc_062201_V01_east_raw.dat,KELT_N11_lc_051579_V01_west_raw.dat,2MASS J20062308+3425519,20:06:23.08,+34:25:52.00,71.553511,1.261933,11.14,06.46,05.42,04.69,383,413,342,06.04,0
KELT_N11_lc_062743_V01_east_raw.dat,KELT_N11_lc_065460_V01_west_raw.dat,2MASS J19453449+2938471,19:45:34.50,+29:38:47.19,65.174290,2.552512,11.70,07.53,06.49,05.96,267,282,255,05.70,0
KELT_N11_lc_062980_V01_east_raw.dat,KELT_N11_lc_047699_V01_west_raw.dat,2MASS J18412081+2609238,18:41:20.82,+26:09:23.85,55.588837,13.660697,10.64,05.91,05.03,04.65,225,235,214,05.42,0
KELT_N11_lc_063049_V01_east_raw.dat,nan,2MASS J19255777+4354480,19:25:57.78,+43:54:48.03,76.035015,12.711253,11.67,06.47,05.61,05.21,216,229,209,03.61,0
KELT_N11_lc_063321_V01_east_raw.dat,KELT_N11_lc_016952_V01_west_raw.dat,2MASS J19565750+3409517,19:56:57.50,+34:09:51.76,70.297687,2.773896,11.48,07.53,06.41,05.67,363,395,338,06.33,0
KELT_N11_lc_063972_V01_east_raw.dat,nan,2MASS J19232202+2349252,19:23:22.03,+23:49:25.27,57.670115,4.078504,11.71,06.61,05.46,04.80,456,492,411,04.21,0
KELT_N11_lc_064502_V01_east_raw.dat,nan,2MASS J18365769+2128511,18:36:57.69,+21:28:51.13,50.785228,12.665205,11.27,07.44,06.54,06.19,194,201,186,03.68,0
KELT_N11_lc_064536_V01_east_raw.dat,KELT_N11_lc_079846_V01_west_raw.dat,2MASS J19442502+3318258,19:44:25.02,+33:18:25.86,68.233416,4.587446,11.15,06.43,05.53,05.03,326,350,311,06.43,0
KELT_N11_lc_064633_V01_east_raw.dat,KELT_N11_lc_093783_V01_west_raw.dat,2MASS J19092375+2937438,19:09:23.76,+29:37:43.83,61.457631,9.489852,11.86,09.69,08.97,08.73,377,413,365,04.33,1
KELT_N11_lc_064732_V01_east_raw.dat,KELT_N11_lc_132160_V01_west_raw.dat,2MASS J19511940+3118130,19:51:19.41,+31:18:13.08,67.231832,2.319412,11.68,05.87,05.14,04.33,328,347,305,06.00,0
KELT_N11_lc_064810_V01_east_raw.dat,nan,2MASS J18534372+4018151,18:53:43.72,+40:18:15.10,70.147588,16.748251,10.80,06.86,06.05,05.57,282,292,275,03.09,0
KELT_N11_lc_064988_V01_east_raw.dat,KELT_N11_lc_049745_V01_west_raw.dat,2MASS J19023414+2550277,19:02:34.14,+25:50:27.80,57.335569,9.199025,11.07,07.35,06.49,05.96,277,289,262,06.46,0
KELT_N11_lc_065999_V01_east_raw.dat,KELT_N11_lc_091508_V01_west_raw.dat,2MASS J19552036+3703576,19:55:20.37,+37:03:57.66,72.618089,4.553179,10.83,05.41,04.63,04.05,446,480,411,06.41,0
KELT_N11_lc_067067_V01_east_raw.dat,KELT_N11_lc_072625_V01_west_raw.dat,2MASS J20030512+3020129,20:03:05.12,+30:20:12.92,67.721566,-0.339691,09.98,04.99,03.75,03.11,483,532,427,04.30,0
KELT_N11_lc_067402_V01_east_raw.dat,KELT_N11_lc_074021_V01_west_raw.dat,2MASS J19551360+1907043,19:55:13.60,+19:07:04.37,57.214020,-4.686207,11.91,07.84,06.94,06.47,282,300,268,06.02,0
KELT_N11_lc_067782_V01_east_raw.dat,KELT_N11_lc_077720_V01_west_raw.dat,2MASS J18445209+3440334,18:44:52.10,+34:40:33.46,64.016989,16.284229,10.69,04.06,03.23,02.71,327,357,313,06.32,0
KELT_N11_lc_067969_V01_east_raw.dat,KELT_N11_lc_104755_V01_west_raw.dat,2MASS J18453208+3618025,18:45:32.09,+36:18:02.51,65.642412,16.763724,09.79,05.07,03.98,03.60,297,317,281,05.91,0
KELT_N11_lc_068504_V01_east_raw.dat,nan,2MASS J18595881+2507039,18:59:58.81,+25:07:03.94,56.418359,9.411709,11.19,06.37,05.46,04.81,352,365,318,05.03,0
KELT_N11_lc_068668_V01_east_raw.dat,KELT_N11_lc_017734_V01_west_raw.dat,2MASS J18550105+2951129,18:55:01.06,+29:51:12.96,60.315729,12.411196,10.26,05.79,04.88,04.34,365,398,336,05.76,0
KELT_N11_lc_068769_V01_east_raw.dat,KELT_N11_lc_117138_V01_west_raw.dat,2MASS J19563847+4005354,19:56:38.48,+40:05:35.47,75.358787,5.887175,10.96,05.42,04.42,03.93,420,454,392,05.57,0
KELT_N11_lc_068928_V01_east_raw.dat,KELT_N11_lc_059640_V01_west_raw.dat,2MASS J19483504+2140063,19:48:35.05,+21:40:06.32,58.619504,-2.048149,09.92,05.39,03.89,02.92,490,540,437,04.81,0
KELT_N11_lc_068948_V01_east_raw.dat,KELT_N11_lc_066751_V01_west_raw.dat,2MASS J20030816+2517265,20:03:08.16,+25:17:26.58,63.449801,-3.029577,11.70,05.44,04.30,03.53,394,429,343,05.72,0
KELT_N11_lc_069345_V01_east_raw.dat,KELT_N11_lc_018752_V01_west_raw.dat,2MASS J19270875+2950192,19:27:08.76,+29:50:19.22,63.403793,6.147180,10.84,05.52,04.81,04.14,163,170,157,04.97,0
KELT_N11_lc_069374_V01_east_raw.dat,KELT_N11_lc_088669_V01_west_raw.dat,2MASS J19402852+2735541,19:40:28.52,+27:35:54.16,62.838613,2.508575,11.20,07.00,06.09,05.50,214,223,207,06.58,0
KELT_N11_lc_069453_V01_east_raw.dat,KELT_N11_lc_033910_V01_west_raw.dat,2MASS J18503577+2806542,18:50:35.77,+28:06:54.22,58.285315,12.577651,09.99,04.85,03.89,03.49,140,144,136,05.53,0
KELT_N11_lc_069531_V01_east_raw.dat,KELT_N11_lc_093536_V01_west_raw.dat,2MASS J19390600+2834267,19:39:06.01,+28:34:26.78,63.540897,3.251604,11.47,10.38,09.64,09.49,291,306,275,06.08,1
KELT_N11_lc_069724_V01_east_raw.dat,nan,2MASS J19522795+3517320,19:52:27.95,+35:17:32.08,70.791814,4.145299,12.51,07.73,06.71,06.19,336,356,304,03.88,0
KELT_N11_lc_069994_V01_east_raw.dat,KELT_N11_lc_084230_V01_west_raw.dat,2MASS J19070037+3343313,19:07:00.38,+33:43:31.32,64.999631,11.708012,12.23,06.86,06.03,05.67,218,229,211,05.75,0
KELT_N11_lc_070270_V01_east_raw.dat,nan,2MASS J20004513+2105039,20:00:45.14,+21:05:03.91,59.576092,-4.778277,11.23,05.42,04.50,04.14,396,456,372,03.54,0
KELT_N11_lc_070617_V01_east_raw.dat,KELT_N11_lc_036023_V01_west_raw.dat,2MASS J18552331+3254311,18:55:23.31,+32:54:31.18,63.212423,13.583226,12.39,08.99,08.14,07.80,224,235,216,05.41,0
KELT_N11_lc_070752_V01_east_raw.dat,nan,2MASS J18463888+1928445,18:46:38.88,+19:28:44.59,49.911053,9.763874,09.95,06.41,05.52,04.95,174,180,169,03.68,0
KELT_N11_lc_070818_V01_east_raw.dat,KELT_N11_lc_083918_V01_west_raw.dat,2MASS J19342877+2818011,19:34:28.78,+28:18:01.12,62.807117,4.006880,11.39,07.55,06.32,05.51,454,504,420,05.01,0
KELT_N11_lc_070873_V01_east_raw.dat,nan,2MASS J19541584+2545225,19:54:15.85,+25:45:22.54,62.799891,-1.079974,12.07,08.95,07.93,07.62,401,456,371,02.88,0
KELT_N11_lc_071037_V01_east_raw.dat,KELT_N11_lc_085639_V01_west_raw.dat,2MASS J18333959+3323424,18:33:39.60,+33:23:42.50,61.877064,17.972407,11.80,06.22,05.32,04.90,264,280,254,03.92,0
KELT_N11_lc_071114_V01_east_raw.dat,KELT_N11_lc_057397_V01_west_raw.dat,2MASS J19170318+2851031,19:17:03.19,+28:51:03.15,61.502888,7.647768,11.84,08.19,07.40,07.03,230,242,220,05.35,0
KELT_N11_lc_071599_V01_east_raw.dat,KELT_N11_lc_131675_V01_west_raw.dat,2MASS J19195316+3410479,19:19:53.17,+34:10:47.91,66.593949,9.497914,12.34,07.78,06.85,06.51,195,202,189,04.15,0
KELT_N11_lc_071656_V01_east_raw.dat,KELT_N11_lc_114937_V01_west_raw.dat,2MASS J19511243+3904515,19:51:12.43,+39:04:51.54,73.947606,6.276409,11.41,05.98,05.10,04.66,196,203,189,06.55,0
KELT_N11_lc_071939_V01_east_raw.dat,KELT_N11_lc_108013_V01_west_raw.dat,2MASS J19413080+2407441,19:41:30.80,+24:07:44.11,59.935565,0.592612,10.80,06.16,05.18,04.64,206,214,198,06.51,0
KELT_N11_lc_072610_V01_east_raw.dat,KELT_N11_lc_057264_V01_west_raw.dat,2MASS J20040600+2957383,20:04:06.00,+29:57:38.39,67.519990,-0.725767,08.80,04.55,03.36,02.89,221,231,213,05.71,0
KELT_N11_lc_072619_V01_east_raw.dat,KELT_N11_lc_103896_V01_west_raw.dat,2MASS J20071751+2248418,20:07:17.52,+22:48:41.86,61.852332,-5.152596,10.57,05.20,04.42,03.83,377,411,340,06.08,0
KELT_N11_lc_072772_V01_east_raw.dat,KELT_N11_lc_098265_V01_west_raw.dat,2MASS J20183277+3423205,20:18:32.77,+34:23:20.51,72.898916,-0.855451,08.29,03.72,02.65,01.87,442,485,395,05.51,0
KELT_N11_lc_073190_V01_east_raw.dat,KELT_N11_lc_118897_V01_west_raw.dat,2MASS J20172647+3431099,20:17:26.47,+34:31:09.92,72.878836,-0.593747,11.95,05.38,04.06,03.47,338,385,322,04.04,0
KELT_N11_lc_073579_V01_east_raw.dat,KELT_N11_lc_019418_V01_west_raw.dat,2MASS J19090454+2939292,19:09:04.55,+29:39:29.26,61.453562,9.565216,07.92,03.64,02.75,02.13,379,415,367,04.26,0
KELT_N11_lc_073764_V01_east_raw.dat,nan,2MASS J19361368+3926432,19:36:13.68,+39:26:43.29,72.851192,8.988834,11.22,07.16,06.31,05.93,198,205,189,03.92,0
KELT_N11_lc_073987_V01_east_raw.dat,KELT_N11_lc_106864_V01_west_raw.dat,2MASS J19575280+2337288,19:57:52.81,+23:37:28.88,61.401179,-2.886687,10.75,05.09,04.21,03.56,309,325,294,06.97,0
KELT_N11_lc_074258_V01_east_raw.dat,KELT_N11_lc_100084_V01_west_raw.dat,2MASS J19283119+3122248,19:28:31.20,+31:22:24.80,64.908397,6.602543,11.29,05.84,04.99,04.35,436,475,399,05.89,0
KELT_N11_lc_074527_V01_east_raw.dat,nan,2MASS J20182277+2639166,20:18:22.78,+26:39:16.68,66.464808,-5.163383,11.93,07.39,06.44,05.93,341,362,320,03.86,0
KELT_N11_lc_074584_V01_east_raw.dat,KELT_N11_lc_110293_V01_west_raw.dat,2MASS J19172579+4248497,19:17:25.80,+42:48:49.78,74.337928,13.651233,09.93,05.59,04.74,04.05,378,414,366,05.30,0
KELT_N11_lc_074648_V01_east_raw.dat,KELT_N11_lc_101908_V01_west_raw.dat,2MASS J19542347+3404509,19:54:23.47,+34:04:50.97,69.951361,3.185766,12.22,06.54,05.43,04.91,225,239,218,06.08,0
KELT_N11_lc_074877_V01_east_raw.dat,KELT_N11_lc_117486_V01_west_raw.dat,2MASS J19170287+2130033,19:17:02.87,+21:30:03.34,54.928628,4.289002,11.83,07.64,06.62,06.20,91,93,90,05.52,0
KELT_N11_lc_074993_V01_east_raw.dat,nan,2MASS J18524483+2124105,18:52:44.84,+21:24:10.56,52.295739,9.303581,10.18,06.10,05.24,04.78,331,358,315,05.01,0
KELT_N11_lc_075063_V01_east_raw.dat,KELT_N11_lc_106376_V01_west_raw.dat,2MASS J19432134+3131183,19:43:21.35,+31:31:18.38,66.566255,3.899205,10.69,07.74,06.83,06.48,366,400,336,05.99,0
KELT_N11_lc_075220_V01_east_raw.dat,KELT_N11_lc_085958_V01_west_raw.dat,2MASS J19481149+3436137,19:48:11.49,+34:36:13.76,69.752415,4.553902,11.63,05.85,04.72,04.26,247,262,236,05.07,0
KELT_N11_lc_075228_V01_east_raw.dat,KELT_N11_lc_101016_V01_west_raw.dat,2MASS J19491822+3048033,19:49:18.22,+30:48:03.33,66.578543,2.436863,12.43,06.99,05.89,05.26,410,439,378,05.71,0
KELT_N11_lc_075732_V01_east_raw.dat,KELT_N11_lc_091701_V01_west_raw.dat,2MASS J20241111+2709346,20:24:11.12,+27:09:34.64,67.616406,-5.948521,12.06,08.57,07.51,07.10,254,268,246,05.98,0
KELT_N11_lc_075863_V01_east_raw.dat,nan,2MASS J20010009+2538230,20:01:00.09,+25:38:23.09,63.491636,-2.436125,12.14,07.54,06.37,05.89,289,307,270,03.71,0
KELT_N11_lc_076037_V01_east_raw.dat,KELT_N11_lc_080630_V01_west_raw.dat,2MASS J20242240+3109260,20:24:22.41,+31:09:26.05,70.933557,-3.699434,11.42,07.08,05.89,05.22,372,392,360,04.74,0
KELT_N11_lc_076163_V01_east_raw.dat,KELT_N11_lc_083442_V01_west_raw.dat,2MASS J19575694+2240557,19:57:56.94,+22:40:55.79,60.603222,-3.390453,11.46,06.12,05.08,04.51,346,388,328,06.33,0
KELT_N11_lc_076426_V01_east_raw.dat,KELT_N11_lc_043797_V01_west_raw.dat,2MASS J18361604+2429219,18:36:16.04,+24:29:21.92,53.540925,14.039438,11.63,07.18,06.39,05.95,281,297,267,05.37,0
KELT_N11_lc_076546_V01_east_raw.dat,KELT_N11_lc_042767_V01_west_raw.dat,2MASS J19221196+2234390,19:22:11.97,+22:34:39.02,56.440404,3.732402,09.99,06.18,04.79,04.10,485,537,450,06.18,0
KELT_N11_lc_077346_V01_east_raw.dat,KELT_N11_lc_072217_V01_west_raw.dat,2MASS J18341318+3235425,18:34:13.18,+32:35:42.51,61.138918,17.572812,12.85,10.45,09.67,09.33,149,153,145,05.42,0
KELT_N11_lc_077376_V01_east_raw.dat,KELT_N11_lc_036227_V01_west_raw.dat,2MASS J20182697+3428051,20:18:26.98,+34:28:05.17,72.953075,-0.794487,12.05,12.00,10.96,10.60,444,492,401,05.56,0
KELT_N11_lc_077406_V01_east_raw.dat,KELT_N11_lc_065962_V01_west_raw.dat,2MASS J18544416+2718596,18:54:44.17,+27:18:59.69,57.931253,11.412703,11.90,07.62,06.71,06.25,274,291,263,06.44,0
KELT_N11_lc_077511_V01_east_raw.dat,nan,2MASS J20214815+3603251,20:21:48.16,+36:03:25.13,74.650322,-0.458888,12.90,05.61,04.47,03.78,388,424,368,03.82,0
KELT_N11_lc_078108_V01_east_raw.dat,KELT_N11_lc_046726_V01_west_raw.dat,2MASS J19052374+2346035,19:05:23.74,+23:46:03.54,55.736932,7.712352,09.73,05.75,04.81,04.37,158,163,152,04.80,0
KELT_N11_lc_078681_V01_east_raw.dat,KELT_N11_lc_086419_V01_west_raw.dat,2MASS J19192836+2715096,19:19:28.36,+27:15:09.66,60.313182,6.445638,11.73,08.00,07.10,06.53,315,341,298,05.33,0
KELT_N11_lc_078939_V01_east_raw.dat,KELT_N11_lc_065965_V01_west_raw.dat,2MASS J18572853+2833548,18:57:28.53,+28:33:54.89,59.346454,11.387499,11.44,06.33,05.40,04.97,277,289,262,05.83,0
KELT_N11_lc_079063_V01_east_raw.dat,KELT_N11_lc_094630_V01_west_raw.dat,2MASS J20173743+2653187,20:17:37.43,+26:53:18.74,66.565470,-4.892993,10.85,05.72,04.76,04.30,220,231,213,06.58,0
KELT_N11_lc_079695_V01_east_raw.dat,nan,2MASS J19494340+4212174,19:49:43.41,+42:12:17.46,76.537864,8.074612,12.55,07.32,06.29,05.91,157,162,150,02.90,0
KELT_N11_lc_079768_V01_east_raw.dat,KELT_N11_lc_067974_V01_west_raw.dat,2MASS J18540597+3120501,18:54:05.98,+31:20:50.15,61.630851,13.202097,11.62,06.29,05.38,04.96,280,292,267,04.25,0
KELT_N11_lc_080207_V01_east_raw.dat,KELT_N11_lc_072926_V01_west_raw.dat,2MASS J19241086+2954442,19:24:10.87,+29:54:44.25,63.169109,6.750602,11.26,07.06,06.16,05.81,149,154,144,05.28,0
KELT_N11_lc_080366_V01_east_raw.dat,KELT_N11_lc_118588_V01_west_raw.dat,2MASS J19295872+2523212,19:29:58.72,+25:23:21.28,59.764417,3.493552,11.26,05.32,04.50,03.97,372,407,343,06.29,0
KELT_N11_lc_080714_V01_east_raw.dat,KELT_N11_lc_085721_V01_west_raw.dat,2MASS J18592853+3106460,18:59:28.53,+31:06:46.00,61.895335,12.057934,12.35,07.95,07.02,06.39,348,363,331,07.31,0
KELT_N11_lc_080803_V01_east_raw.dat,nan,2MASS J20005651+2226330,20:00:56.51,+22:26:33.00,60.759848,-4.104877,11.47,06.40,05.39,04.88,360,375,346,04.24,0
KELT_N11_lc_080869_V01_east_raw.dat,KELT_N11_lc_080709_V01_west_raw.dat,2MASS J19260236+3153076,19:26:02.37,+31:53:07.66,65.118123,7.307883,12.27,06.58,05.67,05.15,260,272,248,06.39,0
KELT_N11_lc_081032_V01_east_raw.dat,KELT_N11_lc_053730_V01_west_raw.dat,2MASS J20001336+3608450,20:00:13.37,+36:08:45.09,72.339114,3.238037,11.96,05.62,04.70,04.09,332,356,314,06.04,0
KELT_N11_lc_081797_V01_east_raw.dat,KELT_N11_lc_117384_V01_west_raw.dat,2MASS J20033849+3028094,20:03:38.49,+30:28:09.43,67.897455,-0.370743,08.86,04.07,02.71,02.00,1019,1248,839,05.86,0
KELT_N11_lc_081811_V01_east_raw.dat,nan,2MASS J20214460+3603452,20:21:44.60,+36:03:45.27,74.648096,-0.445856,12.77,10.39,09.63,09.38,190,196,184,03.92,0
KELT_N11_lc_081829_V01_east_raw.dat,KELT_N11_lc_010841_V01_west_raw.dat,2MASS J18481845+4017551,18:48:18.45,+40:17:55.11,69.749352,17.709351,11.73,09.67,08.88,08.63,124,128,121,05.36,1
KELT_N11_lc_082302_V01_east_raw.dat,KELT_N11_lc_122609_V01_west_raw.dat,2MASS J20131338+3640303,20:13:13.39,+36:40:30.31,74.193546,1.317713,11.35,05.70,04.36,03.67,735,900,658,05.71,0
KELT_N11_lc_082432_V01_east_raw.dat,nan,2MASS J18495082+2058074,18:49:50.83,+20:58:07.49,51.603093,9.726544,09.64,06.07,05.19,04.59,179,185,173,03.70,0
KELT_N11_lc_082495_V01_east_raw.dat,nan,2MASS J19423790+3003581,19:42:37.91,+30:03:58.12,65.221367,3.314846,11.38,05.25,04.45,03.80,475,528,432,03.98,0
KELT_N11_lc_082498_V01_east_raw.dat,KELT_N11_lc_083235_V01_west_raw.dat,2MASS J19443464+3229082,19:44:34.65,+32:29:08.21,67.534298,4.151351,12.17,07.22,06.27,05.71,253,268,245,06.79,0
KELT_N11_lc_082701_V01_east_raw.dat,KELT_N11_lc_107683_V01_west_raw.dat,2MASS J19265414+3407115,19:26:54.15,+34:07:11.53,67.203965,8.175993,10.70,08.02,07.23,06.81,144,149,140,05.34,0
KELT_N11_lc_082917_V01_east_raw.dat,KELT_N11_lc_071832_V01_west_raw.dat,2MASS J20004342+3514377,20:00:43.42,+35:14:37.74,71.623876,2.677835,11.55,06.01,04.79,04.09,397,429,363,05.77,0
KELT_N11_lc_083622_V01_east_raw.dat,KELT_N11_lc_086106_V01_west_raw.dat,2MASS J19383897+3144121,19:38:38.98,+31:44:12.16,66.262037,4.877847,11.60,07.65,06.71,06.22,307,326,291,05.76,0
KELT_N11_lc_083718_V01_east_raw.dat,nan,2MASS J19274420+2423265,19:27:44.21,+24:23:26.52,58.642158,3.466140,11.43,06.24,05.20,04.71,270,286,259,04.03,0
KELT_N11_lc_084245_V01_east_raw.dat,KELT_N11_lc_074406_V01_west_raw.dat,2MASS J19530561+2907304,19:53:05.62,+29:07:30.41,65.554888,0.876380,11.20,04.84,03.74,03.16,341,403,323,04.86,0
KELT_N11_lc_084393_V01_east_raw.dat,KELT_N11_lc_075985_V01_west_raw.dat,2MASS J20174873+2140050,20:17:48.74,+21:40:05.08,62.213975,-7.818037,11.87,05.78,04.62,03.82,568,645,505,05.35,0
KELT_N11_lc_084449_V01_east_raw.dat,KELT_N11_lc_049813_V01_west_raw.dat,2MASS J19255928+2624347,19:25:59.29,+26:24:34.74,60.240031,4.766965,11.06,06.05,05.10,04.61,291,306,274,06.09,0
KELT_N11_lc_084524_V01_east_raw.dat,nan,2MASS J20020549+2414192,20:02:05.50,+24:14:19.20,62.429904,-3.384668,12.06,07.17,05.85,05.10,185,192,179,03.81,0
KELT_N11_lc_085723_V01_east_raw.dat,KELT_N11_lc_133108_V01_west_raw.dat,2MASS J19102484+3940458,19:10:24.85,+39:40:45.80,70.840578,13.561683,11.37,06.72,05.81,05.43,204,213,198,05.94,0
KELT_N11_lc_085746_V01_east_raw.dat,KELT_N11_lc_132482_V01_west_raw.dat,2MASS J19283247+2320474,19:28:32.48,+23:20:47.46,57.809488,2.808196,12.19,06.80,05.77,05.18,282,301,268,06.01,0
KELT_N11_lc_085860_V01_east_raw.dat,KELT_N11_lc_098085_V01_west_raw.dat,2MASS J19365855+3212354,19:36:58.56,+32:12:35.49,66.505590,5.417301,12.76,09.41,08.51,08.20,286,303,271,05.38,0
KELT_N11_lc_085911_V01_east_raw.dat,KELT_N11_lc_085317_V01_west_raw.dat,2MASS J20132366+3843445,20:13:23.67,+38:43:44.52,75.926703,2.421934,06.56,03.21,01.99,01.32,398,454,366,05.16,0
KELT_N11_lc_085991_V01_east_raw.dat,KELT_N11_lc_092809_V01_west_raw.dat,2MASS J19433346+3429241,19:43:33.46,+34:29:24.10,69.178042,5.325874,11.32,05.72,04.39,03.06,581,657,529,04.36,0
KELT_N11_lc_086560_V01_east_raw.dat,KELT_N11_lc_081427_V01_west_raw.dat,2MASS J19301348+2809518,19:30:13.49,+28:09:51.88,62.238203,4.765145,11.83,07.14,06.11,05.52,363,385,340,04.79,0
KELT_N11_lc_086647_V01_east_raw.dat,nan,2MASS J18481310+4314419,18:48:13.11,+43:14:41.94,72.649927,18.754259,11.68,07.55,06.67,06.39,177,183,172,03.69,0
KELT_N11_lc_087315_V01_east_raw.dat,KELT_N11_lc_056625_V01_west_raw.dat,2MASS J18581147+2152526,18:58:11.48,+21:52:52.60,53.288321,8.372356,11.97,08.01,07.15,06.74,275,285,260,04.52,0
KELT_N11_lc_087411_V01_east_raw.dat,KELT_N11_lc_097594_V01_west_raw.dat,2MASS J18393445+3145433,18:39:34.46,+31:45:43.39,60.771097,16.211253,12.76,09.47,08.60,08.34,130,133,128,06.30,0
KELT_N11_lc_087549_V01_east_raw.dat,nan,2MASS J19200875+4140591,19:20:08.76,+41:40:59.14,73.500600,12.720351,11.67,06.99,06.21,05.86,100,102,98,04.11,0
KELT_N11_lc_087655_V01_east_raw.dat,nan,2MASS J19221923+4415114,19:22:19.24,+44:15:11.45,76.064041,13.447815,11.35,06.32,05.43,05.08,176,182,170,02.98,0
KELT_N11_lc_087671_V01_east_raw.dat,KELT_N11_lc_120813_V01_west_raw.dat,2MASS J19332872+4030373,19:33:28.72,+40:30:37.31,73.560557,9.949073,11.11,06.30,05.46,04.98,248,263,241,06.64,0
KELT_N11_lc_087718_V01_east_raw.dat,KELT_N11_lc_110425_V01_west_raw.dat,2MASS J20103464+4038476,20:10:34.64,+40:38:47.63,77.236869,3.925058,12.13,06.66,05.54,04.87,358,396,333,06.22,0
KELT_N11_lc_087897_V01_east_raw.dat,KELT_N11_lc_134709_V01_west_raw.dat,2MASS J19414056+3819077,19:41:40.57,+38:19:07.70,72.358084,7.520855,10.46,06.31,05.39,05.00,288,307,275,05.93,0
KELT_N11_lc_088123_V01_east_raw.dat,nan,2MASS J19431543+3333411,19:43:15.44,+33:33:41.17,68.335543,4.923357,12.17,08.16,07.36,06.74,255,268,246,03.98,0
KELT_N11_lc_088169_V01_east_raw.dat,nan,2MASS J20160570+2413388,20:16:05.71,+24:13:38.85,64.147543,-6.079363,10.92,04.82,04.10,03.35,442,485,401,03.93,0
KELT_N11_lc_088189_V01_east_raw.dat,KELT_N11_lc_119191_V01_west_raw.dat,2MASS J19030750+3358322,19:03:07.50,+33:58:32.21,64.888127,12.544740,11.74,10.13,09.39,09.22,456,492,418,05.97,1
KELT_N11_lc_088197_V01_east_raw.dat,KELT_N11_lc_061073_V01_west_raw.dat,2MASS J19200914+3752370,19:20:09.14,+37:52:37.02,69.990649,11.079653,08.47,05.09,03.71,02.58,427,460,403,04.63,0
KELT_N11_lc_088791_V01_east_raw.dat,nan,2MASS J19442299+4012410,19:44:23.00,+40:12:41.01,74.285851,7.976563,12.59,07.54,06.69,06.31,266,277,246,03.11,0
KELT_N11_lc_090433_V01_east_raw.dat,nan,2MASS J19380578+2836226,19:38:05.79,+28:36:22.68,63.461284,3.459603,11.55,07.77,06.86,06.37,184,190,179,04.12,0
KELT_N11_lc_090488_V01_east_raw.dat,KELT_N11_lc_082425_V01_west_raw.dat,2MASS J18334759+1902158,18:33:47.59,+19:02:15.85,48.193055,12.324369,11.11,07.32,06.42,06.10,166,171,161,06.63,0
KELT_N11_lc_090562_V01_east_raw.dat,nan,2MASS J19410234+2452346,19:41:02.35,+24:52:34.60,60.531812,1.056021,11.09,06.34,05.33,04.79,259,271,245,03.64,0
KELT_N11_lc_090697_V01_east_raw.dat,KELT_N11_lc_089474_V01_west_raw.dat,2MASS J20074880+4139485,20:07:48.80,+41:39:48.52,77.813727,4.911969,10.34,04.63,03.54,02.88,190,198,184,04.21,0
KELT_N11_lc_090858_V01_east_raw.dat,nan,2MASS J19364302+4415479,19:36:43.03,+44:15:47.98,77.232483,11.136884,12.86,08.82,07.68,07.07,299,344,285,03.68,0
KELT_N11_lc_091361_V01_east_raw.dat,KELT_N11_lc_087452_V01_west_raw.dat,2MASS J19435885+2409412,19:43:58.86,+24:09:41.23,60.243534,0.120280,10.42,05.24,04.32,03.64,255,268,237,05.43,0
KELT_N11_lc_091534_V01_east_raw.dat,nan,2MASS J19222417+2003447,19:22:24.18,+20:03:44.71,54.237842,2.511258,11.87,06.93,05.61,04.77,380,418,366,04.09,0
KELT_N11_lc_091949_V01_east_raw.dat,nan,2MASS J19285781+2054229,19:28:57.81,+20:54:22.92,55.709984,1.558178,11.79,05.88,04.70,04.06,196,205,189,03.87,0
KELT_N11_lc_091977_V01_east_raw.dat,KELT_N11_lc_032469_V01_west_raw.dat,2MASS J19491235+3024432,19:49:12.36,+30:24:43.30,66.232176,2.258215,10.07,04.28,03.20,02.53,320,343,306,06.50,0
KELT_N11_lc_091986_V01_east_raw.dat,nan,2MASS J19540567+2159342,19:54:05.68,+21:59:34.21,59.550906,-2.983449,11.99,06.53,05.44,04.79,412,439,376,04.59,0
KELT_N11_lc_092110_V01_east_raw.dat,nan,2MASS J19244670+4428564,19:24:46.71,+44:28:56.45,76.468763,13.147280,10.91,06.06,05.11,04.65,311,333,297,04.08,0
KELT_N11_lc_092129_V01_east_raw.dat,KELT_N11_lc_102010_V01_west_raw.dat,2MASS J19384294+4046473,19:38:42.94,+40:46:47.38,74.270674,9.194683,11.66,07.17,06.28,05.87,195,201,186,04.52,0
KELT_N11_lc_092181_V01_east_raw.dat,KELT_N11_lc_043220_V01_west_raw.dat,2MASS J18584182+3020475,18:58:41.82,+30:20:47.54,61.111937,11.891154,11.74,07.19,06.32,05.88,193,200,187,06.48,0
KELT_N11_lc_093207_V01_east_raw.dat,KELT_N11_lc_087247_V01_west_raw.dat,2MASS J18311067+3153173,18:31:10.68,+31:53:17.40,60.201654,17.914316,12.72,10.09,09.36,09.18,83,85,82,05.00,0
KELT_N11_lc_093704_V01_east_raw.dat,nan,2MASS J20225887+2726527,20:22:58.87,+27:26:52.78,67.702344,-5.564601,12.55,07.09,06.01,05.35,181,186,177,03.27,0
KELT_N11_lc_093920_V01_east_raw.dat,KELT_N11_lc_080561_V01_west_raw.dat,2MASS J19461305+3042407,19:46:13.05,+30:42:40.72,66.167052,2.964754,11.81,06.27,05.21,04.74,257,270,237,04.32,0
KELT_N11_lc_094203_V01_east_raw.dat,KELT_N11_lc_091821_V01_west_raw.dat,2MASS J19484982+2210139,19:48:49.83,+22:10:13.92,59.081890,-1.843642,11.38,05.51,04.41,03.79,363,393,338,05.87,0
KELT_N11_lc_094257_V01_east_raw.dat,KELT_N11_lc_077996_V01_west_raw.dat,2MASS J19292065+3029499,19:29:20.66,+30:29:49.96,64.212745,6.035833,10.48,05.78,04.86,04.50,268,282,256,05.49,0
KELT_N11_lc_094628_V01_east_raw.dat,nan,2MASS J19433400+2244589,19:43:34.00,+22:44:58.99,58.972348,-0.501116,08.91,04.29,03.35,02.67,335,357,312,04.32,0
KELT_N11_lc_094955_V01_east_raw.dat,nan,2MASS J19390849+4323494,19:39:08.50,+43:23:49.48,76.655396,10.349415,12.83,07.94,07.00,06.59,185,190,180,04.12,0
KELT_N11_lc_095452_V01_east_raw.dat,KELT_N11_lc_062519_V01_west_raw.dat,2MASS J18412941+3012000,18:41:29.41,+30:12:00.04,59.435954,15.233026,12.42,08.52,07.59,07.24,410,451,382,05.59,0
KELT_N11_lc_095687_V01_east_raw.dat,KELT_N11_lc_060348_V01_west_raw.dat,2MASS J18441388+2312276,18:44:13.89,+23:12:27.65,53.107099,11.853116,11.79,08.19,07.40,06.87,256,266,245,06.42,0
KELT_N11_lc_095861_V01_east_raw.dat,KELT_N11_lc_072937_V01_west_raw.dat,2MASS J19302051+2500478,19:30:20.51,+25:00:47.89,59.472719,3.241983,11.94,07.90,06.78,06.09,376,402,345,04.99,0
KELT_N11_lc_096305_V01_east_raw.dat,KELT_N11_lc_102030_V01_west_raw.dat,2MASS J19555523+3608271,19:55:55.23,+36:08:27.13,71.882527,3.977467,11.71,07.22,06.29,05.77,271,282,258,05.12,0
KELT_N11_lc_096550_V01_east_raw.dat,nan,2MASS J20011991+2054330,20:01:19.92,+20:54:33.04,59.497200,-4.985251,11.29,06.17,05.24,04.46,328,356,313,04.60,0
KELT_N11_lc_097080_V01_east_raw.dat,nan,2MASS J19512788+4023128,19:51:27.88,+40:23:12.87,75.110318,6.887779,12.60,06.99,05.98,05.53,219,230,205,03.00,0
KELT_N11_lc_097150_V01_east_raw.dat,KELT_N11_lc_101135_V01_west_raw.dat,2MASS J19400329+4353559,19:40:03.30,+43:53:55.98,77.185095,10.436911,08.40,02.91,01.97,01.45,358,395,329,05.93,0
KELT_N11_lc_098176_V01_east_raw.dat,nan,2MASS J19255562+2638231,19:25:55.63,+26:38:23.11,60.437526,4.886988,12.58,07.18,06.09,05.45,399,430,368,03.52,0
KELT_N11_lc_098382_V01_east_raw.dat,nan,2MASS J18572649+1948470,18:57:26.49,+19:48:47.06,51.334328,7.621341,11.20,07.58,06.60,05.88,346,362,317,04.63,0
KELT_N11_lc_098741_V01_east_raw.dat,nan,2MASS J18582992+2006352,18:58:29.92,+20:06:35.27,51.713505,7.529295,10.89,05.89,04.78,04.15,358,471,355,03.18,0
KELT_N11_lc_099034_V01_east_raw.dat,nan,2MASS J19195366+4015218,19:19:53.66,+40:15:21.86,72.158362,12.154112,10.99,06.51,05.68,05.25,198,205,190,04.06,0
KELT_N11_lc_099772_V01_east_raw.dat,KELT_N11_lc_047325_V01_west_raw.dat,2MASS J19335432+3008256,19:33:54.32,+30:08:25.70,64.366130,5.000062,10.17,04.74,03.64,03.16,309,329,286,05.19,0
KELT_N11_lc_099802_V01_east_raw.dat,nan,2MASS J20063308+2134552,20:06:33.08,+21:34:55.23,60.715683,-5.663348,12.05,08.11,07.06,06.75,267,283,255,03.83,0
KELT_N11_lc_100039_V01_east_raw.dat,KELT_N11_lc_094750_V01_west_raw.dat,2MASS J19440213+2746055,19:44:02.14,+27:46:05.55,63.376784,1.907861,11.36,04.75,03.75,03.01,368,382,356,05.73,0
KELT_N11_lc_100157_V01_east_raw.dat,nan,2MASS J19492423+2758328,19:49:24.23,+27:58:32.89,64.152832,0.986591,12.23,06.50,05.38,04.66,464,514,426,04.00,0
KELT_N11_lc_100166_V01_east_raw.dat,nan,2MASS J19565624+1856059,19:56:56.25,+18:56:05.90,57.264980,-5.127054,09.47,05.11,04.09,03.27,419,455,382,04.30,0
KELT_N11_lc_100352_V01_east_raw.dat,KELT_N11_lc_055941_V01_west_raw.dat,2MASS J18521296+2453160,18:52:12.97,+24:53:16.02,55.442929,10.903537,11.89,07.96,07.07,06.68,164,169,159,05.16,0
KELT_N11_lc_100534_V01_east_raw.dat,KELT_N11_lc_099925_V01_west_raw.dat,2MASS J18355462+2051235,18:35:54.62,+20:51:23.50,50.098808,12.629616,11.01,05.99,05.13,04.67,315,328,296,05.41,0
KELT_N11_lc_100862_V01_east_raw.dat,nan,2MASS J19034887+1929193,19:03:48.87,+19:29:19.36,51.713662,6.133153,11.91,07.00,05.93,05.46,300,323,285,04.17,0
KELT_N11_lc_101089_V01_east_raw.dat,KELT_N11_lc_119487_V01_west_raw.dat,2MASS J19511612+2610177,19:51:16.12,+26:10:17.73,62.811003,-0.288994,12.36,11.14,09.67,09.09,433,467,392,05.94,0
KELT_N11_lc_101336_V01_east_raw.dat,KELT_N11_lc_116264_V01_west_raw.dat,2MASS J20041744+2204597,20:04:17.45,+22:04:59.79,60.862881,-4.952709,12.48,06.65,05.65,05.00,450,485,403,05.19,0
KELT_N11_lc_101729_V01_east_raw.dat,KELT_N11_lc_051298_V01_west_raw.dat,2MASS J19390673+3028508,19:39:06.73,+30:28:50.88,65.209583,4.180437,09.74,04.63,03.62,03.06,137,141,133,05.02,0
KELT_N11_lc_101827_V01_east_raw.dat,KELT_N11_lc_055312_V01_west_raw.dat,2MASS J19240183+3056434,19:24:01.84,+30:56:43.49,64.077934,7.255293,12.44,08.46,07.57,07.21,299,318,284,06.15,0
KELT_N11_lc_101989_V01_east_raw.dat,nan,2MASS J19042748+2421132,19:04:27.48,+24:21:13.27,56.172210,8.163356,12.40,07.73,06.83,06.37,233,243,221,03.56,0
KELT_N11_lc_102719_V01_east_raw.dat,KELT_N11_lc_125633_V01_west_raw.dat,2MASS J19145678+2204305,19:14:56.79,+22:04:30.52,55.214839,4.986359,09.90,04.65,03.16,02.35,454,497,413,05.69,0
KELT_N11_lc_102746_V01_east_raw.dat,KELT_N11_lc_097008_V01_west_raw.dat,2MASS J19515883+3854081,19:51:58.83,+38:54:08.16,73.868175,6.056674,11.41,06.72,05.78,05.22,386,424,369,04.44,0
KELT_N11_lc_102873_V01_east_raw.dat,nan,2MASS J19105703+3043190,19:10:57.04,+30:43:19.06,62.603687,9.665099,12.27,07.63,06.69,06.30,187,194,181,04.35,0
KELT_N11_lc_103059_V01_east_raw.dat,KELT_N11_lc_088975_V01_west_raw.dat,2MASS J19311046+2330334,19:31:10.47,+23:30:33.49,58.241597,2.355417,10.43,04.58,03.36,02.59,358,370,335,06.42,0
KELT_N11_lc_103101_V01_east_raw.dat,KELT_N11_lc_103132_V01_west_raw.dat,2MASS J19343880+3039021,19:34:38.81,+30:39:02.16,64.892572,5.103981,12.32,09.97,09.26,09.06,558,636,507,05.60,1
KELT_N11_lc_103159_V01_east_raw.dat,KELT_N11_lc_049367_V01_west_raw.dat,2MASS J19373465+2956033,19:37:34.66,+29:56:03.38,64.569085,4.204310,10.34,04.88,03.88,03.49,161,170,157,04.15,0
KELT_N11_lc_103406_V01_east_raw.dat,nan,2MASS J19233241+2147026,19:23:32.41,+21:47:02.68,55.884227,3.086164,11.59,06.87,05.81,05.19,248,262,241,03.81,0
KELT_N11_lc_103489_V01_east_raw.dat,KELT_N11_lc_106310_V01_west_raw.dat,2MASS J18394662+3433412,18:39:46.63,+34:33:41.29,63.500258,17.214505,12.82,09.00,08.11,07.78,220,230,207,05.31,0
KELT_N11_lc_103663_V01_east_raw.dat,KELT_N11_lc_094270_V01_west_raw.dat,2MASS J19430512+2014318,19:43:05.13,+20:14:31.83,56.741074,-1.651615,11.54,05.88,04.70,04.09,206,214,196,03.67,0
KELT_N11_lc_103832_V01_east_raw.dat,nan,2MASS J18520584+1905135,18:52:05.85,+19:05:13.52,50.117441,8.435080,11.61,05.63,04.70,04.20,346,362,320,04.73,0
KELT_N11_lc_103898_V01_east_raw.dat,nan,2MASS J19435237+3355000,19:43:52.38,+33:55:00.03,68.709149,4.986909,12.62,07.88,07.01,06.61,255,268,246,03.91,0
KELT_N11_lc_103925_V01_east_raw.dat,KELT_N11_lc_095445_V01_west_raw.dat,2MASS J19013244+2106208,19:01:32.45,+21:06:20.82,52.931850,7.331313,11.88,06.50,05.46,04.74,418,456,389,05.88,0
KELT_N11_lc_104325_V01_east_raw.dat,nan,2MASS J19121659+2914332,19:12:16.60,+29:14:33.21,61.385523,8.756688,11.63,05.79,05.00,04.53,307,323,291,04.44,0
KELT_N11_lc_104404_V01_east_raw.dat,KELT_N11_lc_086980_V01_west_raw.dat,2MASS J20100428+2617072,20:10:04.29,+26:17:07.28,65.129516,-3.813840,07.62,03.08,02.05,01.67,242,256,232,05.01,0
KELT_N11_lc_104618_V01_east_raw.dat,KELT_N11_lc_105634_V01_west_raw.dat,2MASS J18593018+2125420,18:59:30.18,+21:25:42.07,53.012315,7.899711,11.42,05.68,04.70,04.39,433,470,394,05.72,0
KELT_N11_lc_104647_V01_east_raw.dat,KELT_N11_lc_113865_V01_west_raw.dat,2MASS J19484576+3422017,19:48:45.76,+34:22:01.77,69.606242,4.333395,12.42,08.99,08.04,07.76,106,108,104,05.60,0
KELT_N11_lc_104688_V01_east_raw.dat,KELT_N11_lc_081834_V01_west_raw.dat,2MASS J19392046+2344179,19:39:20.47,+23:44:17.92,59.350858,0.831619,12.31,07.26,06.23,05.56,285,302,272,05.09,0
KELT_N11_lc_104915_V01_east_raw.dat,KELT_N11_lc_108842_V01_west_raw.dat,2MASS J19331784+2339194,19:33:17.85,+23:39:19.49,58.604051,1.999363,07.79,02.66,01.46,01.01,429,483,397,04.11,0
KELT_N11_lc_105001_V01_east_raw.dat,nan,2MASS J18591357+3058461,18:59:13.58,+30:58:46.15,61.748675,12.051089,12.39,07.04,06.15,05.73,255,264,248,04.03,0
KELT_N11_lc_105320_V01_east_raw.dat,nan,2MASS J20154941+2107576,20:15:49.42,+21:07:57.68,61.505992,-7.724046,12.22,05.75,04.87,04.36,425,467,393,04.42,0
KELT_N11_lc_105441_V01_east_raw.dat,nan,2MASS J18572994+2005278,18:57:29.94,+20:05:27.82,51.592151,7.731676,11.48,06.91,06.08,05.59,360,372,319,03.64,0
KELT_N11_lc_105444_V01_east_raw.dat,nan,2MASS J19061929+2308556,19:06:19.30,+23:08:55.61,55.272925,7.247124,11.81,05.88,04.80,04.27,396,426,378,05.36,0
KELT_N11_lc_105522_V01_east_raw.dat,KELT_N11_lc_118504_V01_west_raw.dat,2MASS J19331064+3858345,19:33:10.65,+38:58:34.55,72.152320,9.294009,11.77,06.32,05.41,04.94,347,379,330,06.47,0
KELT_N11_lc_105550_V01_east_raw.dat,KELT_N11_lc_036356_V01_west_raw.dat,2MASS J19210813+2802444,19:21:08.14,+28:02:44.49,61.192350,6.482175,08.94,04.45,03.32,02.98,411,448,369,03.85,0
KELT_N11_lc_105705_V01_east_raw.dat,KELT_N11_lc_044548_V01_west_raw.dat,2MASS J19335186+2819442,19:33:51.87,+28:19:44.21,62.767019,4.139350,08.43,04.33,03.37,02.84,340,373,322,04.79,0
KELT_N11_lc_105712_V01_east_raw.dat,nan,2MASS J19490329+3527413,19:49:03.30,+35:27:41.38,70.585962,4.830833,11.80,07.71,06.75,06.23,249,261,241,03.70,0
KELT_N11_lc_105880_V01_east_raw.dat,KELT_N11_lc_125093_V01_west_raw.dat,2MASS J20094374+3159086,20:09:43.75,+31:59:08.69,69.876178,-0.650114,12.23,06.58,04.87,03.99,438,473,395,05.88,0
KELT_N11_lc_106265_V01_east_raw.dat,nan,2MASS J20025680+2133072,20:02:56.80,+21:33:07.29,60.244696,-4.968123,11.57,05.32,04.22,03.73,328,352,298,03.59,0
KELT_N11_lc_106650_V01_east_raw.dat,nan,2MASS J19544881+4118555,19:54:48.82,+41:18:55.50,76.239439,6.807919,12.50,09.72,08.98,08.76,432,466,407,04.70,1
KELT_N11_lc_106928_V01_east_raw.dat,KELT_N11_lc_107653_V01_west_raw.dat,2MASS J19033607+2230343,19:03:36.08,+22:30:34.39,54.414632,7.524646,12.18,06.38,05.26,04.71,290,312,279,06.32,0
KELT_N11_lc_106987_V01_east_raw.dat,KELT_N11_lc_090575_V01_west_raw.dat,2MASS J20142057+3348414,20:14:20.57,+33:48:41.43,71.933824,-0.456175,11.78,09.56,08.65,08.35,348,365,332,06.82,0
KELT_N11_lc_107121_V01_east_raw.dat,KELT_N11_lc_069526_V01_west_raw.dat,2MASS J19334836+3054551,19:33:48.37,+30:54:55.12,65.039298,5.389156,11.72,06.19,05.30,04.82,292,311,281,06.20,0
KELT_N11_lc_107200_V01_east_raw.dat,KELT_N11_lc_122749_V01_west_raw.dat,2MASS J19294138+2544220,19:29:41.38,+25:44:22.00,60.041842,3.717670,12.53,08.81,07.83,07.44,298,316,284,06.06,0
KELT_N11_lc_107425_V01_east_raw.dat,KELT_N11_lc_038733_V01_west_raw.dat,2MASS J19385776+2830467,19:38:57.76,+28:30:46.75,63.472713,3.248041,08.36,02.23,01.27,01.05,291,306,274,06.25,0
KELT_N11_lc_107499_V01_east_raw.dat,KELT_N11_lc_097681_V01_west_raw.dat,2MASS J19350224+2902592,19:35:02.24,+29:02:59.25,63.524756,4.260574,11.84,07.86,06.93,06.50,150,155,145,05.23,0
KELT_N11_lc_107666_V01_east_raw.dat,KELT_N11_lc_118245_V01_west_raw.dat,2MASS J19143750+3701157,19:14:37.50,+37:01:15.75,68.720043,11.699736,10.51,05.52,04.58,04.14,282,296,267,06.43,0
KELT_N11_lc_107980_V01_east_raw.dat,nan,2MASS J19175954+2001245,19:17:59.55,+20:01:24.58,53.718815,3.408924,11.03,04.30,03.23,02.66,346,364,294,03.61,0
KELT_N11_lc_108076_V01_east_raw.dat,KELT_N11_lc_128839_V01_west_raw.dat,2MASS J19414693+3450456,19:41:46.94,+34:50:45.67,69.310363,5.818468,12.45,09.05,08.10,07.78,379,412,356,05.31,0
KELT_N11_lc_108102_V01_east_raw.dat,KELT_N11_lc_079960_V01_west_raw.dat,2MASS J19164560+2501333,19:16:45.60,+25:01:33.30,58.041332,5.968032,12.28,08.01,07.04,06.48,282,297,269,06.47,0
KELT_N11_lc_108191_V01_east_raw.dat,nan,2MASS J19023775+2433263,19:02:37.76,+24:33:26.38,56.172362,8.626680,12.13,06.90,05.98,05.45,444,487,389,03.54,0
KELT_N11_lc_108693_V01_east_raw.dat,nan,2MASS J19482314+3220031,19:48:23.14,+32:20:03.20,67.805212,3.379421,12.86,06.03,05.00,04.48,414,536,387,02.53,0
KELT_N11_lc_109159_V01_east_raw.dat,KELT_N11_lc_040784_V01_west_raw.dat,2MASS J19455099+2225403,19:45:51.00,+22:25:40.36,58.956985,-1.118437,12.41,07.52,05.92,04.90,379,410,338,05.98,0
KELT_N11_lc_109193_V01_east_raw.dat,KELT_N11_lc_085780_V01_west_raw.dat,2MASS J19425731+3444585,19:42:57.31,+34:44:58.52,69.344099,5.561266,11.82,08.99,08.11,07.69,291,312,279,05.40,0
KELT_N11_lc_109464_V01_east_raw.dat,KELT_N11_lc_075582_V01_west_raw.dat,2MASS J20024394+3736208,20:02:43.95,+37:36:20.82,73.847259,3.579777,11.31,07.67,06.15,05.25,387,416,360,06.33,0
KELT_N11_lc_109465_V01_east_raw.dat,nan,2MASS J18532435+1916112,18:53:24.36,+19:16:11.27,50.419992,8.237006,11.01,06.04,05.07,04.51,306,338,288,03.82,0
KELT_N11_lc_110224_V01_east_raw.dat,KELT_N11_lc_100786_V01_west_raw.dat,2MASS J19472684+2548240,19:47:26.84,+25:48:24.07,62.060846,0.265828,12.54,06.48,05.30,04.71,401,430,368,06.20,0
KELT_N11_lc_110374_V01_east_raw.dat,nan,2MASS J19300312+2444424,19:30:03.12,+24:44:42.49,59.205287,3.171711,12.57,08.31,07.27,06.68,342,360,316,04.95,0
KELT_N11_lc_110414_V01_east_raw.dat,KELT_N11_lc_072886_V01_west_raw.dat,2MASS J18591593+2434034,18:59:15.94,+24:34:03.48,55.844620,9.319695,12.36,07.12,06.22,05.80,270,286,260,06.49,0
KELT_N11_lc_110888_V01_east_raw.dat,nan,2MASS J19581388+2941299,19:58:13.89,+29:41:29.99,66.619263,0.212897,12.12,06.05,04.94,04.34,374,414,363,03.55,0
KELT_N11_lc_111349_V01_east_raw.dat,KELT_N11_lc_097294_V01_west_raw.dat,2MASS J19510203+2031081,19:51:02.04,+20:31:08.11,57.917207,-3.123160,11.82,06.71,05.71,05.24,307,322,288,06.66,0
KELT_N11_lc_111601_V01_east_raw.dat,KELT_N11_lc_122403_V01_west_raw.dat,2MASS J18503813+3114259,18:50:38.13,+31:14:25.92,61.223882,13.836495,13.15,08.84,07.97,07.54,224,233,218,05.80,0
KELT_N11_lc_111604_V01_east_raw.dat,nan,2MASS J19315384+2735052,19:31:53.85,+27:35:05.23,61.903460,4.164117,12.55,07.30,06.30,05.73,182,188,177,03.21,0
KELT_N11_lc_111804_V01_east_raw.dat,KELT_N11_lc_041873_V01_west_raw.dat,2MASS J20020864+3716332,20:02:08.65,+37:16:33.27,73.504805,3.504772,11.73,07.11,06.19,05.69,339,369,321,06.09,0
KELT_N11_lc_111850_V01_east_raw.dat,KELT_N11_lc_101940_V01_west_raw.dat,2MASS J18522601+2054217,18:52:26.02,+20:54:21.74,51.809793,9.154641,12.27,06.50,05.59,05.18,277,297,265,05.99,0
KELT_N11_lc_111969_V01_east_raw.dat,KELT_N11_lc_105373_V01_west_raw.dat,2MASS J19411605+3156297,19:41:16.05,+31:56:29.76,66.713559,4.492360,11.94,07.16,06.33,05.82,215,225,208,06.47,0
KELT_N11_lc_112352_V01_east_raw.dat,nan,2MASS J19200468+1953219,19:20:04.68,+19:53:22.00,53.828639,2.912820,12.48,06.42,04.98,04.14,350,363,320,04.57,0
KELT_N11_lc_112681_V01_east_raw.dat,KELT_N11_lc_130606_V01_west_raw.dat,2MASS J19083108+3043229,19:08:31.09,+30:43:22.93,62.373976,10.136348,13.14,07.73,06.93,06.31,280,297,269,05.61,0
KELT_N11_lc_112688_V01_east_raw.dat,KELT_N11_lc_132977_V01_west_raw.dat,2MASS J19462495+3140098,19:46:24.95,+31:40:09.80,67.019219,3.407215,12.53,07.50,06.07,05.38,379,399,360,05.74,0
KELT_N11_lc_112801_V01_east_raw.dat,KELT_N11_lc_105263_V01_west_raw.dat,2MASS J19391990+2430126,19:39:19.90,+24:30:12.61,60.016210,1.209740,12.45,06.45,05.41,04.88,299,315,285,06.52,0
KELT_N11_lc_112968_V01_east_raw.dat,KELT_N11_lc_129280_V01_west_raw.dat,2MASS J19335818+2556332,19:33:58.19,+25:56:33.29,60.682736,2.969774,12.74,10.37,09.56,09.29,411,450,386,04.81,1
KELT_N11_lc_113266_V01_east_raw.dat,KELT_N11_lc_081254_V01_west_raw.dat,2MASS J19310353+2517101,19:31:03.54,+25:17:10.17,59.790461,3.229869,12.65,08.35,07.33,06.75,221,232,212,04.19,0
KELT_N11_lc_113414_V01_east_raw.dat,nan,2MASS J19373084+2330049,19:37:30.84,+23:30:04.94,58.939061,1.080120,12.41,10.91,09.62,09.13,238,257,226,03.73,0
KELT_N11_lc_113447_V01_east_raw.dat,nan,2MASS J19231685+2811503,19:23:16.85,+28:11:50.39,61.547153,6.132382,11.93,06.30,05.42,04.94,281,297,268,04.31,0
KELT_N11_lc_113616_V01_east_raw.dat,nan,2MASS J19224568+2321296,19:22:45.68,+23:21:29.65,57.192656,3.983299,12.75,06.69,05.55,04.84,438,471,398,04.41,0
KELT_N11_lc_113854_V01_east_raw.dat,nan,2MASS J19505142+3259400,19:50:51.42,+32:59:40.07,68.639189,3.264268,11.41,11.04,10.22,09.99,416,444,375,04.58,1
KELT_N11_lc_113994_V01_east_raw.dat,nan,2MASS J19214822+2618338,19:21:48.22,+26:18:33.89,59.712199,5.549436,12.88,07.22,06.19,05.67,306,344,291,04.36,0
KELT_N11_lc_114157_V01_east_raw.dat,KELT_N11_lc_057531_V01_west_raw.dat,2MASS J20133950+4106201,20:13:39.51,+41:06:20.20,77.941232,3.688442,10.33,05.51,04.62,03.79,543,613,483,04.22,0
KELT_N11_lc_114433_V01_east_raw.dat,KELT_N11_lc_119807_V01_west_raw.dat,2MASS J19504916+3250116,19:50:49.17,+32:50:11.63,68.498916,3.190913,10.82,08.54,07.36,06.96,410,441,376,05.82,0
KELT_N11_lc_114437_V01_east_raw.dat,nan,2MASS J20044627+3651515,20:04:46.28,+36:51:51.59,73.433789,2.842205,11.77,10.93,09.72,09.32,201,217,192,03.09,0
KELT_N11_lc_114480_V01_east_raw.dat,KELT_N11_lc_105982_V01_west_raw.dat,2MASS J19070840+2118247,19:07:08.40,+21:18:24.79,53.699716,6.253284,12.38,08.24,07.24,06.79,274,287,258,05.18,0
KELT_N11_lc_114601_V01_east_raw.dat,nan,2MASS J19482340+2944313,19:48:23.41,+29:44:31.35,65.564373,2.071899,13.04,06.42,05.29,04.64,327,351,302,03.95,0
KELT_N11_lc_114719_V01_east_raw.dat,nan,2MASS J19101364+2320397,19:10:13.65,+23:20:39.76,55.853923,6.532631,12.88,08.45,07.52,07.03,119,122,117,02.81,0
KELT_N11_lc_114954_V01_east_raw.dat,nan,2MASS J19564484+4004440,19:56:44.85,+40:04:44.05,75.356916,5.862428,13.13,10.29,09.58,09.41,210,214,200,01.76,1
KELT_N11_lc_115216_V01_east_raw.dat,nan,2MASS J20045681+2945430,20:04:56.81,+29:45:43.07,67.450163,-0.987139,13.55,12.09,11.26,10.98,303,329,288,04.13,1
KELT_N11_lc_115300_V01_east_raw.dat,nan,2MASS J19404383+2227012,19:40:43.84,+22:27:01.23,58.387691,-0.081250,12.54,05.73,04.37,03.82,442,478,387,04.14,0
KELT_N11_lc_115304_V01_east_raw.dat,nan,2MASS J19182497+2352573,19:18:24.98,+23:52:57.37,57.194763,5.108245,12.26,07.03,06.03,05.47,331,356,292,03.43,0
KELT_N11_lc_115326_V01_east_raw.dat,nan,2MASS J19301211+2318088,19:30:12.12,+23:18:08.83,57.952879,2.452143,12.88,11.20,09.92,09.44,182,188,177,03.77,0
KELT_N11_lc_115603_V01_east_raw.dat,nan,2MASS J19530673+2701012,19:53:06.74,+27:01:01.21,63.748200,-0.210007,13.44,07.24,06.09,05.47,274,296,264,03.59,0
KELT_N11_lc_115760_V01_east_raw.dat,nan,2MASS J19363788+2517255,19:36:37.88,+25:17:25.58,60.402980,2.128849,12.20,06.00,04.84,04.30,419,462,379,04.04,0
KELT_N11_lc_115890_V01_east_raw.dat,KELT_N11_lc_115048_V01_west_raw.dat,2MASS J18590826+2634389,18:59:08.26,+26:34:38.94,57.672740,10.211061,13.16,08.79,07.83,07.48,433,470,403,04.94,0
KELT_N11_lc_116103_V01_east_raw.dat,nan,2MASS J20131702+2322202,20:13:17.03,+23:22:20.30,63.073876,-6.009920,12.95,06.73,05.62,05.18,186,192,180,02.88,0
KELT_N11_lc_116211_V01_east_raw.dat,nan,2MASS J19262736+2154399,19:26:27.37,+21:54:39.93,56.316175,2.549667,13.34,07.37,06.22,05.63,322,335,273,03.39,0
KELT_N11_lc_116276_V01_east_raw.dat,nan,2MASS J19195437+2620504,19:19:54.37,+26:20:50.43,59.548796,5.944122,13.68,07.86,06.87,06.40,244,252,233,04.29,0
KELT_N11_lc_116594_V01_east_raw.dat,KELT_N11_lc_119170_V01_west_raw.dat,2MASS J20013085+2144242,20:01:30.86,+21:44:24.22,60.229735,-4.586127,13.43,07.59,06.60,06.15,347,387,326,05.21,0
KELT_N11_lc_116668_V01_east_raw.dat,KELT_N11_lc_039107_V01_west_raw.dat,2MASS J18545742+3127263,18:54:57.43,+31:27:26.38,61.810443,13.079569,10.60,04.61,03.69,03.06,286,305,273,05.47,0
nan,KELT_N11_lc_019019_V01_west_raw.dat,2MASS J19483717+4137521,19:48:37.18,+41:37:52.18,75.931492,7.970905,09.54,06.32,05.26,04.59,301,324,286,04.40,0
nan,KELT_N11_lc_025579_V01_west_raw.dat,2MASS J19564411+3737396,19:56:44.11,+37:37:39.61,73.244427,4.604154,11.10,08.56,07.72,07.05,308,329,290,04.62,0
nan,KELT_N11_lc_029682_V01_west_raw.dat,2MASS J19594466+4200132,19:59:44.67,+42:00:13.27,77.309068,6.368822,10.37,06.59,05.36,04.58,495,555,455,04.12,0
nan,KELT_N11_lc_038280_V01_west_raw.dat,2MASS J20183327+3726591,20:18:33.27,+37:26:59.14,75.429648,0.866161,08.42,04.50,03.21,02.38,410,451,378,04.75,0
nan,KELT_N11_lc_048159_V01_west_raw.dat,2MASS J19533364+3702355,19:53:33.64,+37:02:35.52,72.416373,4.846528,10.15,06.44,05.55,05.13,302,323,288,04.71,0
nan,KELT_N11_lc_051021_V01_west_raw.dat,2MASS J19260193+3503083,19:26:01.94,+35:03:08.37,67.959550,8.761682,11.73,05.41,04.62,04.20,386,411,352,05.16,0
nan,KELT_N11_lc_051219_V01_west_raw.dat,2MASS J18575805+4308057,18:57:58.06,+43:08:05.70,73.202775,17.053419,09.88,05.85,05.04,04.58,319,343,299,04.23,0
nan,KELT_N11_lc_052231_V01_west_raw.dat,2MASS J18301331+3729391,18:30:13.32,+37:29:39.13,65.688030,20.048980,11.53,08.12,07.30,06.94,216,226,208,04.72,0
nan,KELT_N11_lc_064801_V01_west_raw.dat,2MASS J19304587+3006165,19:30:45.87,+30:06:16.52,64.009958,5.580395,11.91,06.50,05.58,05.02,336,358,316,04.80,0
nan,KELT_N11_lc_065652_V01_west_raw.dat,2MASS J19385501+3338289,19:38:55.01,+33:38:28.94,67.962866,5.751318,11.12,07.13,06.26,05.84,160,166,155,04.23,0
nan,KELT_N11_lc_067258_V01_west_raw.dat,2MASS J20171159+1827180,20:17:11.59,+18:27:18.03,59.411733,-9.452046,12.11,10.03,09.32,09.17,338,361,311,03.61,1
nan,KELT_N11_lc_072151_V01_west_raw.dat,2MASS J19222952+3456113,19:22:29.52,+34:56:11.33,67.523024,9.356054,11.85,08.54,07.75,07.28,231,241,222,04.96,0
nan,KELT_N11_lc_073642_V01_west_raw.dat,2MASS J20131352+3214556,20:13:13.52,+32:14:55.60,70.502062,-1.125082,11.97,09.81,08.54,08.04,393,450,370,03.88,0
nan,KELT_N11_lc_076022_V01_west_raw.dat,2MASS J18512617+4054351,18:51:26.17,+40:54:35.19,70.571122,17.374436,10.72,06.70,05.80,05.38,362,400,343,04.47,0
nan,KELT_N11_lc_076417_V01_west_raw.dat,2MASS J18533783+3630362,18:53:37.83,+36:30:36.21,66.483902,15.334294,11.77,06.16,05.14,04.47,429,467,382,03.99,0
nan,KELT_N11_lc_078330_V01_west_raw.dat,2MASS J19111230+2444405,19:11:12.31,+24:44:40.55,57.214222,6.963407,12.33,07.32,06.40,05.88,309,337,294,04.33,0
nan,KELT_N11_lc_078555_V01_west_raw.dat,2MASS J19263331+4232388,19:26:33.31,+42:32:38.88,74.820553,12.019074,10.57,05.91,05.05,04.59,292,310,278,04.70,0
nan,KELT_N11_lc_080085_V01_west_raw.dat,2MASS J18424145+3535087,18:42:41.45,+35:35:08.74,64.726150,17.035470,12.15,08.25,07.47,06.99,249,268,244,04.97,0
nan,KELT_N11_lc_080468_V01_west_raw.dat,2MASS J19022257+1956562,19:02:22.58,+19:56:56.30,51.975554,6.641736,12.63,08.26,07.35,06.73,331,351,306,04.73,0
nan,KELT_N11_lc_081773_V01_west_raw.dat,2MASS J19160155+3438051,19:16:01.55,+34:38:05.10,66.651959,10.413067,12.10,07.82,06.91,06.35,282,299,271,05.42,0
nan,KELT_N11_lc_084102_V01_west_raw.dat,2MASS J19335536+3722539,19:33:55.36,+37:22:53.91,70.791932,8.423638,11.30,07.40,06.11,05.15,474,524,427,04.18,0
nan,KELT_N11_lc_087624_V01_west_raw.dat,2MASS J20160061+2015568,20:16:00.62,+20:15:56.89,60.796187,-8.233249,12.21,08.37,07.33,06.94,148,153,142,03.86,0
nan,KELT_N11_lc_090328_V01_west_raw.dat,2MASS J19124269+2311259,19:12:42.69,+23:11:25.90,55.975454,5.954223,11.55,06.18,05.18,04.68,347,361,322,04.57,0
nan,KELT_N11_lc_093188_V01_west_raw.dat,2MASS J19091564+2936270,19:09:15.65,+29:36:27.01,61.425163,9.506950,12.16,10.65,09.83,09.61,401,442,371,03.47,1
nan,KELT_N11_lc_095776_V01_west_raw.dat,2MASS J19424049+3539232,19:42:40.49,+35:39:23.24,70.110994,6.054811,10.68,05.42,04.67,04.09,180,187,174,04.33,0
nan,KELT_N11_lc_099357_V01_west_raw.dat,2MASS J19552172+2126018,19:55:21.73,+21:26:01.83,59.222341,-3.523390,12.63,11.18,10.46,10.21,243,260,231,04.28,1
nan,KELT_N11_lc_100846_V01_west_raw.dat,2MASS J19122126+4118133,19:12:21.26,+41:18:13.32,72.521808,13.888843,08.74,04.42,03.60,02.91,372,407,349,04.55,0
nan,KELT_N11_lc_101032_V01_west_raw.dat,2MASS J19582437+2756035,19:58:24.37,+27:56:03.55,65.141323,-0.738686,12.27,06.91,05.54,04.82,413,450,373,03.70,0
nan,KELT_N11_lc_101797_V01_west_raw.dat,2MASS J20125796+3214563,20:12:57.97,+32:14:56.33,70.471992,-1.079229,09.85,03.91,02.98,02.18,397,447,372,04.08,0
nan,KELT_N11_lc_103162_V01_west_raw.dat,2MASS J20002957+3646106,20:00:29.58,+36:46:10.61,72.899719,3.518815,10.93,06.21,04.81,03.72,510,555,467,04.56,0
nan,KELT_N11_lc_103163_V01_west_raw.dat,2MASS J20025403+4030233,20:02:54.03,+40:30:23.36,76.336155,5.081858,10.83,06.50,05.54,04.92,387,430,364,04.63,0
nan,KELT_N11_lc_105265_V01_west_raw.dat,2MASS J19462548+3628454,19:46:25.48,+36:28:45.46,71.205892,5.799387,11.99,06.57,05.53,04.80,416,458,380,04.31,0
nan,KELT_N11_lc_106397_V01_west_raw.dat,2MASS J20064142+3358337,20:06:41.42,+33:58:33.77,71.203945,0.963726,12.09,12.16,11.25,10.93,361,413,344,03.75,0
nan,KELT_N11_lc_106907_V01_west_raw.dat,2MASS J19040238+2716282,19:04:02.39,+27:16:28.23,58.788987,9.525254,12.70,08.46,07.67,07.25,162,167,157,02.79,0
nan,KELT_N11_lc_107307_V01_west_raw.dat,2MASS J18475757+2922342,18:47:57.58,+29:22:34.27,59.227366,13.618103,12.95,09.44,08.58,08.37,252,267,244,04.70,0
nan,KELT_N11_lc_109431_V01_west_raw.dat,2MASS J19530631+3220296,19:53:06.31,+32:20:29.66,68.318419,2.524336,11.39,06.28,05.14,04.52,436,473,388,04.19,0
nan,KELT_N11_lc_109982_V01_west_raw.dat,2MASS J19003286+2327028,19:00:32.87,+23:27:02.88,54.955701,8.570038,13.05,09.18,08.32,07.71,289,311,279,04.13,0
nan,KELT_N11_lc_110633_V01_west_raw.dat,2MASS J20030441+1915576,20:03:04.42,+19:15:57.67,58.305704,-6.193977,12.18,07.54,06.61,06.20,158,164,154,04.52,0
nan,KELT_N11_lc_111214_V01_west_raw.dat,2MASS J18524035+2134292,18:52:40.36,+21:34:29.25,52.445232,9.393466,12.52,09.29,08.47,07.98,187,192,182,03.43,0
nan,KELT_N11_lc_111832_V01_west_raw.dat,2MASS J19440960+3947249,19:44:09.61,+39:47:24.91,73.893037,7.809857,10.75,05.45,04.68,04.12,389,417,352,04.71,0
nan,KELT_N11_lc_113045_V01_west_raw.dat,2MASS J19272887+2911224,19:27:28.88,+29:11:22.42,62.861230,5.779117,12.29,07.35,06.45,05.90,370,403,342,04.31,0
nan,KELT_N11_lc_114198_V01_west_raw.dat,2MASS J20153979+3825450,20:15:39.79,+38:25:45.01,75.922499,1.886678,11.76,05.57,04.59,03.93,384,438,368,04.36,0
nan,KELT_N11_lc_114290_V01_west_raw.dat,2MASS J18501268+2641352,18:50:12.69,+26:41:35.24,56.923358,12.068942,12.41,08.03,07.10,06.73,233,262,224,04.01,0
nan,KELT_N11_lc_114747_V01_west_raw.dat,2MASS J19171020+3203241,19:17:10.21,+32:03:24.17,64.410913,9.062141,12.61,07.70,06.85,06.17,534,598,487,04.24,0
nan,KELT_N11_lc_114835_V01_west_raw.dat,2MASS J19284719+2553082,19:28:47.20,+25:53:08.25,60.073961,3.965957,12.16,08.16,07.20,06.63,324,345,303,04.47,0
nan,KELT_N11_lc_114855_V01_west_raw.dat,2MASS J19471412+1929173,19:47:14.13,+19:29:17.33,56.575072,-2.873555,12.50,09.70,08.94,08.13,1328,1548,1108,05.17,0
nan,KELT_N11_lc_115028_V01_west_raw.dat,2MASS J20014422+3727441,20:01:44.23,+37:27:44.18,73.620798,3.671717,11.85,07.49,06.48,05.86,327,347,303,04.46,0
nan,KELT_N11_lc_115091_V01_west_raw.dat,2MASS J19570526+1958255,19:57:05.26,+19:58:25.54,58.176685,-4.621944,12.36,10.21,09.39,09.21,1110,1312,908,04.54,1
nan,KELT_N11_lc_116317_V01_west_raw.dat,2MASS J19310730+2540030,19:31:07.30,+25:40:03.05,60.132706,3.399849,13.11,07.18,06.12,05.45,352,392,330,04.29,0
nan,KELT_N11_lc_118144_V01_west_raw.dat,2MASS J20111508+3714244,20:11:15.08,+37:14:24.40,74.449399,1.957238,10.76,05.92,05.01,04.42,309,330,297,05.69,0
nan,KELT_N11_lc_118392_V01_west_raw.dat,2MASS J19390238+4015213,19:39:02.39,+40:15:21.34,73.832200,8.893426,11.68,06.63,05.64,05.15,361,391,341,05.79,0
nan,KELT_N11_lc_118401_V01_west_raw.dat,2MASS J20030343+4108256,20:03:03.43,+41:08:25.70,76.893289,5.390079,10.15,05.33,04.30,03.78,362,371,348,04.59,0
nan,KELT_N11_lc_118820_V01_west_raw.dat,2MASS J19492354+3025100,19:49:23.54,+30:25:10.02,66.258934,2.227321,11.66,08.21,07.14,06.76,322,348,305,04.71,0
nan,KELT_N11_lc_118978_V01_west_raw.dat,2MASS J18571896+2453498,18:57:18.97,+24:53:49.86,55.952523,9.861200,13.17,09.42,08.50,07.82,317,339,301,05.29,0
nan,KELT_N11_lc_119021_V01_west_raw.dat,2MASS J19531996+4058179,19:53:19.97,+40:58:17.97,75.798806,6.874930,11.01,06.21,05.18,04.62,422,463,377,03.75,0
nan,KELT_N11_lc_119516_V01_west_raw.dat,2MASS J19125529+2644360,19:12:55.29,+26:44:36.01,59.189424,7.515587,11.85,10.14,09.39,09.20,328,355,307,02.90,1
nan,KELT_N11_lc_120005_V01_west_raw.dat,2MASS J18451016+4338076,18:45:10.17,+43:38:07.67,72.841632,19.406924,10.19,04.43,03.11,02.22,510,565,469,04.86,0
nan,KELT_N11_lc_120437_V01_west_raw.dat,2MASS J18325381+4301035,18:32:53.81,+43:01:03.50,71.458536,21.325641,12.12,07.89,07.05,06.43,298,317,282,04.42,0
nan,KELT_N11_lc_121121_V01_west_raw.dat,2MASS J19032220+2358246,19:03:22.21,+23:58:24.66,55.716967,8.218742,13.16,09.46,08.59,08.26,193,201,187,05.06,0
nan,KELT_N11_lc_121276_V01_west_raw.dat,2MASS J20063247+4322061,20:06:32.47,+43:22:06.10,79.136466,6.020056,11.30,05.04,03.95,03.28,389,415,355,04.58,0
nan,KELT_N11_lc_121465_V01_west_raw.dat,2MASS J19165344+3049556,19:16:53.45,+30:49:55.61,63.274875,8.569259,12.83,07.43,06.49,06.00,357,405,335,03.97,0
nan,KELT_N11_lc_121535_V01_west_raw.dat,2MASS J19474064+3356149,19:47:40.65,+33:56:14.93,69.120520,4.312272,12.35,08.80,07.46,06.55,394,437,372,04.36,0
nan,KELT_N11_lc_121753_V01_west_raw.dat,2MASS J19242261+3219082,19:24:22.61,+32:19:08.28,65.343207,7.819848,12.86,04.88,03.73,02.98,521,588,474,04.47,0
nan,KELT_N11_lc_122298_V01_west_raw.dat,2MASS J20041546+2046379,20:04:15.47,+20:46:37.96,59.745145,-5.636216,12.91,08.78,07.81,07.50,306,326,290,04.90,0
nan,KELT_N11_lc_123730_V01_west_raw.dat,2MASS J19440985+1852203,19:44:09.85,+18:52:20.31,55.678198,-2.553253,12.46,12.24,11.44,11.16,474,526,426,03.74,1
nan,KELT_N11_lc_126036_V01_west_raw.dat,2MASS J19270636+3523442,19:27:06.36,+35:23:44.27,68.369857,8.723141,12.12,08.20,07.35,06.94,236,260,230,04.21,0
nan,KELT_N11_lc_126350_V01_west_raw.dat,2MASS J19395333+3454548,19:39:53.33,+34:54:54.90,69.181621,6.191539,11.99,06.61,05.65,05.17,290,307,271,03.24,0
nan,KELT_N11_lc_127591_V01_west_raw.dat,2MASS J19513353+4039397,19:51:33.53,+40:39:39.72,75.358473,7.009375,10.73,05.10,03.85,03.27,368,402,358,04.30,0
nan,KELT_N11_lc_132110_V01_west_raw.dat,2MASS J19232545+4158287,19:23:25.45,+41:58:28.70,74.038368,12.293384,11.13,07.91,07.13,06.56,276,295,263,04.16,0
nan,KELT_N11_lc_132588_V01_west_raw.dat,2MASS J18581537+3740366,18:58:15.38,+37:40:36.63,67.968547,14.936433,12.96,08.64,07.75,07.35,90,92,88,02.99,0
nan,KELT_N11_lc_133662_V01_west_raw.dat,2MASS J20015629+3923448,20:01:56.30,+39:23:44.82,75.290554,4.654922,11.69,06.57,05.46,04.86,353,363,331,04.47,0
nan,KELT_N11_lc_133798_V01_west_raw.dat,2MASS J19293869+2322078,19:29:38.70,+23:22:07.84,57.950063,2.596188,12.91,07.31,06.20,05.67,307,330,293,03.86,0
nan,KELT_N11_lc_134342_V01_west_raw.dat,2MASS J18534875+1952223,18:53:48.76,+19:52:22.39,51.010524,8.414429,13.03,09.99,09.14,08.96,351,368,329,04.85,1
nan,KELT_N11_lc_135616_V01_west_raw.dat,2MASS J19170186+2900257,19:17:01.86,+29:00:25.73,61.641413,7.722588,13.82,08.07,07.21,06.81,232,238,227,03.20,0
nan,KELT_N11_lc_135753_V01_west_raw.dat,2MASS J19505132+3355520,19:50:51.33,+33:55:52.08,69.447812,3.739577,12.65,07.30,06.27,05.72,175,181,168,03.72,0
nan,KELT_N11_lc_135969_V01_west_raw.dat,2MASS J19373774+2719108,19:37:37.74,+27:19:10.86,62.285746,2.922541,13.24,08.22,07.06,06.55,318,342,300,04.91,0
nan,KELT_N11_lc_136291_V01_west_raw.dat,2MASS J19482280+2715158,19:48:22.81,+27:15:15.83,63.415842,0.816788,12.19,09.94,08.85,08.52,69,70,68,05.10,0
nan,KELT_N11_lc_136419_V01_west_raw.dat,2MASS J19240403+3403332,19:24:04.04,+34:03:33.27,66.878613,8.670622,12.95,08.23,07.29,06.90,231,265,219,03.69,0
nan,KELT_N11_lc_136467_V01_west_raw.dat,2MASS J19174636+3426008,19:17:46.37,+34:26:00.90,66.628553,10.001526,13.54,09.08,07.96,07.33,268,289,258,04.37,0
nan,KELT_N11_lc_136878_V01_west_raw.dat,2MASS J19442878+3903313,19:44:28.78,+39:03:31.31,73.278158,7.400554,12.98,06.26,05.39,04.91,304,323,287,04.75,0
KELT_N12_lc_010286_V01_east_raw.dat,KELT_N12_lc_121370_V01_west_raw.dat,2MASS J20393859+2512086,20:39:38.60,+25:12:08.61,68.044602,-9.907720,11.13,07.55,06.61,06.06,336,360,304,04.81,0
KELT_N12_lc_013094_V01_east_raw.dat,KELT_N12_lc_060938_V01_west_raw.dat,2MASS J22051071+2614420,22:05:10.72,+26:14:42.06,82.546269,-23.303828,12.25,08.46,07.54,07.19,205,218,197,05.39,0
KELT_N12_lc_014180_V01_east_raw.dat,KELT_N12_lc_023535_V01_west_raw.dat,2MASS J22055958+3530057,22:05:59.58,+35:30:05.75,88.861839,-16.200957,11.50,07.24,06.44,05.90,365,402,332,05.86,0
KELT_N12_lc_016117_V01_east_raw.dat,KELT_N12_lc_092074_V01_west_raw.dat,2MASS J21032424+3303589,21:03:24.24,+33:03:58.95,77.552730,-9.052203,10.60,05.71,04.74,04.32,337,361,305,04.99,0
KELT_N12_lc_021005_V01_east_raw.dat,KELT_N12_lc_056129_V01_west_raw.dat,2MASS J21433149+3348492,21:43:31.49,+33:48:49.30,84.067550,-14.522193,11.13,07.05,06.12,05.79,193,206,185,04.43,0
KELT_N12_lc_021042_V01_east_raw.dat,KELT_N12_lc_042716_V01_west_raw.dat,2MASS J21582898+2305510,21:58:28.99,+23:05:51.03,79.027574,-24.677288,09.33,06.58,05.82,05.51,142,147,137,05.15,0
KELT_N12_lc_021044_V01_east_raw.dat,KELT_N12_lc_009115_V01_west_raw.dat,2MASS J22041013+3507183,22:04:10.14,+35:07:18.31,88.312888,-16.271417,09.40,06.43,05.59,05.24,216,228,207,05.96,0
KELT_N12_lc_021391_V01_east_raw.dat,KELT_N12_lc_042022_V01_west_raw.dat,2MASS J20574685+3558027,20:57:46.86,+35:58:02.78,79.014569,-6.284782,11.04,08.53,07.69,07.37,96,98,94,04.84,0
KELT_N12_lc_022397_V01_east_raw.dat,KELT_N12_lc_079025_V01_west_raw.dat,2MASS J22055296+3330246,22:05:52.97,+33:30:24.62,87.560137,-17.759735,07.89,03.93,02.85,02.13,441,496,410,06.28,0
KELT_N12_lc_022527_V01_east_raw.dat,KELT_N12_lc_073259_V01_west_raw.dat,2MASS J21124293+3644177,21:12:42.94,+36:44:17.72,81.606040,-8.023708,09.91,06.53,05.62,05.26,228,242,218,05.48,0
KELT_N12_lc_022595_V01_east_raw.dat,KELT_N12_lc_092569_V01_west_raw.dat,2MASS J21384975+3324183,21:38:49.76,+33:24:18.39,83.039871,-14.159715,10.41,05.71,04.78,04.53,248,260,229,03.65,0
KELT_N12_lc_023492_V01_east_raw.dat,KELT_N12_lc_015445_V01_west_raw.dat,2MASS J20440760+3255003,20:44:07.60,+32:55:00.31,74.848284,-6.023551,11.37,06.61,05.57,04.91,417,468,385,05.68,0
KELT_N12_lc_025504_V01_east_raw.dat,KELT_N12_lc_085247_V01_west_raw.dat,2MASS J21460966+3556161,21:46:09.66,+35:56:16.11,85.941745,-13.299616,11.72,06.63,05.66,05.25,321,350,304,05.54,0
KELT_N12_lc_026515_V01_east_raw.dat,KELT_N12_lc_069574_V01_west_raw.dat,2MASS J21050496+3540021,21:05:04.96,+35:40:02.11,79.761711,-7.600475,10.04,05.92,04.93,04.47,301,334,284,03.64,0
KELT_N12_lc_027818_V01_east_raw.dat,KELT_N12_lc_064531_V01_west_raw.dat,2MASS J22145907+2645488,22:14:59.07,+26:45:48.89,84.765834,-24.282186,11.86,08.23,07.38,06.99,212,220,200,05.74,0
KELT_N12_lc_029529_V01_east_raw.dat,KELT_N12_lc_081862_V01_west_raw.dat,2MASS J20464819+3145598,20:46:48.20,+31:45:59.88,74.287626,-7.177763,11.05,06.24,05.34,04.89,262,279,246,05.23,0
KELT_N12_lc_029819_V01_east_raw.dat,KELT_N12_lc_116079_V01_west_raw.dat,2MASS J20441851+3308469,20:44:18.51,+33:08:46.92,75.053922,-5.912439,10.77,05.63,04.76,04.24,297,317,278,05.47,0
KELT_N12_lc_030276_V01_east_raw.dat,KELT_N12_lc_118292_V01_west_raw.dat,2MASS J21424712+2537345,21:42:47.13,+25:37:34.53,78.074150,-20.388255,11.47,08.29,07.44,07.02,175,183,169,05.18,0
KELT_N12_lc_030499_V01_east_raw.dat,KELT_N12_lc_050083_V01_west_raw.dat,2MASS J21265184+3520262,21:26:51.84,+35:20:26.28,82.599030,-11.052435,10.70,07.75,06.28,05.29,382,412,368,04.51,0
KELT_N12_lc_031362_V01_east_raw.dat,KELT_N12_lc_003520_V01_west_raw.dat,2MASS J21353278+3024189,21:35:32.79,+30:24:18.91,80.372782,-15.847419,10.34,07.63,06.75,06.47,128,132,124,05.18,0
KELT_N12_lc_031504_V01_east_raw.dat,KELT_N12_lc_109077_V01_west_raw.dat,2MASS J20470604+2504021,20:47:06.05,+25:04:02.15,68.965899,-11.338494,10.71,06.93,06.07,05.57,275,293,260,05.53,0
KELT_N12_lc_034582_V01_east_raw.dat,KELT_N12_lc_086689_V01_west_raw.dat,2MASS J21340746+3904159,21:34:07.47,+39:04:15.91,86.289980,-9.375957,09.09,03.37,01.81,00.83,474,535,429,05.37,0
KELT_N12_lc_037505_V01_east_raw.dat,KELT_N12_lc_125695_V01_west_raw.dat,2MASS J21075830+4017053,21:07:58.30,+40:17:05.31,83.602177,-4.940585,11.69,05.83,04.76,04.13,274,289,258,05.87,0
KELT_N12_lc_039273_V01_east_raw.dat,KELT_N12_lc_058766_V01_west_raw.dat,2MASS J20315515+2921423,20:31:55.15,+29:21:42.30,70.412901,-6.067806,11.55,10.01,09.29,09.13,358,389,329,05.59,0
KELT_N12_lc_039420_V01_east_raw.dat,KELT_N12_lc_064132_V01_west_raw.dat,2MASS J21044007+3716416,21:04:40.08,+37:16:41.69,80.921866,-6.470635,09.88,05.34,03.64,02.23,459,505,414,05.48,0
KELT_N12_lc_039731_V01_east_raw.dat,KELT_N12_lc_064635_V01_west_raw.dat,2MASS J20283349+2927514,20:28:33.50,+29:27:51.43,70.067948,-5.413269,11.87,07.02,05.96,05.49,260,274,245,04.55,0
KELT_N12_lc_039956_V01_east_raw.dat,KELT_N12_lc_029262_V01_west_raw.dat,2MASS J20593683+2628342,20:59:36.83,+26:28:34.25,71.882691,-12.673043,10.81,05.67,04.61,03.79,360,402,329,05.50,0
KELT_N12_lc_040296_V01_east_raw.dat,KELT_N12_lc_115909_V01_west_raw.dat,2MASS J21265325+3407001,21:26:53.26,+34:07:00.10,81.719254,-11.921201,12.52,07.84,06.88,06.54,195,204,187,04.45,0
KELT_N12_lc_041484_V01_east_raw.dat,KELT_N12_lc_060715_V01_west_raw.dat,2MASS J22134172+2922521,22:13:41.72,+29:22:52.13,86.266356,-22.039503,09.54,06.01,05.21,04.82,202,214,195,06.23,0
KELT_N12_lc_042146_V01_east_raw.dat,KELT_N12_lc_060814_V01_west_raw.dat,2MASS J21075702+3541256,21:07:57.02,+35:41:25.60,80.170149,-8.019930,08.97,05.53,04.67,04.32,61,62,59,02.81,0
KELT_N12_lc_043228_V01_east_raw.dat,KELT_N12_lc_109007_V01_west_raw.dat,2MASS J21005623+2024103,21:00:56.24,+20:24:10.34,67.188926,-16.719613,11.55,08.21,07.46,07.01,213,222,204,05.44,0
KELT_N12_lc_044376_V01_east_raw.dat,KELT_N12_lc_012136_V01_west_raw.dat,2MASS J21462175+4343536,21:46:21.76,+43:43:53.66,91.158760,-7.431564,10.69,08.31,07.53,06.99,192,202,185,04.63,0
KELT_N12_lc_045089_V01_east_raw.dat,KELT_N12_lc_081528_V01_west_raw.dat,2MASS J21021889+3854038,21:02:18.89,+38:54:03.82,81.837592,-5.050148,11.49,07.28,06.29,05.71,429,478,392,05.16,0
KELT_N12_lc_045382_V01_east_raw.dat,KELT_N12_lc_104765_V01_west_raw.dat,2MASS J21142057+3712497,21:14:20.58,+37:12:49.80,82.181090,-7.937128,10.77,06.90,05.98,05.68,78,80,77,04.92,0
KELT_N12_lc_045700_V01_east_raw.dat,nan,2MASS J21331540+3542006,21:33:15.40,+35:42:00.62,83.804284,-11.704424,12.05,05.98,05.13,04.61,368,402,338,04.59,0
KELT_N12_lc_047534_V01_east_raw.dat,KELT_N12_lc_083681_V01_west_raw.dat,2MASS J21234460+4229117,21:23:44.61,+42:29:11.77,87.253262,-5.553401,10.95,06.94,05.25,04.12,490,549,450,03.06,0
KELT_N12_lc_048810_V01_east_raw.dat,nan,2MASS J21101926+3940291,21:10:19.27,+39:40:29.16,83.455856,-5.684557,10.72,04.77,03.55,02.84,169,175,162,01.90,0
KELT_N12_lc_049472_V01_east_raw.dat,KELT_N12_lc_069323_V01_west_raw.dat,2MASS J20370118+3039456,20:37:01.18,+30:39:45.69,72.124745,-6.188158,11.62,06.42,05.14,04.37,395,427,363,04.52,0
KELT_N12_lc_049807_V01_east_raw.dat,KELT_N12_lc_088134_V01_west_raw.dat,2MASS J21131822+3203271,21:13:18.23,+32:03:27.19,78.194114,-11.281490,10.60,06.54,05.41,04.65,524,607,479,05.12,0
KELT_N12_lc_049920_V01_east_raw.dat,KELT_N12_lc_082663_V01_west_raw.dat,2MASS J22034251+3543473,22:03:42.52,+35:43:47.38,88.627155,-15.735422,13.03,09.35,08.52,08.24,154,159,150,05.92,0
KELT_N12_lc_050007_V01_east_raw.dat,KELT_N12_lc_099345_V01_west_raw.dat,2MASS J20523214+2710274,20:52:32.14,+27:10:27.46,71.424328,-11.005826,09.16,03.47,02.45,01.84,339,386,318,05.22,0
KELT_N12_lc_050703_V01_east_raw.dat,KELT_N12_lc_095628_V01_west_raw.dat,2MASS J22094383+3905306,22:09:43.84,+39:05:30.63,91.717972,-13.786036,11.32,06.16,05.27,04.79,265,285,252,05.18,0
KELT_N12_lc_050894_V01_east_raw.dat,KELT_N12_lc_094401_V01_west_raw.dat,2MASS J21290775+4120387,21:29:07.75,+41:20:38.78,87.172096,-7.070809,11.38,07.25,06.24,05.60,379,441,363,04.54,0
KELT_N12_lc_052010_V01_east_raw.dat,nan,2MASS J22202012+3240273,22:20:20.12,+32:40:27.33,89.594215,-20.241126,11.27,05.41,04.58,04.03,342,381,323,05.22,0
KELT_N12_lc_052184_V01_east_raw.dat,KELT_N12_lc_079568_V01_west_raw.dat,2MASS J21511939+3649390,21:51:19.39,+36:49:39.05,87.347287,-13.306485,11.95,06.74,05.92,05.51,266,281,249,05.51,0
KELT_N12_lc_053000_V01_east_raw.dat,KELT_N12_lc_101004_V01_west_raw.dat,2MASS J20524414+2544269,20:52:44.14,+25:44:26.91,70.305793,-11.930626,10.15,06.46,05.52,05.20,83,85,81,04.21,0
KELT_N12_lc_055223_V01_east_raw.dat,KELT_N12_lc_113782_V01_west_raw.dat,2MASS J22122160+3925558,22:12:21.60,+39:25:55.90,92.347893,-13.811740,09.87,05.88,05.04,04.56,292,312,274,05.73,0
KELT_N12_lc_055539_V01_east_raw.dat,KELT_N12_lc_112079_V01_west_raw.dat,2MASS J20475658+3544180,20:47:56.59,+35:44:18.06,77.562913,-4.892335,11.91,07.80,06.67,06.17,299,318,277,05.68,0
KELT_N12_lc_055576_V01_east_raw.dat,KELT_N12_lc_080450_V01_west_raw.dat,2MASS J21040552+3230133,21:04:05.53,+32:30:13.32,77.217853,-9.530007,11.46,07.68,06.75,06.30,221,236,212,05.63,0
KELT_N12_lc_056023_V01_east_raw.dat,KELT_N12_lc_119175_V01_west_raw.dat,2MASS J20500496+3729598,20:50:04.97,+37:29:59.82,79.208051,-4.119161,10.34,04.01,02.89,02.22,481,541,336,04.11,0
KELT_N12_lc_056486_V01_east_raw.dat,nan,2MASS J22200544+2822115,22:20:05.44,+28:22:11.56,86.816581,-23.690456,12.46,07.69,06.84,06.42,275,291,258,04.31,0
KELT_N12_lc_057081_V01_east_raw.dat,KELT_N12_lc_083652_V01_west_raw.dat,2MASS J21061365+4032303,21:06:13.66,+40:32:30.39,83.569613,-4.522035,12.21,08.24,06.79,05.99,365,407,330,05.58,0
KELT_N12_lc_057314_V01_east_raw.dat,KELT_N12_lc_047935_V01_west_raw.dat,2MASS J21111996+3123185,21:11:19.97,+31:23:18.54,77.401267,-11.419537,11.34,06.32,05.46,04.99,331,358,306,05.20,0
KELT_N12_lc_057379_V01_east_raw.dat,KELT_N12_lc_071695_V01_west_raw.dat,2MASS J21383834+3322300,21:38:38.35,+33:22:30.10,82.988786,-14.154507,12.27,07.94,07.01,06.65,126,129,123,05.74,0
KELT_N12_lc_057876_V01_east_raw.dat,nan,2MASS J20300653+2914200,20:30:06.53,+29:14:20.04,70.080862,-5.819224,11.14,05.86,04.71,03.75,441,481,400,03.95,0
KELT_N12_lc_058015_V01_east_raw.dat,KELT_N12_lc_052254_V01_west_raw.dat,2MASS J20455025+3606371,20:45:50.26,+36:06:37.13,77.588163,-4.327175,11.36,08.54,07.55,07.02,305,329,285,05.10,0
KELT_N12_lc_058654_V01_east_raw.dat,KELT_N12_lc_102651_V01_west_raw.dat,2MASS J22004125+3541529,22:00:41.26,+35:41:53.00,88.108153,-15.378959,11.53,07.32,06.45,06.07,211,227,203,05.18,0
KELT_N12_lc_059050_V01_east_raw.dat,KELT_N12_lc_117071_V01_west_raw.dat,2MASS J21280680+3956175,21:28:06.80,+39:56:17.53,86.047121,-7.948174,10.96,06.38,05.43,04.99,279,295,264,06.00,0
KELT_N12_lc_059871_V01_east_raw.dat,KELT_N12_lc_084088_V01_west_raw.dat,2MASS J22170991+2751503,22:17:09.91,+27:51:50.35,85.921500,-23.707007,10.26,06.40,05.44,04.84,360,399,329,05.17,0
KELT_N12_lc_060441_V01_east_raw.dat,KELT_N12_lc_043411_V01_west_raw.dat,2MASS J21224657+3058513,21:22:46.58,+30:58:51.36,78.798664,-13.491786,10.72,05.77,04.88,04.50,300,326,284,05.61,0
KELT_N12_lc_062499_V01_east_raw.dat,KELT_N12_lc_111668_V01_west_raw.dat,2MASS J21272972+3917109,21:27:29.73,+39:17:10.99,85.501556,-8.332039,11.23,06.49,05.58,05.12,287,307,268,05.00,0
KELT_N12_lc_062824_V01_east_raw.dat,KELT_N12_lc_062219_V01_west_raw.dat,2MASS J20361159+3507454,20:36:11.59,+35:07:45.48,75.610126,-3.373967,10.08,04.65,03.42,02.68,348,417,323,05.18,0
KELT_N12_lc_062944_V01_east_raw.dat,KELT_N12_lc_025345_V01_west_raw.dat,2MASS J21425695+3127312,21:42:56.95,+31:27:31.22,82.325012,-16.176696,11.21,06.12,05.38,04.90,299,324,282,05.54,0
KELT_N12_lc_063696_V01_east_raw.dat,nan,2MASS J20370015+3354089,20:37:00.16,+33:54:08.93,74.727183,-4.243881,11.89,05.91,04.85,04.21,434,473,402,04.45,0
KELT_N12_lc_063788_V01_east_raw.dat,KELT_N12_lc_024748_V01_west_raw.dat,2MASS J21181830+2840037,21:18:18.30,+28:40:03.73,76.376438,-14.365957,09.35,05.13,04.26,03.79,262,278,245,05.20,0
KELT_N12_lc_063855_V01_east_raw.dat,KELT_N12_lc_058996_V01_west_raw.dat,2MASS J21485148+3956466,21:48:51.49,+39:56:46.63,89.033993,-10.616186,10.92,04.83,03.69,03.00,323,354,302,04.70,0
KELT_N12_lc_064864_V01_east_raw.dat,nan,2MASS J21092390+2640168,21:09:23.90,+26:40:16.83,73.484663,-14.221174,09.20,05.79,04.91,04.46,282,297,264,03.37,0
KELT_N12_lc_066052_V01_east_raw.dat,KELT_N12_lc_088634_V01_west_raw.dat,2MASS J21332146+3802458,21:33:21.46,+38:02:45.88,85.466174,-10.019165,11.95,07.31,06.42,06.04,267,282,252,05.37,0
KELT_N12_lc_066190_V01_east_raw.dat,KELT_N12_lc_122547_V01_west_raw.dat,2MASS J20420513+3717117,20:42:05.14,+37:17:11.71,78.049732,-3.009216,11.96,06.68,05.63,04.99,284,301,269,05.22,0
KELT_N12_lc_066832_V01_east_raw.dat,KELT_N12_lc_042798_V01_west_raw.dat,2MASS J20490755+3417016,20:49:07.55,+34:17:01.60,76.575696,-5.991709,11.17,06.75,05.79,05.21,372,407,331,05.57,0
KELT_N12_lc_066931_V01_east_raw.dat,KELT_N12_lc_021943_V01_west_raw.dat,2MASS J21444748+3427153,21:44:47.48,+34:27:15.37,84.711434,-14.222218,10.66,07.05,06.17,05.64,337,403,311,05.17,0
KELT_N12_lc_067049_V01_east_raw.dat,KELT_N12_lc_075805_V01_west_raw.dat,2MASS J20480801+3501103,20:48:08.01,+35:01:10.39,77.024079,-5.372083,12.06,07.97,07.05,06.57,313,348,294,04.90,0
KELT_N12_lc_067129_V01_east_raw.dat,KELT_N12_lc_101823_V01_west_raw.dat,2MASS J21244425+3805579,21:24:44.26,+38:05:57.92,84.270879,-8.798382,10.64,06.28,05.38,04.95,270,290,257,05.34,0
KELT_N12_lc_067903_V01_east_raw.dat,KELT_N12_lc_066598_V01_west_raw.dat,2MASS J20402454+3133119,20:40:24.55,+31:33:11.98,73.279392,-6.232144,11.77,09.64,08.87,08.62,372,407,331,05.61,1
KELT_N12_lc_068605_V01_east_raw.dat,KELT_N12_lc_020594_V01_west_raw.dat,2MASS J21294461+2815037,21:29:44.61,+28:15:03.74,77.856114,-16.477692,08.80,05.37,04.27,03.82,565,658,510,04.88,0
KELT_N12_lc_069085_V01_east_raw.dat,KELT_N12_lc_053983_V01_west_raw.dat,2MASS J20373580+3650380,20:37:35.80,+36:50:38.01,77.152217,-2.568488,08.79,04.58,03.47,02.37,441,579,405,03.08,0
KELT_N12_lc_070245_V01_east_raw.dat,KELT_N12_lc_038125_V01_west_raw.dat,2MASS J21464158+2630028,21:46:41.59,+26:30:02.84,79.395448,-20.361908,11.29,06.83,05.96,05.56,213,225,203,05.18,0
KELT_N12_lc_070390_V01_east_raw.dat,KELT_N12_lc_095052_V01_west_raw.dat,2MASS J21234320+3936417,21:23:43.21,+39:36:41.79,85.208896,-7.588437,11.72,07.81,06.87,06.45,251,268,227,04.15,0
KELT_N12_lc_070617_V01_east_raw.dat,KELT_N12_lc_101736_V01_west_raw.dat,2MASS J21433591+3722346,21:43:35.92,+37:22:34.70,86.524829,-11.882045,12.38,07.95,07.07,06.58,226,237,216,05.82,0
KELT_N12_lc_070949_V01_east_raw.dat,KELT_N12_lc_016246_V01_west_raw.dat,2MASS J21084885+4022307,21:08:48.85,+40:22:30.71,83.777851,-4.998228,10.97,08.38,07.00,06.10,356,403,326,05.23,0
KELT_N12_lc_071461_V01_east_raw.dat,nan,2MASS J22075238+3744035,22:07:52.38,+37:44:03.58,90.579392,-14.656172,13.12,10.98,10.25,10.04,338,362,318,05.60,1
KELT_N12_lc_071759_V01_east_raw.dat,nan,2MASS J21055966+2924220,21:05:59.67,+29:24:22.04,75.105495,-11.865305,09.05,04.12,03.23,02.59,342,383,323,04.75,0
KELT_N12_lc_072604_V01_east_raw.dat,KELT_N12_lc_015274_V01_west_raw.dat,2MASS J21153013+3028594,21:15:30.13,+30:28:59.44,77.329339,-12.689950,11.25,06.58,05.67,05.24,272,288,255,05.17,0
KELT_N12_lc_073841_V01_east_raw.dat,nan,2MASS J20391668+2229454,20:39:16.68,+22:29:45.44,65.771958,-11.438857,10.22,06.53,05.67,05.18,297,318,278,04.01,0
KELT_N12_lc_075435_V01_east_raw.dat,KELT_N12_lc_072612_V01_west_raw.dat,2MASS J21071768+3236037,21:07:17.68,+32:36:03.78,77.743184,-9.973709,11.34,05.80,04.96,04.47,372,396,360,04.90,0
KELT_N12_lc_075530_V01_east_raw.dat,KELT_N12_lc_091099_V01_west_raw.dat,2MASS J21563802+3620341,21:56:38.02,+36:20:34.15,87.870165,-14.361753,11.10,04.61,03.56,02.86,365,403,328,05.57,0
KELT_N12_lc_075655_V01_east_raw.dat,KELT_N12_lc_010219_V01_west_raw.dat,2MASS J21294078+3033122,21:29:40.79,+30:33:12.25,79.549930,-14.852433,11.32,05.05,03.90,03.15,405,451,377,05.83,0
KELT_N12_lc_075705_V01_east_raw.dat,KELT_N12_lc_076886_V01_west_raw.dat,2MASS J22004901+4245391,22:00:49.01,+42:45:39.17,92.606315,-9.844255,10.33,06.23,05.36,04.98,98,100,96,03.34,0
KELT_N12_lc_077134_V01_east_raw.dat,KELT_N12_lc_075066_V01_west_raw.dat,2MASS J21144625+4417455,21:14:46.25,+44:17:45.54,87.401704,-3.122756,11.59,07.87,06.63,05.81,336,367,314,05.41,0
KELT_N12_lc_077411_V01_east_raw.dat,nan,2MASS J20350941+2834208,20:35:09.41,+28:34:20.82,70.190098,-7.104862,09.18,04.49,03.48,02.78,433,472,402,04.73,0
KELT_N12_lc_077718_V01_east_raw.dat,nan,2MASS J20342368+2031260,20:34:23.68,+20:31:26.09,63.460189,-11.659793,10.94,07.22,06.41,06.00,216,223,206,04.63,0
KELT_N12_lc_078200_V01_east_raw.dat,nan,2MASS J20575361+4245544,20:57:53.61,+42:45:54.49,84.210490,-1.884547,12.05,05.58,04.11,03.29,424,459,389,03.47,0
KELT_N12_lc_078206_V01_east_raw.dat,nan,2MASS J21051102+2654139,21:05:11.02,+26:54:13.99,73.037261,-13.355163,09.89,06.09,05.21,04.64,313,342,292,03.58,0
KELT_N12_lc_078285_V01_east_raw.dat,KELT_N12_lc_103955_V01_west_raw.dat,2MASS J21523707+3929237,21:52:37.08,+39:29:23.74,89.299086,-11.430625,11.92,07.25,06.33,05.84,307,330,283,04.72,0
KELT_N12_lc_078628_V01_east_raw.dat,KELT_N12_lc_064257_V01_west_raw.dat,2MASS J21540330+3050379,21:54:03.31,+30:50:37.95,83.748688,-18.219763,11.85,07.67,06.69,06.35,176,183,170,04.42,0
KELT_N12_lc_078912_V01_east_raw.dat,KELT_N12_lc_103716_V01_west_raw.dat,2MASS J21122836+3208251,21:12:28.37,+32:08:25.18,78.135856,-11.095604,12.40,08.70,07.78,07.43,196,206,188,03.95,0
KELT_N12_lc_078919_V01_east_raw.dat,KELT_N12_lc_116660_V01_west_raw.dat,2MASS J21151700+3256336,21:15:17.00,+32:56:33.69,79.146282,-10.990144,11.90,07.38,06.43,06.08,117,121,114,04.13,0
KELT_N12_lc_079094_V01_east_raw.dat,KELT_N12_lc_102400_V01_west_raw.dat,2MASS J21203191+3307175,21:20:31.92,+33:07:17.60,80.047716,-11.669046,11.39,08.14,06.58,05.30,385,424,322,04.80,0
KELT_N12_lc_079426_V01_east_raw.dat,KELT_N12_lc_043592_V01_west_raw.dat,2MASS J21030400+3748300,21:03:04.01,+37:48:30.06,81.110478,-5.881929,10.74,06.70,05.82,05.30,271,291,258,05.40,0
KELT_N12_lc_079491_V01_east_raw.dat,KELT_N12_lc_065107_V01_west_raw.dat,2MASS J21350457+4051254,21:35:04.58,+40:51:25.41,87.657190,-8.193855,11.34,07.36,06.22,05.75,288,308,274,05.75,0
KELT_N12_lc_080240_V01_east_raw.dat,KELT_N12_lc_084214_V01_west_raw.dat,2MASS J21493147+2241453,21:49:31.47,+22:41:45.36,77.073791,-23.564520,11.80,08.03,07.18,06.74,235,256,224,04.85,0
KELT_N12_lc_080253_V01_east_raw.dat,nan,2MASS J22072984+3744069,22:07:29.84,+37:44:06.99,90.518733,-14.610655,10.27,03.87,03.05,02.54,333,357,305,04.75,0
KELT_N12_lc_080613_V01_east_raw.dat,KELT_N12_lc_053925_V01_west_raw.dat,2MASS J21580670+2723550,21:58:06.70,+27:23:55.07,82.060048,-21.402703,11.07,07.19,06.26,05.85,216,227,206,03.74,0
KELT_N12_lc_080638_V01_east_raw.dat,KELT_N12_lc_075387_V01_west_raw.dat,2MASS J20332506+3150341,20:33:25.07,+31:50:34.10,72.618190,-4.867544,11.29,06.73,05.70,05.17,260,277,248,05.07,0
KELT_N12_lc_080939_V01_east_raw.dat,KELT_N12_lc_111674_V01_west_raw.dat,2MASS J21352483+3257099,21:35:24.84,+32:57:09.92,82.184350,-13.996275,12.85,07.79,06.87,06.46,361,397,327,05.30,0
KELT_N12_lc_081122_V01_east_raw.dat,KELT_N12_lc_114033_V01_west_raw.dat,2MASS J21362166+3823235,21:36:21.67,+38:23:23.57,86.142192,-10.171638,12.03,08.16,07.32,06.88,199,211,191,05.48,0
KELT_N12_lc_081369_V01_east_raw.dat,KELT_N12_lc_096057_V01_west_raw.dat,2MASS J20344589+3248144,20:34:45.89,+32:48:14.46,73.563915,-4.526208,10.95,05.53,04.53,03.98,306,329,279,03.69,0
KELT_N12_lc_081874_V01_east_raw.dat,KELT_N12_lc_090554_V01_west_raw.dat,2MASS J20585275+2136329,20:58:52.76,+21:36:32.99,67.864637,-15.595062,11.66,06.76,05.86,05.45,347,381,326,05.05,0
KELT_N12_lc_082302_V01_east_raw.dat,KELT_N12_lc_060422_V01_west_raw.dat,2MASS J21274868+2634085,21:27:48.68,+26:34:08.58,76.280001,-17.337331,11.66,06.28,05.27,04.59,408,438,374,05.15,0
KELT_N12_lc_082693_V01_east_raw.dat,nan,2MASS J22035590+3506008,22:03:55.90,+35:06:00.81,88.259300,-16.258325,12.63,10.48,09.70,09.54,216,230,208,04.41,1
KELT_N12_lc_083577_V01_east_raw.dat,KELT_N12_lc_053324_V01_west_raw.dat,2MASS J21012990+2503428,21:01:29.90,+25:03:42.89,71.035648,-13.898026,11.47,06.36,05.46,04.97,339,392,320,05.00,0
KELT_N12_lc_083751_V01_east_raw.dat,KELT_N12_lc_058417_V01_west_raw.dat,2MASS J20540446+3554457,20:54:04.46,+35:54:45.71,78.487533,-5.745201,11.50,07.39,06.43,05.99,160,165,156,05.68,0
KELT_N12_lc_084887_V01_east_raw.dat,KELT_N12_lc_033385_V01_west_raw.dat,2MASS J21032576+2959138,21:03:25.77,+29:59:13.89,75.185248,-11.064175,10.81,06.28,05.40,04.97,291,314,276,05.37,0
KELT_N12_lc_085040_V01_east_raw.dat,KELT_N12_lc_030930_V01_west_raw.dat,2MASS J21064989+2847043,21:06:49.90,+28:47:04.30,74.746440,-12.409919,10.28,06.18,05.24,04.91,83,84,81,04.73,0
KELT_N12_lc_085753_V01_east_raw.dat,KELT_N12_lc_103018_V01_west_raw.dat,2MASS J22184805+4040397,22:18:48.06,+40:40:39.77,94.122951,-13.503453,12.35,08.60,07.77,07.31,200,210,193,06.21,0
KELT_N12_lc_085833_V01_east_raw.dat,KELT_N12_lc_125468_V01_west_raw.dat,2MASS J21155480+3811286,21:15:54.80,+38:11:28.69,83.113638,-7.492200,10.85,05.03,04.31,03.57,394,435,372,05.33,0
KELT_N12_lc_086615_V01_east_raw.dat,KELT_N12_lc_106757_V01_west_raw.dat,2MASS J21022599+3055238,21:02:25.99,+30:55:23.89,75.768037,-10.293192,12.46,06.32,05.54,05.04,353,393,325,05.45,0
KELT_N12_lc_086908_V01_east_raw.dat,KELT_N12_lc_064989_V01_west_raw.dat,2MASS J20441482+2049452,20:44:14.82,+20:49:45.22,65.090530,-13.354016,10.90,06.20,05.40,05.05,149,155,144,04.26,0
KELT_N12_lc_087474_V01_east_raw.dat,KELT_N12_lc_125859_V01_west_raw.dat,2MASS J21312850+4058305,21:31:28.51,+40:58:30.56,87.237437,-7.642551,12.74,08.18,07.26,06.71,292,310,277,06.11,0
KELT_N12_lc_087552_V01_east_raw.dat,KELT_N12_lc_127950_V01_west_raw.dat,2MASS J20440100+3834239,20:44:01.00,+38:34:23.92,79.299101,-2.515915,12.70,07.06,05.95,05.29,329,353,301,03.95,0
KELT_N12_lc_087582_V01_east_raw.dat,nan,2MASS J21123175+2130000,21:12:31.75,+21:30:00.07,69.872909,-18.123216,10.36,05.81,04.94,04.48,266,283,248,03.64,0
KELT_N12_lc_088276_V01_east_raw.dat,KELT_N12_lc_075403_V01_west_raw.dat,2MASS J20385371+2923551,20:38:53.72,+29:23:55.19,71.349734,-7.269898,10.98,06.07,05.02,04.61,254,268,234,03.70,0
KELT_N12_lc_088423_V01_east_raw.dat,KELT_N12_lc_083596_V01_west_raw.dat,2MASS J20422178+2728476,20:42:21.79,+27:28:47.61,70.264139,-9.032857,08.88,03.71,02.83,02.29,339,362,311,05.40,0
KELT_N12_lc_088885_V01_east_raw.dat,KELT_N12_lc_103633_V01_west_raw.dat,2MASS J21234960+4248046,21:23:49.60,+42:48:04.69,87.486639,-5.340570,10.37,05.86,04.90,04.45,141,145,137,03.63,0
KELT_N12_lc_089142_V01_east_raw.dat,KELT_N12_lc_111584_V01_west_raw.dat,2MASS J21080594+3213472,21:08:05.95,+32:13:47.20,77.574936,-10.346856,11.78,06.44,05.55,05.17,287,309,273,05.32,0
KELT_N12_lc_089157_V01_east_raw.dat,KELT_N12_lc_041541_V01_west_raw.dat,2MASS J21164498+2913391,21:16:44.99,+29:13:39.12,76.564978,-13.736903,11.96,07.63,06.72,06.34,242,261,229,04.51,0
KELT_N12_lc_089231_V01_east_raw.dat,nan,2MASS J20372442+2017374,20:37:24.42,+20:17:37.46,63.684012,-12.369177,10.52,06.46,05.56,05.06,329,361,313,04.61,0
KELT_N12_lc_091823_V01_east_raw.dat,KELT_N12_lc_102495_V01_west_raw.dat,2MASS J20314461+2230341,20:31:44.61,+22:30:34.19,64.754354,-10.014446,11.44,06.66,05.73,05.33,191,198,184,03.65,0
KELT_N12_lc_092081_V01_east_raw.dat,nan,2MASS J21073953+4040015,21:07:39.54,+40:40:01.54,83.845743,-4.639308,12.34,05.54,04.51,03.77,229,241,218,03.47,0
KELT_N12_lc_092309_V01_east_raw.dat,KELT_N12_lc_071764_V01_west_raw.dat,2MASS J20362190+2458388,20:36:21.90,+24:58:38.87,67.415789,-9.441595,11.23,05.88,04.92,04.51,151,162,147,03.95,0
KELT_N12_lc_092884_V01_east_raw.dat,nan,2MASS J20392767+1944513,20:39:27.68,+19:44:51.39,63.514658,-13.078966,09.52,05.60,04.67,04.36,208,216,194,04.04,0
KELT_N12_lc_093401_V01_east_raw.dat,KELT_N12_lc_125526_V01_west_raw.dat,2MASS J21381893+3538134,21:38:18.94,+35:38:13.45,84.524556,-12.455155,12.86,06.93,06.01,05.58,310,343,293,05.05,0
KELT_N12_lc_093695_V01_east_raw.dat,nan,2MASS J20354435+2006564,20:35:44.36,+20:06:56.42,63.304084,-12.152436,11.36,07.68,06.91,06.40,244,263,229,04.18,0
KELT_N12_lc_094439_V01_east_raw.dat,nan,2MASS J21113676+4151395,21:11:36.77,+41:51:39.53,85.231426,-4.376487,11.76,04.88,03.62,02.78,327,349,303,04.25,0
KELT_N12_lc_094579_V01_east_raw.dat,KELT_N12_lc_094384_V01_west_raw.dat,2MASS J21211996+3157276,21:21:19.97,+31:57:27.62,79.305657,-12.594674,12.68,05.42,04.71,04.16,364,402,330,05.65,0
KELT_N12_lc_095068_V01_east_raw.dat,KELT_N12_lc_057481_V01_west_raw.dat,2MASS J20594615+3351033,20:59:46.16,+33:51:03.30,77.655149,-7.965952,10.91,05.72,04.61,04.02,297,322,280,05.43,0
KELT_N12_lc_095146_V01_east_raw.dat,KELT_N12_lc_107956_V01_west_raw.dat,2MASS J22075421+4105113,22:07:54.21,+41:05:11.39,92.646957,-11.974775,11.76,07.37,06.42,05.78,376,412,360,04.74,0
KELT_N12_lc_096177_V01_east_raw.dat,KELT_N12_lc_022195_V01_west_raw.dat,2MASS J21382455+2439440,21:38:24.56,+24:39:44.04,76.599773,-20.378874,10.81,06.82,05.97,05.63,174,184,167,03.36,0
KELT_N12_lc_097155_V01_east_raw.dat,nan,2MASS J21170956+3107499,21:17:09.56,+31:07:49.91,78.064305,-12.513274,10.66,07.17,06.26,05.77,304,319,282,04.97,0
KELT_N12_lc_097495_V01_east_raw.dat,KELT_N12_lc_090681_V01_west_raw.dat,2MASS J20490085+3150558,20:49:00.85,+31:50:55.85,74.646638,-7.494945,09.05,04.00,02.88,02.13,369,402,329,05.63,0
KELT_N12_lc_097521_V01_east_raw.dat,KELT_N12_lc_051038_V01_west_raw.dat,2MASS J21090124+2731233,21:09:01.24,+27:31:23.33,74.091548,-13.600192,09.18,04.92,03.79,03.37,116,120,113,05.09,0
KELT_N12_lc_097670_V01_east_raw.dat,KELT_N12_lc_095840_V01_west_raw.dat,2MASS J21134209+3059589,21:13:42.10,+30:59:58.98,77.453375,-12.056061,12.23,07.27,06.32,05.93,190,201,184,03.80,0
KELT_N12_lc_098179_V01_east_raw.dat,nan,2MASS J20441019+2611323,20:44:10.19,+26:11:32.33,69.469802,-10.131411,11.12,07.62,06.69,06.35,334,367,316,05.10,0
KELT_N12_lc_098945_V01_east_raw.dat,nan,2MASS J20361180+2134209,20:36:11.80,+21:34:20.99,64.581787,-11.397946,11.92,08.20,07.26,06.64,352,389,329,04.76,0
KELT_N12_lc_100201_V01_east_raw.dat,KELT_N12_lc_070866_V01_west_raw.dat,2MASS J20273713+3533166,20:27:37.13,+35:33:16.65,74.918990,-1.712193,10.25,04.94,03.80,03.18,366,384,340,04.35,0
KELT_N12_lc_100538_V01_east_raw.dat,KELT_N12_lc_124585_V01_west_raw.dat,2MASS J21183277+3344095,21:18:32.77,+33:44:09.55,80.210556,-10.945381,13.08,10.82,09.94,09.71,281,303,267,05.23,1
KELT_N12_lc_100907_V01_east_raw.dat,KELT_N12_lc_121987_V01_west_raw.dat,2MASS J21454128+4017472,21:45:41.29,+40:17:47.24,88.798251,-9.955839,12.38,06.56,05.64,05.16,288,309,275,05.38,0
KELT_N12_lc_101898_V01_east_raw.dat,KELT_N12_lc_088616_V01_west_raw.dat,2MASS J21201948+2808576,21:20:19.48,+28:08:57.64,76.293738,-15.043851,12.77,08.82,07.93,07.56,195,205,188,05.16,0
KELT_N12_lc_102928_V01_east_raw.dat,KELT_N12_lc_119552_V01_west_raw.dat,2MASS J20592107+3441050,20:59:21.07,+34:41:05.09,78.239151,-7.359536,12.92,10.00,08.94,08.44,267,285,254,05.43,0
KELT_N12_lc_103436_V01_east_raw.dat,KELT_N12_lc_109341_V01_west_raw.dat,2MASS J21072978+3710451,21:07:29.79,+37:10:45.13,81.225098,-6.956561,10.00,05.12,04.11,03.53,402,449,363,05.37,0
KELT_N12_lc_103976_V01_east_raw.dat,KELT_N12_lc_106255_V01_west_raw.dat,2MASS J20571332+3312519,20:57:13.33,+33:12:51.99,76.818315,-7.970993,10.98,06.80,06.06,05.55,264,280,248,05.26,0
KELT_N12_lc_104214_V01_east_raw.dat,KELT_N12_lc_029615_V01_west_raw.dat,2MASS J21123325+2846512,21:12:33.25,+28:46:51.28,75.591785,-13.354999,11.90,06.57,05.73,05.34,274,289,256,05.77,0
KELT_N12_lc_104311_V01_east_raw.dat,nan,2MASS J21210028+3813511,21:21:00.29,+38:13:51.17,83.843242,-8.184599,12.48,06.30,05.43,04.95,342,390,322,04.89,0
KELT_N12_lc_105211_V01_east_raw.dat,nan,2MASS J20501044+2113455,20:50:10.44,+21:13:45.53,66.271672,-14.224110,12.24,06.83,05.87,05.15,346,365,317,04.11,0
KELT_N12_lc_105835_V01_east_raw.dat,KELT_N12_lc_069646_V01_west_raw.dat,2MASS J21443058+2500260,21:44:30.59,+25:00:26.07,77.913255,-21.104074,09.20,05.27,04.51,04.11,260,277,243,04.77,0
KELT_N12_lc_106060_V01_east_raw.dat,KELT_N12_lc_107509_V01_west_raw.dat,2MASS J21041493+3822276,21:04:14.94,+38:22:27.64,81.691707,-5.681798,12.33,07.59,06.54,06.11,332,374,315,05.77,0
KELT_N12_lc_106763_V01_east_raw.dat,KELT_N12_lc_074654_V01_west_raw.dat,2MASS J21042249+2349181,21:04:22.49,+23:49:18.12,70.475938,-15.191559,08.96,04.95,03.96,03.48,136,141,133,05.54,0
KELT_N12_lc_107285_V01_east_raw.dat,KELT_N12_lc_050963_V01_west_raw.dat,2MASS J20462303+2549054,20:46:23.04,+25:49:05.45,69.473566,-10.753853,10.82,06.59,05.73,05.30,299,318,278,05.37,0
KELT_N12_lc_107504_V01_east_raw.dat,KELT_N12_lc_079356_V01_west_raw.dat,2MASS J21185638+4154238,21:18:56.38,+41:54:23.86,86.210108,-5.330872,10.94,09.82,09.05,08.81,366,386,349,05.19,1
KELT_N12_lc_107717_V01_east_raw.dat,nan,2MASS J22155172+4025128,22:15:51.73,+40:25:12.86,93.500410,-13.396798,12.38,05.59,04.77,04.25,346,397,316,04.17,0
KELT_N12_lc_108115_V01_east_raw.dat,KELT_N12_lc_125673_V01_west_raw.dat,2MASS J21124898+3911173,21:12:48.99,+39:11:17.31,83.426960,-6.368759,12.27,06.91,05.80,05.32,274,300,257,03.83,0
KELT_N12_lc_108195_V01_east_raw.dat,KELT_N12_lc_109960_V01_west_raw.dat,2MASS J21222904+2159543,21:22:29.04,+21:59:54.33,71.870397,-19.543653,08.23,03.91,03.03,02.47,400,435,368,05.56,0
KELT_N12_lc_108233_V01_east_raw.dat,KELT_N12_lc_109144_V01_west_raw.dat,2MASS J22101563+3815460,22:10:15.63,+38:15:46.05,91.295550,-14.514220,12.72,05.63,04.73,04.20,382,415,337,05.87,0
KELT_N12_lc_109077_V01_east_raw.dat,KELT_N12_lc_113399_V01_west_raw.dat,2MASS J20452605+3745328,20:45:26.06,+37:45:32.81,78.832623,-3.239449,12.06,05.71,04.79,03.89,470,524,424,05.17,0
KELT_N12_lc_109342_V01_east_raw.dat,KELT_N12_lc_092295_V01_west_raw.dat,2MASS J21491906+2037468,21:49:19.07,+20:37:46.84,75.456937,-25.013668,11.04,06.02,05.20,04.64,333,376,313,04.96,0
KELT_N12_lc_109678_V01_east_raw.dat,nan,2MASS J20435841+1914170,20:43:58.42,+19:14:17.03,63.727838,-14.239821,08.38,03.23,02.23,01.70,465,513,411,03.65,0
KELT_N12_lc_111078_V01_east_raw.dat,KELT_N12_lc_119571_V01_west_raw.dat,2MASS J20421309+3139114,20:42:13.09,+31:39:11.45,73.594569,-6.477569,12.42,06.69,05.61,05.06,178,182,167,03.71,0
KELT_N12_lc_111224_V01_east_raw.dat,nan,2MASS J21010281+3932493,21:01:02.81,+39:32:49.31,82.163237,-4.440015,12.25,06.91,05.86,05.24,312,327,292,05.01,0
KELT_N12_lc_111798_V01_east_raw.dat,KELT_N12_lc_123527_V01_west_raw.dat,2MASS J20432546+4311507,20:43:25.46,+43:11:50.73,82.863123,0.433611,08.68,03.24,01.98,01.49,455,519,421,06.06,0
KELT_N12_lc_111808_V01_east_raw.dat,KELT_N12_lc_100534_V01_west_raw.dat,2MASS J21104875+2726410,21:10:48.76,+27:26:41.05,74.299413,-13.951389,11.81,05.38,04.64,04.29,350,396,326,05.52,0
KELT_N12_lc_111876_V01_east_raw.dat,KELT_N12_lc_110813_V01_west_raw.dat,2MASS J20560843+3341483,20:56:08.43,+33:41:48.36,77.045831,-7.488601,12.62,07.64,06.83,06.29,269,282,254,05.39,0
KELT_N12_lc_112068_V01_east_raw.dat,nan,2MASS J20501931+3437547,20:50:19.31,+34:37:54.78,77.003752,-5.965015,12.92,07.34,06.26,05.60,481,529,439,04.05,0
KELT_N12_lc_112353_V01_east_raw.dat,KELT_N12_lc_063406_V01_west_raw.dat,2MASS J20511433+3653317,20:51:14.33,+36:53:31.77,78.881954,-4.681923,11.28,05.35,04.32,03.57,402,441,372,05.89,0
KELT_N12_lc_112382_V01_east_raw.dat,nan,2MASS J21210620+2421378,21:21:06.21,+24:21:37.86,73.502279,-17.730006,08.58,04.37,03.46,02.89,412,461,387,04.52,0
KELT_N12_lc_112405_V01_east_raw.dat,KELT_N12_lc_099445_V01_west_raw.dat,2MASS J20270868+2550551,20:27:08.68,+25:50:55.16,66.912847,-7.240237,12.06,06.60,05.66,05.17,154,158,126,03.27,0
KELT_N12_lc_113042_V01_east_raw.dat,KELT_N12_lc_090562_V01_west_raw.dat,2MASS J21004179+3850005,21:00:41.79,+38:50:00.55,81.578540,-4.857305,10.82,07.32,06.15,05.34,375,409,330,04.70,0
KELT_N12_lc_113909_V01_east_raw.dat,KELT_N12_lc_081788_V01_west_raw.dat,2MASS J20270813+3633066,20:27:08.13,+36:33:06.62,75.673495,-1.052621,07.58,03.37,02.19,01.77,153,158,148,04.19,0
KELT_N12_lc_113912_V01_east_raw.dat,KELT_N12_lc_064696_V01_west_raw.dat,2MASS J21535485+2703346,21:53:54.86,+27:03:34.69,81.068839,-21.039728,12.45,06.71,05.87,05.31,362,377,339,04.56,0
KELT_N12_lc_114122_V01_east_raw.dat,KELT_N12_lc_105860_V01_west_raw.dat,2MASS J20525979+2322159,20:52:59.80,+23:22:15.95,68.431110,-13.438709,08.13,02.72,01.66,01.08,453,496,404,05.14,0
KELT_N12_lc_114539_V01_east_raw.dat,KELT_N12_lc_106574_V01_west_raw.dat,2MASS J21041707+3751064,21:04:17.07,+37:51:06.46,81.303152,-6.033513,09.93,04.64,03.73,02.78,490,549,446,05.38,0
KELT_N12_lc_114814_V01_east_raw.dat,KELT_N12_lc_105018_V01_west_raw.dat,2MASS J20532195+2534597,20:53:21.95,+25:34:59.76,70.269347,-12.139709,08.08,02.82,01.87,01.41,175,183,167,04.65,0
KELT_N12_lc_116212_V01_east_raw.dat,KELT_N12_lc_063456_V01_west_raw.dat,2MASS J21101933+3328537,21:10:19.33,+33:28:53.78,78.838967,-9.860612,11.80,08.17,07.28,06.87,275,296,261,05.19,0
KELT_N12_lc_116614_V01_east_raw.dat,KELT_N12_lc_110627_V01_west_raw.dat,2MASS J21231933+2328482,21:23:19.33,+23:28:48.24,73.173298,-18.696759,09.09,04.20,03.14,02.54,415,472,383,05.04,0
KELT_N12_lc_118293_V01_east_raw.dat,nan,2MASS J20572155+3755188,20:57:21.55,+37:55:18.83,80.456781,-4.955466,13.52,09.20,08.14,07.68,253,267,244,03.28,0
KELT_N12_lc_119720_V01_east_raw.dat,nan,2MASS J21044092+4113270,21:04:40.92,+41:13:27.06,83.883061,-3.848762,11.73,08.90,07.71,07.28,408,442,372,02.95,0
KELT_N12_lc_119827_V01_east_raw.dat,nan,2MASS J21351887+2731492,21:35:18.88,+27:31:49.27,78.226426,-17.859535,13.16,08.08,07.21,06.71,256,276,246,03.68,0
KELT_N12_lc_120480_V01_east_raw.dat,KELT_N12_lc_094282_V01_west_raw.dat,2MASS J21451786+2227557,21:45:17.87,+22:27:55.70,76.137216,-23.049528,12.58,07.89,07.01,06.57,255,271,240,05.57,0
KELT_N12_lc_120558_V01_east_raw.dat,nan,2MASS J20474604+1920068,20:47:46.04,+19:20:06.86,64.354755,-14.905175,10.83,04.00,03.04,02.22,532,592,486,05.32,0
KELT_N12_lc_121677_V01_east_raw.dat,nan,2MASS J20304177+2812340,20:30:41.78,+28:12:34.04,69.314440,-6.523306,11.85,08.15,07.26,06.68,272,289,257,04.18,0
KELT_N12_lc_123758_V01_east_raw.dat,KELT_N12_lc_089007_V01_west_raw.dat,2MASS J20272830+2417220,20:27:28.31,+24:17:22.01,65.664215,-8.191912,11.30,05.11,04.39,03.94,429,469,394,05.74,0
KELT_N12_lc_123981_V01_east_raw.dat,nan,2MASS J21312280+3846525,21:31:22.80,+38:46:52.51,85.695313,-9.219469,11.81,10.57,09.82,09.66,314,346,295,03.72,1
KELT_N12_lc_124050_V01_east_raw.dat,KELT_N12_lc_102468_V01_west_raw.dat,2MASS J20430937+4313077,20:43:09.37,+43:13:07.76,82.849745,0.485241,10.91,06.04,04.88,03.98,459,516,426,05.96,0
KELT_N12_lc_124187_V01_east_raw.dat,KELT_N12_lc_117824_V01_west_raw.dat,2MASS J20544422+3437480,20:54:44.22,+34:37:48.06,77.581651,-6.668537,12.42,07.17,06.23,05.81,219,229,208,05.41,0
KELT_N12_lc_124503_V01_east_raw.dat,KELT_N12_lc_125619_V01_west_raw.dat,2MASS J20594793+3420067,20:59:47.93,+34:20:06.78,78.031210,-7.656478,12.89,08.06,07.11,06.61,282,303,267,05.04,0
KELT_N12_lc_126721_V01_east_raw.dat,nan,2MASS J20265889+3633505,20:26:58.90,+36:33:50.51,75.665453,-1.020384,10.03,09.91,08.77,08.38,152,159,146,03.42,0
KELT_N12_lc_126796_V01_east_raw.dat,nan,2MASS J21113789+2821026,21:11:37.89,+28:21:02.62,75.122741,-13.488973,13.29,06.74,05.42,04.40,572,667,455,02.41,0
KELT_N12_lc_126892_V01_east_raw.dat,KELT_N12_lc_104758_V01_west_raw.dat,2MASS J21093557+2816518,21:09:35.57,+28:16:51.83,74.764550,-13.197932,13.14,08.32,07.41,06.90,287,312,274,05.39,0
KELT_N12_lc_127322_V01_east_raw.dat,KELT_N12_lc_123219_V01_west_raw.dat,2MASS J20343753+3453354,20:34:37.53,+34:53:35.45,75.228251,-3.258016,10.64,10.29,08.98,08.52,578,671,493,03.57,0
KELT_N12_lc_128573_V01_east_raw.dat,nan,2MASS J21395509+3119155,21:39:55.10,+31:19:15.57,81.735494,-15.835748,14.10,09.54,08.64,08.21,125,128,122,03.16,0
nan,KELT_N12_lc_038907_V01_west_raw.dat,2MASS J21501907+4246215,21:50:19.08,+42:46:21.52,91.091411,-8.628962,11.11,08.43,07.56,07.00,301,339,273,03.06,0
nan,KELT_N12_lc_057318_V01_west_raw.dat,2MASS J21361612+3231003,21:36:16.12,+32:31:00.31,82.007066,-14.435448,10.64,03.57,02.60,01.98,422,508,382,03.53,0
nan,KELT_N12_lc_068442_V01_west_raw.dat,2MASS J20443146+3229319,20:44:31.46,+32:29:31.98,74.563182,-6.350490,10.98,04.97,03.92,03.20,494,570,411,03.62,0
nan,KELT_N12_lc_070099_V01_west_raw.dat,2MASS J22004403+3323032,22:00:44.04,+33:23:03.25,86.600590,-17.184501,11.85,06.04,05.09,04.53,304,338,284,03.76,0
nan,KELT_N12_lc_075651_V01_west_raw.dat,2MASS J21093654+2641229,21:09:36.54,+26:41:22.90,73.530730,-14.244766,13.03,10.80,10.05,09.85,284,309,264,03.65,1
nan,KELT_N12_lc_081303_V01_west_raw.dat,2MASS J20362881+3326382,20:36:28.81,+33:26:38.22,74.293901,-4.432051,11.60,06.43,05.34,04.81,302,335,282,03.68,0
nan,KELT_N12_lc_081901_V01_west_raw.dat,2MASS J21060720+2836054,21:06:07.20,+28:36:05.45,74.500179,-12.411149,12.73,07.86,06.44,05.58,198,208,187,03.09,0
nan,KELT_N12_lc_082875_V01_west_raw.dat,2MASS J20353335+3423423,20:35:33.36,+34:23:42.40,74.942576,-3.708993,11.67,06.69,05.61,05.04,194,206,185,03.52,0
nan,KELT_N12_lc_083518_V01_west_raw.dat,2MASS J21375654+2647457,21:37:56.55,+26:47:45.73,78.118632,-18.792476,13.04,08.46,07.60,07.10,300,335,275,03.58,0
nan,KELT_N12_lc_083785_V01_west_raw.dat,2MASS J20463774+3459349,20:46:37.75,+34:59:34.94,76.810364,-5.147776,10.36,05.54,04.72,04.26,114,118,110,02.68,0
nan,KELT_N12_lc_084274_V01_west_raw.dat,2MASS J20385170+3753232,20:38:51.70,+37:53:23.20,78.137554,-2.135126,08.63,04.06,02.98,02.27,329,359,300,03.56,0
nan,KELT_N12_lc_085248_V01_west_raw.dat,2MASS J21483152+4205316,21:48:31.53,+42:05:31.64,90.392585,-8.938049,11.20,05.29,04.41,04.04,360,371,331,03.34,0
nan,KELT_N12_lc_086276_V01_west_raw.dat,2MASS J20393579+2531254,20:39:35.79,+25:31:25.47,68.300569,-9.708319,12.15,09.36,08.52,08.23,147,155,141,02.88,0
nan,KELT_N12_lc_087808_V01_west_raw.dat,2MASS J21213762+4140531,21:21:37.63,+41:40:53.17,86.402267,-5.845677,11.42,08.34,07.48,07.04,130,134,126,03.60,0
nan,KELT_N12_lc_088329_V01_west_raw.dat,2MASS J21512918+3843102,21:51:29.18,+38:43:10.26,88.622898,-11.881360,11.38,05.69,04.78,04.20,387,466,368,03.62,0
nan,KELT_N12_lc_092045_V01_west_raw.dat,2MASS J20485261+3457153,20:48:52.61,+34:57:15.33,77.068642,-5.531686,11.35,08.10,07.26,06.83,130,134,125,03.25,0
nan,KELT_N12_lc_092615_V01_west_raw.dat,2MASS J20363229+3536510,20:36:32.29,+35:36:51.01,76.040767,-3.139036,12.00,07.79,06.75,06.10,394,461,372,04.16,0
nan,KELT_N12_lc_093158_V01_west_raw.dat,2MASS J21504220+2221247,21:50:42.21,+22:21:24.78,77.032372,-23.997679,11.18,05.46,04.60,04.16,294,338,274,02.75,0
nan,KELT_N12_lc_094865_V01_west_raw.dat,2MASS J20545041+4115401,20:54:50.41,+41:15:40.14,82.696508,-2.427395,11.94,06.21,04.70,03.86,473,533,416,03.56,0
nan,KELT_N12_lc_095057_V01_west_raw.dat,2MASS J21265222+4139033,21:26:52.22,+41:39:03.33,87.080704,-6.556219,11.18,07.67,06.73,06.21,265,290,249,03.31,0
nan,KELT_N12_lc_099905_V01_west_raw.dat,2MASS J20465887+3300448,20:46:58.87,+33:00:44.81,75.295922,-6.435402,11.88,06.78,05.87,05.32,342,363,308,03.58,0
nan,KELT_N12_lc_104321_V01_west_raw.dat,2MASS J21245402+4042384,21:24:54.03,+40:42:38.44,86.151197,-6.967842,12.07,08.27,07.33,06.81,294,339,274,03.42,0
nan,KELT_N12_lc_105138_V01_west_raw.dat,2MASS J21272829+3641557,21:27:28.30,+36:41:55.74,83.661071,-10.174875,12.54,05.42,04.16,03.00,647,746,548,03.69,0
nan,KELT_N12_lc_105377_V01_west_raw.dat,2MASS J20365703+3752339,20:36:57.04,+37:52:33.94,77.898337,-1.843185,10.13,04.86,03.49,02.48,470,556,394,03.28,0
nan,KELT_N12_lc_106153_V01_west_raw.dat,2MASS J20254959+3126054,20:25:49.60,+31:26:05.47,71.340011,-3.793993,11.17,04.96,03.69,03.06,341,363,306,03.56,0
nan,KELT_N12_lc_106950_V01_west_raw.dat,2MASS J20514603+3208282,20:51:46.03,+32:08:28.22,75.245358,-7.766996,12.05,07.97,07.11,06.71,292,316,268,03.61,0
nan,KELT_N12_lc_107177_V01_west_raw.dat,2MASS J21120994+1849026,21:12:09.94,+18:49:02.65,67.634805,-19.773440,12.06,06.71,05.89,05.40,328,354,296,03.81,0
nan,KELT_N12_lc_107311_V01_west_raw.dat,2MASS J20272288+4104495,20:27:22.88,+41:04:49.60,79.385285,1.542719,08.04,02.93,01.95,01.41,417,506,378,03.39,0
nan,KELT_N12_lc_107497_V01_west_raw.dat,2MASS J20504134+3949414,20:50:41.35,+39:49:41.42,81.088864,-2.737140,12.03,04.34,03.11,02.30,185,193,178,03.28,0
nan,KELT_N12_lc_108523_V01_west_raw.dat,2MASS J20441240+2612464,20:44:12.41,+26:12:46.49,69.491555,-10.125559,11.12,06.28,05.39,04.85,170,178,162,03.36,0
nan,KELT_N12_lc_109006_V01_west_raw.dat,2MASS J20583272+2606387,20:58:32.72,+26:06:38.71,71.437299,-12.718783,12.36,07.31,06.38,06.00,217,229,206,03.44,0
nan,KELT_N12_lc_111645_V01_west_raw.dat,2MASS J21044289+4112450,21:04:42.89,+41:12:45.03,83.878470,-3.861151,10.15,04.78,03.62,02.87,432,511,384,03.56,0
nan,KELT_N12_lc_113294_V01_west_raw.dat,2MASS J21090072+4112018,21:09:00.73,+41:12:01.83,84.413699,-4.468139,11.32,07.13,06.08,05.54,305,346,283,03.36,0
nan,KELT_N12_lc_113671_V01_west_raw.dat,2MASS J21003813+3838319,21:00:38.14,+38:38:31.95,81.425775,-4.973762,11.59,07.94,07.00,06.41,171,180,163,02.93,0
nan,KELT_N12_lc_113860_V01_west_raw.dat,2MASS J21513774+4309586,21:51:37.75,+43:09:58.66,91.532093,-8.478683,10.34,06.01,05.11,04.74,327,356,299,03.87,0
nan,KELT_N12_lc_116741_V01_west_raw.dat,2MASS J21310111+4124074,21:31:01.11,+41:24:07.43,87.470821,-7.273659,12.22,07.16,06.13,05.69,302,336,282,03.63,0
nan,KELT_N12_lc_117655_V01_west_raw.dat,2MASS J20434100+3809561,20:43:41.01,+38:09:56.13,78.937921,-2.716716,08.16,03.67,02.73,02.07,314,349,291,03.59,0
nan,KELT_N12_lc_119109_V01_west_raw.dat,2MASS J21255897+4149499,21:25:58.98,+41:49:49.98,87.087768,-6.312055,12.62,08.27,07.04,06.29,517,587,420,03.48,0
nan,KELT_N12_lc_120392_V01_west_raw.dat,2MASS J21284480+3800142,21:28:44.80,+38:00:14.21,84.772078,-9.420557,12.63,08.74,07.76,07.37,284,307,262,03.55,0
nan,KELT_N12_lc_120575_V01_west_raw.dat,2MASS J20480335+3305020,20:48:03.36,+33:05:02.08,75.493180,-6.567389,11.41,06.39,05.43,04.81,177,182,167,02.51,0
nan,KELT_N12_lc_121974_V01_west_raw.dat,2MASS J20574168+3817337,20:57:41.69,+38:17:33.78,80.783091,-4.765331,12.17,06.94,05.90,05.41,283,304,263,03.49,0
nan,KELT_N12_lc_123343_V01_west_raw.dat,2MASS J21192536+3914185,21:19:25.36,+39:14:18.54,84.353200,-7.259885,12.19,07.71,06.54,05.60,489,570,425,03.47,0
nan,KELT_N12_lc_124672_V01_west_raw.dat,2MASS J20534164+4013371,20:53:41.65,+40:13:37.18,81.763753,-2.925859,11.78,06.71,05.32,04.55,469,507,405,03.25,0
nan,KELT_N12_lc_125604_V01_west_raw.dat,2MASS J20490779+4137313,20:49:07.80,+41:37:31.35,82.294135,-1.370966,12.73,07.66,06.34,05.62,294,322,275,03.63,0
nan,KELT_N12_lc_127530_V01_west_raw.dat,2MASS J20340976+3056110,20:34:09.77,+30:56:11.02,71.979076,-5.532190,13.66,07.19,06.14,05.67,152,157,146,03.25,0
nan,KELT_N12_lc_127858_V01_west_raw.dat,2MASS J20281306+4329251,20:28:13.06,+43:29:25.14,81.436271,2.819877,11.74,05.84,04.39,03.50,486,563,408,03.54,0
nan,KELT_N12_lc_128349_V01_west_raw.dat,2MASS J21492590+4322247,21:49:25.91,+43:22:24.75,91.354702,-8.063798,12.65,06.25,04.98,04.18,515,581,458,03.89,0
nan,KELT_N12_lc_128499_V01_west_raw.dat,2MASS J21304068+3851022,21:30:40.69,+38:51:02.28,85.643875,-9.074793,12.89,06.04,05.13,04.71,342,362,305,03.56,0
nan,KELT_N12_lc_128848_V01_west_raw.dat,2MASS J20510123+3534539,20:51:01.23,+35:34:53.98,77.835133,-5.476981,13.36,08.17,07.19,06.75,933,1104,762,03.87,0
KELT_N13_lc_014048_V01_east_raw.dat,KELT_N13_lc_041312_V01_west_raw.dat,2MASS J23365961+3242013,23:36:59.61,+32:42:01.38,105.289857,-27.608260,10.47,06.09,05.28,04.90,199,210,190,03.93,0
KELT_N13_lc_018116_V01_east_raw.dat,KELT_N13_lc_020153_V01_west_raw.dat,2MASS J23384510+3546209,23:38:45.10,+35:46:20.91,106.746665,-24.804347,08.08,04.83,03.94,03.10,323,363,296,03.78,0
KELT_N13_lc_019125_V01_east_raw.dat,KELT_N13_lc_037519_V01_west_raw.dat,2MASS J23230241+3254324,23:23:02.41,+32:54:32.46,102.285390,-26.394126,10.45,06.47,05.57,05.23,236,246,220,04.64,0
KELT_N13_lc_019636_V01_east_raw.dat,KELT_N13_lc_040159_V01_west_raw.dat,2MASS J23065067+3605363,23:06:50.67,+36:05:36.30,100.321244,-22.144147,09.68,06.35,05.40,05.02,177,184,165,03.71,0
KELT_N13_lc_023171_V01_east_raw.dat,KELT_N13_lc_031870_V01_west_raw.dat,2MASS J23025634+4303493,23:02:56.34,+43:03:49.40,102.708423,-15.506991,09.93,06.42,05.31,04.61,270,290,256,04.42,0
KELT_N13_lc_025727_V01_east_raw.dat,KELT_N13_lc_040442_V01_west_raw.dat,2MASS J22572580+3342104,22:57:25.81,+33:42:10.44,97.295167,-23.431266,09.46,04.23,03.33,02.74,256,271,209,03.01,0
KELT_N13_lc_027653_V01_east_raw.dat,KELT_N13_lc_016987_V01_west_raw.dat,2MASS J00232986+3842240,00:23:29.86,+38:42:24.05,116.976579,-23.841767,10.92,08.65,07.92,07.74,415,461,380,04.43,1
KELT_N13_lc_028469_V01_east_raw.dat,KELT_N13_lc_027004_V01_west_raw.dat,2MASS J23073630+2346565,23:07:36.30,+23:46:56.55,94.312655,-33.255154,09.66,06.81,06.00,05.44,281,306,265,04.59,0
KELT_N13_lc_029487_V01_east_raw.dat,KELT_N13_lc_022153_V01_west_raw.dat,2MASS J22533725+3630163,22:53:37.25,+36:30:16.35,97.956817,-20.588782,12.08,09.88,09.09,08.84,344,365,307,03.93,1
KELT_N13_lc_030481_V01_east_raw.dat,KELT_N13_lc_038283_V01_west_raw.dat,2MASS J23161542+3159408,23:16:15.43,+31:59:40.82,100.414718,-26.681803,12.15,08.96,08.06,07.66,253,268,230,04.15,0
KELT_N13_lc_033161_V01_east_raw.dat,KELT_N13_lc_028750_V01_west_raw.dat,2MASS J23000440+2914211,23:00:04.41,+29:14:21.12,95.542912,-27.643643,12.03,09.71,08.89,08.55,187,198,179,04.14,0
KELT_N13_lc_036278_V01_east_raw.dat,KELT_N13_lc_032234_V01_west_raw.dat,2MASS J22521809+3413364,22:52:18.09,+34:13:36.48,96.544027,-22.468541,10.20,05.70,04.84,04.21,223,236,210,04.22,0
KELT_N13_lc_037832_V01_east_raw.dat,KELT_N13_lc_042356_V01_west_raw.dat,2MASS J22320118+2019551,22:32:01.18,+20:19:55.13,83.861394,-31.761886,11.08,07.52,06.67,06.36,168,177,161,03.85,0
KELT_N13_lc_041128_V01_east_raw.dat,nan,2MASS J22480218+4343006,22:48:02.19,+43:43:00.61,100.504591,-13.716001,11.71,09.51,08.79,08.58,332,357,306,03.91,1
KELT_N13_lc_043132_V01_east_raw.dat,KELT_N13_lc_044439_V01_west_raw.dat,2MASS J22261932+2603385,22:26:19.33,+26:03:38.51,86.540360,-26.371593,12.34,07.25,05.76,04.52,332,357,308,03.10,0
KELT_N13_lc_043523_V01_east_raw.dat,KELT_N13_lc_036462_V01_west_raw.dat,2MASS J22583511+3024380,22:58:35.11,+30:24:38.09,95.840545,-26.457871,12.12,08.13,07.41,06.99,216,237,208,04.15,0
KELT_N13_lc_045287_V01_east_raw.dat,KELT_N13_lc_047829_V01_west_raw.dat,2MASS J23071016+4140225,23:07:10.17,+41:40:22.51,102.847548,-17.096634,10.81,05.23,04.06,03.60,310,339,288,04.30,0
KELT_N13_lc_045456_V01_east_raw.dat,KELT_N13_lc_034847_V01_west_raw.dat,2MASS J22213857+3335586,22:21:38.57,+33:35:58.61,90.400667,-19.644052,11.19,09.99,08.52,07.24,1002,1203,801,04.15,0
KELT_N13_lc_045568_V01_east_raw.dat,KELT_N13_lc_018395_V01_west_raw.dat,2MASS J23074815+2917558,23:07:48.16,+29:17:55.80,97.273092,-28.358585,11.25,07.09,06.19,05.70,293,318,272,04.55,0
KELT_N13_lc_046855_V01_east_raw.dat,KELT_N13_lc_041668_V01_west_raw.dat,2MASS J22580305+4244111,22:58:03.05,+42:44:11.12,101.723825,-15.417807,08.52,04.87,03.92,03.50,114,118,111,03.52,0
KELT_N13_lc_047292_V01_east_raw.dat,nan,2MASS J22432105+4117198,22:43:21.06,+41:17:19.83,98.518291,-15.432196,11.10,05.91,04.97,04.57,261,280,247,02.57,0
KELT_N13_lc_048084_V01_east_raw.dat,KELT_N13_lc_045338_V01_west_raw.dat,2MASS J22474634+4343587,22:47:46.34,+43:43:58.72,100.469052,-13.679313,09.60,05.30,04.06,03.68,335,360,305,04.62,0
KELT_N13_lc_048476_V01_east_raw.dat,nan,2MASS J23162591+3843473,23:16:25.91,+38:43:47.34,103.332328,-20.499127,11.40,05.12,04.33,03.72,404,455,375,04.15,0
KELT_N13_lc_049026_V01_east_raw.dat,KELT_N13_lc_047789_V01_west_raw.dat,2MASS J23195050+2616437,23:19:50.51,+26:16:43.77,98.574914,-32.224377,06.45,01.15,00.23,-0.16,345,369,319,05.76,0
KELT_N13_lc_049048_V01_east_raw.dat,KELT_N13_lc_045179_V01_west_raw.dat,2MASS J22595681+3509479,22:59:56.82,+35:09:47.95,98.519996,-22.368664,12.02,07.29,06.45,05.98,283,301,265,04.72,0
KELT_N13_lc_049316_V01_east_raw.dat,nan,2MASS J23101295+4011462,23:10:12.96,+40:11:46.24,102.771228,-18.679820,10.60,04.50,03.49,02.83,372,396,334,05.15,0
KELT_N13_lc_049723_V01_east_raw.dat,nan,2MASS J23020238+3959512,23:02:02.38,+39:59:51.24,101.185316,-18.209837,11.84,06.59,05.72,05.26,276,297,262,04.25,0
KELT_N13_lc_049743_V01_east_raw.dat,KELT_N13_lc_047395_V01_west_raw.dat,2MASS J22335833+2433539,22:33:58.34,+24:33:53.98,87.150150,-28.592717,07.39,02.55,01.51,01.12,404,479,378,03.89,0
KELT_N13_lc_051342_V01_east_raw.dat,nan,2MASS J22490803+2452563,22:49:08.03,+24:52:56.32,90.654829,-30.215584,09.20,04.87,03.89,03.29,340,360,305,03.95,0
KELT_N13_lc_051543_V01_east_raw.dat,nan,2MASS J22360533+4348067,22:36:05.34,+43:48:06.75,98.614830,-12.587100,12.16,07.00,06.06,05.66,245,262,227,03.50,0
KELT_N13_lc_051765_V01_east_raw.dat,KELT_N13_lc_031384_V01_west_raw.dat,2MASS J23305942+4315548,23:30:59.42,+43:15:54.82,107.734755,-17.219960,08.14,04.54,03.55,03.04,284,301,267,04.77,0
KELT_N13_lc_052021_V01_east_raw.dat,nan,2MASS J23273902+3236035,23:27:39.02,+32:36:03.55,103.169371,-27.035129,12.46,08.10,07.24,06.85,280,302,263,03.77,0
KELT_N13_lc_052323_V01_east_raw.dat,KELT_N13_lc_047011_V01_west_raw.dat,2MASS J23233988+3943370,23:23:39.89,+39:43:37.01,105.112356,-20.088300,07.85,02.05,01.13,00.65,392,433,367,03.23,0
KELT_N13_lc_053133_V01_east_raw.dat,nan,2MASS J23404908+2502353,23:40:49.09,+25:02:35.30,103.302349,-35.122328,10.42,05.60,04.73,04.19,336,360,311,04.77,0
nan,KELT_N13_lc_040438_V01_west_raw.dat,2MASS J22532037+3630262,22:53:20.38,+36:30:26.23,97.904835,-20.559908,09.44,05.16,04.09,03.56,350,368,302,02.95,0
nan,KELT_N13_lc_044435_V01_west_raw.dat,2MASS J22560075+4323395,22:56:00.76,+43:23:39.50,101.678426,-14.663181,10.96,07.20,06.35,05.80,323,365,288,03.09,0
nan,KELT_N13_lc_046042_V01_west_raw.dat,2MASS J22431566+4222095,22:43:15.66,+42:22:09.59,99.049632,-14.481286,09.08,05.17,04.43,04.00,302,338,278,04.16,0
nan,KELT_N13_lc_046763_V01_west_raw.dat,2MASS J22593446+4250302,22:59:34.46,+42:50:30.22,102.032420,-15.444798,10.35,04.61,03.76,03.08,336,363,302,04.15,0
nan,KELT_N13_lc_047426_V01_west_raw.dat,2MASS J23203758+3937140,23:20:37.59,+39:37:14.04,104.490992,-19.977191,10.12,03.48,02.69,02.01,392,469,369,04.02,0
KELT_N16_lc_006224_V01_east_raw.dat,KELT_N16_lc_064196_V01_west_raw.dat,2MASS J00164588+4440303,00:16:45.89,+44:40:30.35,116.470323,-17.761193,11.40,08.90,08.08,07.79,109,114,104,02.73,0
KELT_N16_lc_010839_V01_east_raw.dat,KELT_N16_lc_012015_V01_west_raw.dat,2MASS J00372318+4646066,00:37:23.19,+46:46:06.69,120.429160,-16.034931,09.68,06.51,05.71,05.45,112,118,106,02.85,0
KELT_N16_lc_010942_V01_east_raw.dat,KELT_N16_lc_016993_V01_west_raw.dat,2MASS J00273034+5336153,00:27:30.35,+53:36:15.38,119.340752,-9.100522,10.21,07.47,06.63,06.33,108,113,103,02.81,0
KELT_N16_lc_010961_V01_east_raw.dat,KELT_N16_lc_035656_V01_west_raw.dat,2MASS J00450706+5326473,00:45:07.07,+53:26:47.40,121.978122,-9.413545,10.95,07.28,05.65,04.40,400,463,358,04.66,0
KELT_N16_lc_014701_V01_east_raw.dat,KELT_N16_lc_027648_V01_west_raw.dat,2MASS J00093976+5310109,00:09:39.77,+53:10:10.99,116.612296,-9.188665,10.77,06.90,05.78,04.96,448,509,387,03.61,0
KELT_N16_lc_016377_V01_east_raw.dat,KELT_N16_lc_008850_V01_west_raw.dat,2MASS J00295995+6435445,00:29:59.95,+64:35:44.56,120.634182,1.819651,09.85,06.02,04.93,04.42,123,130,117,03.15,0
KELT_N16_lc_016671_V01_east_raw.dat,KELT_N16_lc_097424_V01_west_raw.dat,2MASS J01013249+4723480,01:01:32.49,+47:23:48.07,124.705483,-15.440265,12.07,08.47,07.66,07.25,241,290,215,03.31,0
KELT_N16_lc_016912_V01_east_raw.dat,KELT_N16_lc_014280_V01_west_raw.dat,2MASS J00590908+6348499,00:59:09.09,+63:48:49.92,123.782885,0.954863,10.19,06.42,05.06,04.19,477,557,397,03.60,0
KELT_N16_lc_018941_V01_east_raw.dat,KELT_N16_lc_016036_V01_west_raw.dat,2MASS J23443159+5634527,23:44:31.59,+56:34:52.73,113.774349,-5.096071,10.15,02.68,01.80,01.23,477,552,402,04.64,0
KELT_N16_lc_019385_V01_east_raw.dat,KELT_N16_lc_022674_V01_west_raw.dat,2MASS J00450111+4841027,00:45:01.11,+48:41:02.71,121.839191,-14.174042,10.34,07.28,06.04,05.31,353,390,311,03.25,0
KELT_N16_lc_020092_V01_east_raw.dat,KELT_N16_lc_005370_V01_west_raw.dat,2MASS J00100914+5452343,00:10:09.15,+54:52:34.37,116.963660,-7.516407,09.08,04.82,03.75,03.04,410,469,351,02.84,0
KELT_N16_lc_021497_V01_east_raw.dat,KELT_N16_lc_001236_V01_west_raw.dat,2MASS J00160960+4700444,00:16:09.60,+47:00:44.48,116.705881,-15.432479,07.83,04.86,03.60,02.97,345,385,310,03.58,0
KELT_N16_lc_022590_V01_east_raw.dat,KELT_N16_lc_043807_V01_west_raw.dat,2MASS J23211158+5000119,23:21:11.59,+50:00:11.92,108.416146,-10.307764,10.89,06.39,05.43,04.92,318,360,270,03.54,0
KELT_N16_lc_022825_V01_east_raw.dat,KELT_N16_lc_004768_V01_west_raw.dat,2MASS J00542922+4821260,00:54:29.23,+48:21:26.07,123.455144,-14.511408,09.08,05.26,03.87,03.25,369,417,330,05.40,0
KELT_N16_lc_023158_V01_east_raw.dat,nan,2MASS J00441700+6042201,00:44:17.01,+60:42:20.18,122.056240,-2.153979,12.52,06.39,05.38,04.92,467,526,408,03.33,0
KELT_N16_lc_023433_V01_east_raw.dat,KELT_N16_lc_028039_V01_west_raw.dat,2MASS J00465460+6356058,00:46:54.60,+63:56:05.85,122.434482,1.067584,10.86,05.58,04.29,03.62,198,224,185,03.12,0
KELT_N16_lc_023952_V01_east_raw.dat,nan,2MASS J23513236+5737395,23:51:32.37,+57:37:39.59,114.956942,-4.313662,12.79,04.57,03.46,02.94,109,114,106,02.45,0
KELT_N16_lc_024234_V01_east_raw.dat,KELT_N16_lc_074894_V01_west_raw.dat,2MASS J00354111+6409079,00:35:41.11,+64:09:07.94,121.215574,1.332966,12.10,06.22,04.78,04.09,453,528,378,04.17,0
KELT_N16_lc_024758_V01_east_raw.dat,nan,2MASS J00434378+5950128,00:43:43.79,+59:50:12.85,121.962448,-3.020335,11.19,06.35,05.29,04.70,460,508,412,02.98,0
KELT_N16_lc_026725_V01_east_raw.dat,KELT_N16_lc_055918_V01_west_raw.dat,2MASS J01145358+6336446,01:14:53.58,+63:36:44.60,125.534667,0.859235,11.71,06.59,05.49,04.91,273,314,230,03.05,0
KELT_N16_lc_027890_V01_east_raw.dat,KELT_N16_lc_107661_V01_west_raw.dat,2MASS J00195035+4742385,00:19:50.35,+47:42:38.51,117.442432,-14.823969,12.11,08.10,07.20,06.83,221,247,202,02.38,0
KELT_N16_lc_029344_V01_east_raw.dat,KELT_N16_lc_002661_V01_west_raw.dat,2MASS J00394387+4633204,00:39:43.88,+46:33:20.47,120.835906,-16.268413,08.27,04.74,03.76,03.33,186,200,176,02.67,0
KELT_N16_lc_030431_V01_east_raw.dat,KELT_N16_lc_090594_V01_west_raw.dat,2MASS J23491334+5454039,23:49:13.35,+54:54:03.91,113.997660,-6.887815,11.91,07.03,05.93,05.28,392,433,346,02.74,0
KELT_N16_lc_030488_V01_east_raw.dat,nan,2MASS J00532843+6013504,00:53:28.43,+60:13:50.40,123.184898,-2.640082,10.54,04.69,03.69,03.20,53,54,52,02.76,0
KELT_N16_lc_032475_V01_east_raw.dat,KELT_N16_lc_000960_V01_west_raw.dat,2MASS J00032146+5540518,00:03:21.47,+55:40:51.83,116.144498,-6.555780,07.77,02.77,01.81,01.14,407,454,360,03.53,0
KELT_N16_lc_032974_V01_east_raw.dat,KELT_N16_lc_008890_V01_west_raw.dat,2MASS J23380983+5601469,23:38:09.84,+56:01:46.95,112.771872,-5.389841,09.91,06.38,05.02,04.17,337,372,283,03.02,0
KELT_N16_lc_033164_V01_east_raw.dat,KELT_N16_lc_104957_V01_west_raw.dat,2MASS J00205348+5009073,00:20:53.48,+50:09:07.35,117.929879,-12.422798,12.21,07.00,06.09,05.49,369,415,331,05.57,0
KELT_N16_lc_033391_V01_east_raw.dat,KELT_N16_lc_029858_V01_west_raw.dat,2MASS J00135265+4526336,00:13:52.65,+45:26:33.69,116.059567,-16.927265,10.49,06.81,05.96,05.59,197,216,182,02.55,0
KELT_N16_lc_033525_V01_east_raw.dat,KELT_N16_lc_040585_V01_west_raw.dat,2MASS J00174396+4508520,00:17:43.96,+45:08:52.08,116.717084,-17.316836,10.95,06.88,06.02,05.57,295,347,258,03.43,0
KELT_N16_lc_033637_V01_east_raw.dat,KELT_N16_lc_000601_V01_west_raw.dat,2MASS J23462432+5429085,23:46:24.33,+54:29:08.52,113.497275,-7.190427,07.70,02.91,01.95,01.33,399,468,356,04.65,0
KELT_N16_lc_033896_V01_east_raw.dat,KELT_N16_lc_026735_V01_west_raw.dat,2MASS J23202204+5445416,23:20:22.05,+54:45:41.65,109.962126,-5.800548,10.64,05.89,04.95,04.44,289,337,254,03.65,0
KELT_N16_lc_033941_V01_east_raw.dat,nan,2MASS J00222683+5911334,00:22:26.83,+59:11:33.43,119.220491,-3.470058,11.32,05.33,04.24,03.29,236,280,210,02.60,0
KELT_N16_lc_033970_V01_east_raw.dat,KELT_N16_lc_034849_V01_west_raw.dat,2MASS J00471665+5508241,00:47:16.66,+55:08:24.18,122.332013,-7.726854,10.95,07.09,06.15,05.65,302,350,260,03.08,0
KELT_N16_lc_037290_V01_east_raw.dat,KELT_N16_lc_066539_V01_west_raw.dat,2MASS J00043383+5532358,00:04:33.84,+55:32:35.88,116.287456,-6.722569,11.54,10.81,09.91,09.74,378,432,338,05.46,1
KELT_N16_lc_038165_V01_east_raw.dat,KELT_N16_lc_067864_V01_west_raw.dat,2MASS J23470125+5357086,23:47:01.26,+53:57:08.68,113.450588,-7.729264,11.57,07.06,06.14,05.71,261,310,225,02.77,0
KELT_N16_lc_038606_V01_east_raw.dat,nan,2MASS J23183041+5833108,23:18:30.41,+58:33:10.83,111.047187,-2.157898,12.07,05.14,03.76,03.20,157,172,144,02.47,0
KELT_N16_lc_038879_V01_east_raw.dat,KELT_N16_lc_016700_V01_west_raw.dat,2MASS J00024423+4842509,00:02:44.23,+48:42:50.95,114.708255,-13.378421,09.91,04.59,03.34,02.79,390,432,348,03.82,0
KELT_N16_lc_040268_V01_east_raw.dat,nan,2MASS J00371657+5846241,00:37:16.57,+58:46:24.20,121.092739,-4.047780,12.27,05.46,04.45,04.15,92,96,83,01.54,0
KELT_N16_lc_040602_V01_east_raw.dat,KELT_N16_lc_080214_V01_west_raw.dat,2MASS J23395266+5543442,23:39:52.67,+55:43:44.22,112.919869,-5.745535,11.84,06.75,05.64,04.98,379,451,346,03.12,0
KELT_N16_lc_041100_V01_east_raw.dat,KELT_N16_lc_080798_V01_west_raw.dat,2MASS J23443040+5606589,23:44:30.41,+56:06:58.95,113.651547,-5.544652,12.01,08.08,06.89,06.36,290,327,242,02.77,0
KELT_N16_lc_041311_V01_east_raw.dat,nan,2MASS J23175960+4645122,23:17:59.60,+46:45:12.29,106.731397,-13.157922,10.84,06.87,06.04,05.49,332,363,270,02.80,0
KELT_N16_lc_042918_V01_east_raw.dat,KELT_N16_lc_010594_V01_west_raw.dat,2MASS J01110347+5343401,01:11:03.48,+53:43:40.16,125.867957,-9.032042,09.79,05.58,03.91,02.47,477,530,424,04.20,0
KELT_N16_lc_044016_V01_east_raw.dat,nan,2MASS J01062999+5734004,01:06:30.00,+57:34:00.48,124.958875,-5.245659,11.21,05.12,03.98,03.60,82,85,79,02.48,0
KELT_N16_lc_044840_V01_east_raw.dat,KELT_N16_lc_039841_V01_west_raw.dat,2MASS J00020390+5358588,00:02:03.91,+53:58:58.88,115.635947,-8.187845,11.05,06.22,05.22,04.83,125,132,119,02.08,0
KELT_N16_lc_046128_V01_east_raw.dat,nan,2MASS J01015914+5715193,01:01:59.15,+57:15:19.38,124.364698,-5.587019,12.78,06.37,05.44,05.12,467,547,387,02.00,0
KELT_N16_lc_047772_V01_east_raw.dat,nan,2MASS J00041083+6055223,00:04:10.84,+60:55:22.39,117.219700,-1.423664,12.35,06.49,05.10,04.33,403,437,369,02.16,0
KELT_N16_lc_048118_V01_east_raw.dat,nan,2MASS J23575838+5925083,23:57:58.39,+59:25:08.40,116.169844,-2.748988,13.78,06.38,05.26,04.75,135,143,127,02.35,0
KELT_N16_lc_048911_V01_east_raw.dat,nan,2MASS J01130951+5951092,01:13:09.51,+59:51:09.21,125.659535,-2.904108,12.30,06.88,05.67,05.11,148,160,139,02.38,0
KELT_N16_lc_049022_V01_east_raw.dat,KELT_N16_lc_048939_V01_west_raw.dat,2MASS J01134455+6257362,01:13:44.56,+62:57:36.20,125.463750,0.198006,11.13,04.74,02.84,01.55,272,314,225,03.20,0
KELT_N16_lc_049857_V01_east_raw.dat,KELT_N16_lc_070086_V01_west_raw.dat,2MASS J00492189+6708248,00:49:21.89,+67:08:24.88,122.730029,4.269308,12.22,07.72,06.67,06.05,276,338,250,03.44,0
KELT_N16_lc_050202_V01_east_raw.dat,nan,2MASS J22561946+4828433,22:56:19.47,+48:28:43.34,104.016159,-10.119628,09.66,06.22,05.39,05.00,204,227,188,02.84,0
KELT_N16_lc_050637_V01_east_raw.dat,KELT_N16_lc_021436_V01_west_raw.dat,2MASS J23554893+5343288,23:55:48.94,+53:43:28.87,114.671165,-8.252557,10.48,05.61,04.67,04.29,300,350,261,03.31,0
KELT_N16_lc_050823_V01_east_raw.dat,nan,2MASS J23264257+4514567,23:26:42.58,+45:14:56.70,107.655349,-15.094603,10.53,06.68,05.83,05.32,299,350,259,02.69,0
KELT_N16_lc_050880_V01_east_raw.dat,KELT_N16_lc_036819_V01_west_raw.dat,2MASS J00490686+6805474,00:49:06.86,+68:05:47.50,122.714322,5.225760,11.36,06.34,05.18,04.40,182,197,169,03.27,0
KELT_N16_lc_051716_V01_east_raw.dat,KELT_N16_lc_104711_V01_west_raw.dat,2MASS J01121951+5121468,01:12:19.51,+51:21:46.88,126.254915,-11.373910,12.33,08.49,07.49,07.15,102,108,97,02.66,0
KELT_N16_lc_051864_V01_east_raw.dat,KELT_N16_lc_028766_V01_west_raw.dat,2MASS J23113100+5601301,23:11:31.00,+56:01:30.13,109.244554,-4.168370,10.62,08.32,07.38,07.09,71,73,69,02.93,0
KELT_N16_lc_052035_V01_east_raw.dat,nan,2MASS J00314305+5754110,00:31:43.06,+57:54:11.07,120.305145,-4.868059,13.99,06.77,05.78,05.38,94,98,90,02.24,0
KELT_N16_lc_052766_V01_east_raw.dat,nan,2MASS J01195241+5738053,01:19:52.41,+57:38:05.33,126.745118,-5.026250,13.64,06.46,05.47,05.05,67,69,65,02.68,0
KELT_N16_lc_053329_V01_east_raw.dat,KELT_N16_lc_043822_V01_west_raw.dat,2MASS J00073476+6443215,00:07:34.77,+64:43:21.54,118.269816,2.248641,11.57,09.04,07.30,05.92,295,344,259,03.43,0
KELT_N16_lc_054063_V01_east_raw.dat,nan,2MASS J01160472+5011448,01:16:04.72,+50:11:44.82,126.966504,-12.482838,11.74,06.63,05.72,05.36,286,340,251,02.92,0
KELT_N16_lc_054524_V01_east_raw.dat,KELT_N16_lc_001989_V01_west_raw.dat,2MASS J00524275+4724561,00:52:42.76,+47:24:56.13,123.155646,-15.455603,08.73,04.03,03.02,02.32,315,358,266,03.17,0
KELT_N16_lc_054535_V01_east_raw.dat,KELT_N16_lc_045342_V01_west_raw.dat,2MASS J22474615+5518130,22:47:46.16,+55:18:13.00,105.894797,-3.423857,11.33,06.53,05.44,04.93,409,444,374,02.91,0
KELT_N16_lc_054675_V01_east_raw.dat,KELT_N16_lc_037032_V01_west_raw.dat,2MASS J23005951+5018348,23:00:59.52,+50:18:34.88,105.503911,-8.787171,11.10,08.02,07.09,06.68,260,305,233,03.46,0
KELT_N16_lc_054780_V01_east_raw.dat,KELT_N16_lc_071288_V01_west_raw.dat,2MASS J00552971+5352202,00:55:29.71,+53:52:20.21,123.537379,-8.994699,11.43,06.00,05.16,04.79,290,331,248,03.34,0
KELT_N16_lc_055458_V01_east_raw.dat,nan,2MASS J00190304+5743422,00:19:03.05,+57:43:42.29,118.603418,-4.870889,13.29,05.66,04.64,04.22,260,305,243,01.84,0
KELT_N16_lc_056725_V01_east_raw.dat,nan,2MASS J00504329+4630307,00:50:43.29,+46:30:30.71,122.803445,-16.363040,10.60,05.61,04.78,03.97,441,500,382,03.01,0
KELT_N16_lc_057606_V01_east_raw.dat,nan,2MASS J01103043+4506115,01:10:30.44,+45:06:11.60,126.460996,-17.637819,10.60,05.42,04.61,03.81,373,413,350,02.93,0
KELT_N16_lc_057774_V01_east_raw.dat,KELT_N16_lc_018821_V01_west_raw.dat,2MASS J23521464+5106445,23:52:14.64,+51:06:44.54,113.540607,-10.676815,10.16,05.62,04.63,04.27,134,142,127,02.51,0
KELT_N16_lc_058466_V01_east_raw.dat,nan,2MASS J00440090+5856055,00:44:00.90,+58:56:05.55,121.972220,-3.923041,11.81,04.79,03.73,03.15,290,345,256,02.04,0
KELT_N16_lc_059475_V01_east_raw.dat,KELT_N16_lc_031152_V01_west_raw.dat,2MASS J23580131+5629133,23:58:01.32,+56:29:13.36,115.569893,-5.619258,10.68,03.48,02.59,01.86,426,493,359,03.25,0
KELT_N16_lc_059673_V01_east_raw.dat,KELT_N16_lc_043120_V01_west_raw.dat,2MASS J23342884+5009543,23:34:28.85,+50:09:54.31,110.521293,-10.843066,10.70,04.96,04.20,03.74,349,384,299,02.99,0
KELT_N16_lc_059845_V01_east_raw.dat,KELT_N16_lc_031245_V01_west_raw.dat,2MASS J23145153+5046274,23:14:51.54,+50:46:27.45,107.739586,-9.226510,10.84,05.36,04.45,03.98,351,386,306,03.91,0
KELT_N16_lc_060056_V01_east_raw.dat,nan,2MASS J23281538+6028586,23:28:15.39,+60:28:58.68,112.857176,-0.751450,11.70,04.96,04.16,03.77,257,290,242,02.50,0
KELT_N16_lc_060244_V01_east_raw.dat,KELT_N16_lc_078745_V01_west_raw.dat,2MASS J23262721+5353072,23:26:27.22,+53:53:07.23,110.507394,-6.923680,11.55,06.30,05.33,04.75,387,475,352,03.15,0
KELT_N16_lc_061127_V01_east_raw.dat,nan,2MASS J00290822+6107158,00:29:08.23,+61:07:15.81,120.241482,-1.634140,12.63,06.92,05.57,04.83,231,307,207,02.33,0
KELT_N16_lc_061998_V01_east_raw.dat,KELT_N16_lc_074102_V01_west_raw.dat,2MASS J01071983+5338040,01:07:19.84,+53:38:04.00,125.316988,-9.163689,11.37,06.36,05.50,04.89,477,544,410,04.08,0
KELT_N16_lc_062823_V01_east_raw.dat,nan,2MASS J00452761+5719056,00:45:27.61,+57:19:05.68,122.121244,-5.544094,13.45,06.34,05.28,04.88,95,99,86,01.46,0
KELT_N16_lc_063145_V01_east_raw.dat,KELT_N16_lc_083242_V01_west_raw.dat,2MASS J23035099+4851535,23:03:50.99,+48:51:53.51,105.326107,-10.294240,11.69,07.03,06.18,05.71,194,214,183,02.87,0
KELT_N16_lc_063190_V01_east_raw.dat,KELT_N16_lc_007966_V01_west_raw.dat,2MASS J23531587+4653061,23:53:15.88,+46:53:06.19,112.705486,-14.828332,09.31,05.06,04.01,03.68,133,142,126,02.67,0
KELT_N16_lc_063559_V01_east_raw.dat,nan,2MASS J00064262+5227330,00:06:42.62,+52:27:33.03,116.044558,-9.813424,11.70,06.75,05.71,05.23,318,359,267,02.84,0
KELT_N16_lc_063579_V01_east_raw.dat,KELT_N16_lc_048974_V01_west_raw.dat,2MASS J00405011+6417251,00:40:50.12,+64:17:25.13,121.782005,1.442241,11.71,06.76,05.63,05.01,338,400,301,02.81,0
KELT_N16_lc_063660_V01_east_raw.dat,KELT_N16_lc_027927_V01_west_raw.dat,2MASS J00342523+6433496,00:34:25.24,+64:33:49.70,121.105178,1.752431,11.00,08.94,07.78,07.40,342,378,280,02.87,0
KELT_N16_lc_063723_V01_east_raw.dat,KELT_N16_lc_030279_V01_west_raw.dat,2MASS J23273489+5543181,23:27:34.90,+55:43:18.20,111.257347,-5.237674,10.75,06.41,05.41,05.03,222,244,199,03.65,0
KELT_N16_lc_065346_V01_east_raw.dat,nan,2MASS J23301119+6016452,23:30:11.20,+60:16:45.29,113.020072,-1.019492,11.76,03.94,02.51,01.77,235,257,214,02.70,0
KELT_N16_lc_065408_V01_east_raw.dat,nan,2MASS J23074187+4509312,23:07:41.88,+45:09:31.25,104.404035,-13.948414,08.90,04.78,03.68,03.14,339,424,304,03.13,0
KELT_N16_lc_065689_V01_east_raw.dat,nan,2MASS J00443061+5645508,00:44:30.62,+56:45:50.82,121.977385,-6.094791,11.83,06.90,06.15,05.89,53,54,52,02.77,1
KELT_N16_lc_066803_V01_east_raw.dat,nan,2MASS J23052739+5707463,23:05:27.40,+57:07:46.40,108.902182,-2.826966,13.58,04.49,03.46,02.84,161,176,151,02.09,0
KELT_N16_lc_066878_V01_east_raw.dat,nan,2MASS J01070453+4924467,01:07:04.54,+49:24:46.75,125.545240,-13.379397,11.04,04.79,03.83,03.18,395,434,356,03.46,0
KELT_N16_lc_066899_V01_east_raw.dat,KELT_N16_lc_047978_V01_west_raw.dat,2MASS J23072455+5045508,23:07:24.56,+50:45:50.88,106.633498,-8.786083,11.22,06.12,05.14,04.44,394,463,351,03.59,0
KELT_N16_lc_067466_V01_east_raw.dat,KELT_N16_lc_012577_V01_west_raw.dat,2MASS J23535474+5312496,23:53:54.74,+53:12:49.62,114.278249,-8.688682,09.87,05.08,03.96,03.55,285,323,242,02.80,0
KELT_N16_lc_067717_V01_east_raw.dat,KELT_N16_lc_002508_V01_west_raw.dat,2MASS J23124380+6357168,23:12:43.80,+63:57:16.87,112.352910,3.129161,08.55,03.09,02.11,01.50,365,407,330,02.89,0
KELT_N16_lc_068227_V01_east_raw.dat,nan,2MASS J23335002+5518225,23:33:50.03,+55:18:22.56,111.974394,-5.905865,12.10,08.27,07.30,06.79,270,304,226,02.99,0
KELT_N16_lc_068310_V01_east_raw.dat,KELT_N16_lc_062883_V01_west_raw.dat,2MASS J23231832+5210579,23:23:18.33,+52:10:57.94,109.487911,-8.373436,11.61,07.79,06.87,06.46,162,176,151,02.98,0
KELT_N16_lc_069825_V01_east_raw.dat,nan,2MASS J23351672+6135246,23:35:16.73,+61:35:24.62,114.002967,0.045793,12.01,05.43,04.30,03.89,231,246,205,02.54,0
KELT_N16_lc_070073_V01_east_raw.dat,nan,2MASS J22574095+5849127,22:57:40.96,+58:49:12.73,108.656740,-0.862395,12.87,05.46,04.55,03.71,467,541,393,03.00,0
KELT_N16_lc_070256_V01_east_raw.dat,nan,2MASS J23350239+5834160,23:35:02.40,+58:34:16.09,113.095898,-2.834024,11.01,04.25,03.15,02.52,444,502,386,02.49,0
KELT_N16_lc_072407_V01_east_raw.dat,KELT_N16_lc_006703_V01_west_raw.dat,2MASS J00480999+5334010,00:48:10.00,+53:34:01.05,122.439761,-9.301664,09.37,04.13,03.18,02.56,398,435,361,03.69,0
KELT_N16_lc_072490_V01_east_raw.dat,nan,2MASS J00592409+6044203,00:59:24.09,+60:44:20.38,123.905568,-2.117698,12.95,07.33,05.87,04.89,308,357,262,02.42,0
KELT_N16_lc_073949_V01_east_raw.dat,KELT_N16_lc_068142_V01_west_raw.dat,2MASS J00163648+6601104,00:16:36.49,+66:01:10.42,119.398197,3.387070,12.17,06.08,04.91,04.24,329,366,272,03.03,0
KELT_N16_lc_074687_V01_east_raw.dat,KELT_N16_lc_121616_V01_west_raw.dat,2MASS J23534488+5059187,23:53:44.88,+50:59:18.79,113.746039,-10.851373,12.87,09.37,07.92,06.88,352,392,307,03.18,0
KELT_N16_lc_074864_V01_east_raw.dat,nan,2MASS J00263223+5750006,00:26:32.24,+57:50:00.61,119.610396,-4.877567,12.60,08.66,07.61,07.26,221,283,204,02.46,0
KELT_N16_lc_075234_V01_east_raw.dat,nan,2MASS J00060297+5512016,00:06:02.98,+55:12:01.66,116.434709,-7.097683,12.50,07.31,06.44,05.94,341,367,279,02.91,0
KELT_N16_lc_076010_V01_east_raw.dat,nan,2MASS J23133150+6030187,23:13:31.50,+60:30:18.76,111.160835,-0.109316,10.45,04.70,03.56,02.92,466,542,390,02.36,0
KELT_N16_lc_076735_V01_east_raw.dat,KELT_N16_lc_040502_V01_west_raw.dat,2MASS J23060415+5004178,23:06:04.16,+50:04:17.84,106.156381,-9.336662,11.01,06.79,05.88,05.49,90,95,87,02.55,0
KELT_N16_lc_077888_V01_east_raw.dat,KELT_N16_lc_001935_V01_west_raw.dat,2MASS J00462139+4814398,00:46:21.39,+48:14:39.88,122.057661,-14.618712,08.42,04.33,03.39,02.88,276,326,249,03.59,0
KELT_N16_lc_077953_V01_east_raw.dat,KELT_N16_lc_059379_V01_west_raw.dat,2MASS J00215077+4825430,00:21:50.78,+48:25:43.09,117.876857,-14.152452,11.29,06.99,06.18,05.80,295,347,258,03.10,0
KELT_N16_lc_077956_V01_east_raw.dat,nan,2MASS J00360130+5754427,00:36:01.30,+57:54:42.78,120.878162,-4.898377,13.65,06.13,05.25,04.81,148,158,136,01.94,0
KELT_N16_lc_079322_V01_east_raw.dat,nan,2MASS J23162920+6057452,23:16:29.21,+60:57:45.30,111.664306,0.185172,10.74,04.83,03.40,02.73,277,312,211,02.26,0
KELT_N16_lc_079994_V01_east_raw.dat,KELT_N16_lc_081453_V01_west_raw.dat,2MASS J23131564+4959521,23:13:15.65,+49:59:52.17,107.206899,-9.852472,11.92,07.89,06.56,05.75,320,366,266,03.13,0
KELT_N16_lc_080701_V01_east_raw.dat,nan,2MASS J22491046+5918129,22:49:10.46,+59:18:12.92,107.885680,0.051304,11.23,04.61,03.29,02.68,465,544,386,02.75,0
KELT_N16_lc_081549_V01_east_raw.dat,KELT_N16_lc_109661_V01_west_raw.dat,2MASS J23092015+5444500,23:09:20.16,+54:44:50.02,108.468804,-5.231828,12.51,08.49,07.55,07.13,280,337,253,03.33,0
KELT_N16_lc_083832_V01_east_raw.dat,nan,2MASS J00563333+5938495,00:56:33.34,+59:38:49.56,123.579420,-3.218216,12.85,09.54,08.71,08.48,467,542,392,03.51,1
KELT_N16_lc_084557_V01_east_raw.dat,nan,2MASS J00005324+6134560,00:00:53.25,+61:34:56.08,116.955081,-0.701499,12.45,06.99,05.56,04.79,164,175,154,02.49,0
KELT_N16_lc_085658_V01_east_raw.dat,nan,2MASS J22450423+5637186,22:45:04.23,+56:37:18.64,106.169678,-2.080382,11.46,05.09,03.90,03.13,173,186,163,02.34,0
KELT_N16_lc_085720_V01_east_raw.dat,nan,2MASS J23020522+5949062,23:02:05.23,+59:49:06.29,109.583172,-0.188729,10.49,03.40,02.30,01.73,467,505,429,02.52,0
KELT_N16_lc_086149_V01_east_raw.dat,nan,2MASS J00104850+5729266,00:10:48.50,+57:29:26.60,117.472932,-4.949751,12.90,05.88,04.90,04.45,105,114,99,01.24,0
KELT_N16_lc_086203_V01_east_raw.dat,KELT_N16_lc_007418_V01_west_raw.dat,2MASS J00475244+4830468,00:47:52.44,+48:30:46.90,122.322687,-14.354506,09.42,05.02,03.98,03.69,263,310,223,03.14,0
KELT_N16_lc_086387_V01_east_raw.dat,KELT_N16_lc_120583_V01_west_raw.dat,2MASS J23003392+6742171,23:00:33.93,+67:42:17.15,112.689828,7.065141,13.17,08.67,07.54,06.86,321,360,277,02.50,0
KELT_N16_lc_086632_V01_east_raw.dat,nan,2MASS J22511890+6034363,22:51:18.90,+60:34:36.33,108.696923,1.068532,10.76,05.89,04.49,03.79,383,465,347,03.34,0
KELT_N16_lc_087134_V01_east_raw.dat,KELT_N16_lc_032504_V01_west_raw.dat,2MASS J01232224+6018149,01:23:22.24,+60:18:14.97,126.880339,-2.322556,11.30,06.55,05.37,04.83,156,169,146,03.00,0
KELT_N16_lc_087400_V01_east_raw.dat,nan,2MASS J00503844+6013071,00:50:38.45,+60:13:07.14,122.832833,-2.652944,12.04,05.82,04.80,04.24,150,164,140,02.51,0
KELT_N16_lc_087909_V01_east_raw.dat,KELT_N16_lc_010510_V01_west_raw.dat,2MASS J00372236+5342117,00:37:22.37,+53:42:11.73,120.824645,-9.110931,09.81,04.49,03.47,02.86,294,337,249,02.89,0
KELT_N16_lc_089315_V01_east_raw.dat,nan,2MASS J00552748+5833570,00:55:27.48,+58:33:57.04,123.457520,-4.301801,14.15,10.00,09.28,09.10,401,458,344,03.20,1
KELT_N16_lc_090171_V01_east_raw.dat,KELT_N16_lc_072688_V01_west_raw.dat,2MASS J22501586+5324166,22:50:15.87,+53:24:16.69,105.354077,-5.280606,11.86,06.95,05.99,05.56,276,334,250,03.02,0
KELT_N16_lc_091909_V01_east_raw.dat,nan,2MASS J23372416+5850187,23:37:24.17,+58:50:18.71,113.467037,-2.666024,14.21,09.29,08.53,08.30,365,433,321,03.87,1
KELT_N16_lc_092020_V01_east_raw.dat,nan,2MASS J22495897+6017567,22:49:58.97,+60:17:56.79,108.425660,0.893822,10.48,04.57,03.48,02.78,467,542,392,02.36,0
KELT_N16_lc_093076_V01_east_raw.dat,nan,2MASS J23430569+6002467,23:43:05.69,+60:02:46.80,114.492694,-1.700846,12.32,04.55,03.47,02.85,380,424,362,02.25,0
KELT_N16_lc_093413_V01_east_raw.dat,nan,2MASS J23525623+6100083,23:52:56.24,+61:00:08.32,115.899903,-1.068204,09.51,03.55,02.49,01.94,270,312,212,02.70,0
KELT_N16_lc_094662_V01_east_raw.dat,KELT_N16_lc_055006_V01_west_raw.dat,2MASS J23193259+5441174,23:19:32.59,+54:41:17.44,109.824320,-5.827985,11.66,07.35,06.27,05.69,370,429,333,03.57,0
KELT_N16_lc_097052_V01_east_raw.dat,nan,2MASS J23432346+5812254,23:43:23.47,+58:12:25.48,114.048471,-3.486173,11.93,05.86,04.76,04.23,387,410,364,01.85,0
KELT_N16_lc_097250_V01_east_raw.dat,nan,2MASS J22563678+5726103,22:56:36.79,+57:26:10.30,107.939443,-2.054551,13.65,06.91,05.81,05.23,326,365,289,03.27,0
KELT_N16_lc_098663_V01_east_raw.dat,nan,2MASS J00044144+6100514,00:04:41.44,+61:00:51.46,117.297154,-1.344991,12.47,06.20,05.20,04.78,97,102,92,01.60,0
KELT_N16_lc_101302_V01_east_raw.dat,KELT_N16_lc_064139_V01_west_raw.dat,2MASS J23523786+5644506,23:52:37.87,+56:44:50.61,114.899389,-5.204424,11.97,10.84,09.95,09.72,311,356,264,03.12,1
KELT_N16_lc_101634_V01_east_raw.dat,nan,2MASS J00385294+4533496,00:38:52.94,+45:33:49.62,120.631337,-17.251874,13.40,08.97,08.21,07.70,197,220,187,02.24,0
KELT_N16_lc_102954_V01_east_raw.dat,KELT_N16_lc_016772_V01_west_raw.dat,2MASS J23360008+6203118,23:36:00.08,+62:03:11.88,114.218483,0.464502,10.65,05.23,04.14,03.48,314,350,269,03.53,0
KELT_N16_lc_103563_V01_east_raw.dat,nan,2MASS J23002207+6004109,23:00:22.07,+60:04:11.00,109.490442,0.128918,13.75,05.36,04.38,03.80,111,117,104,01.82,0
KELT_N16_lc_105495_V01_east_raw.dat,nan,2MASS J23483051+6058396,23:48:30.52,+60:58:39.66,115.371929,-0.967013,13.79,13.30,12.35,12.02,279,332,254,02.47,0
KELT_N16_lc_105747_V01_east_raw.dat,KELT_N16_lc_096385_V01_west_raw.dat,2MASS J23595428+5658466,23:59:54.28,+56:58:46.65,115.924227,-5.189312,12.54,08.30,07.02,06.08,295,337,248,03.11,0
KELT_N16_lc_107301_V01_east_raw.dat,nan,2MASS J23121354+5939146,23:12:13.55,+59:39:14.63,110.694536,-0.839574,13.36,12.25,10.84,10.35,234,247,218,01.94,0
KELT_N16_lc_108480_V01_east_raw.dat,nan,2MASS J23462856+5926539,23:46:28.57,+59:26:53.99,114.751916,-2.387763,12.92,13.80,12.77,12.41,467,548,386,02.68,0
KELT_N16_lc_108748_V01_east_raw.dat,nan,2MASS J00353746+5800242,00:35:37.46,+58:00:24.27,120.831160,-4.800491,14.42,06.88,05.61,04.93,311,345,265,02.13,0
KELT_N16_lc_109799_V01_east_raw.dat,KELT_N16_lc_099838_V01_west_raw.dat,2MASS J23054979+6201488,23:05:49.79,+62:01:48.82,110.889368,1.653249,12.21,05.87,04.59,03.93,225,252,204,03.34,0
nan,KELT_N16_lc_000475_V01_west_raw.dat,2MASS J23114070+5941586,23:11:40.71,+59:41:58.69,110.647528,-0.771455,07.38,02.07,01.18,00.75,232,255,209,04.05,0
nan,KELT_N16_lc_001229_V01_west_raw.dat,2MASS J23302735+5758334,23:30:27.36,+57:58:33.40,112.341410,-3.220969,08.10,03.71,02.64,02.04,300,348,261,03.40,0
nan,KELT_N16_lc_002942_V01_west_raw.dat,2MASS J00390482+5940410,00:39:04.82,+59:40:41.05,121.370415,-3.156207,08.78,03.04,02.03,01.51,153,164,143,02.68,0
nan,KELT_N16_lc_005872_V01_west_raw.dat,2MASS J00545384+5833492,00:54:53.85,+58:33:49.27,123.384257,-4.305024,09.32,03.94,02.85,02.22,417,465,369,03.69,0
nan,KELT_N16_lc_009369_V01_west_raw.dat,2MASS J00380662+5712040,00:38:06.62,+57:12:04.08,121.119049,-5.623695,09.72,06.48,05.23,04.43,292,341,255,03.27,0
nan,KELT_N16_lc_009442_V01_west_raw.dat,2MASS J23125697+6034380,23:12:56.98,+60:34:38.02,111.121734,-0.016242,09.73,06.11,04.92,04.51,377,400,354,03.07,0
nan,KELT_N16_lc_010001_V01_west_raw.dat,2MASS J23143356+5715208,23:14:33.57,+57:15:20.80,110.091616,-3.180898,09.78,04.83,03.89,03.18,325,356,272,02.97,0
nan,KELT_N16_lc_010585_V01_west_raw.dat,2MASS J22504945+6415047,22:50:49.45,+64:15:04.72,110.289918,4.381290,09.83,03.83,02.60,01.89,211,231,194,03.13,0
nan,KELT_N16_lc_013353_V01_west_raw.dat,2MASS J00515298+5712333,00:51:52.98,+57:12:33.39,122.992485,-5.662422,10.04,06.89,06.06,05.71,85,89,82,02.23,0
nan,KELT_N16_lc_016198_V01_west_raw.dat,2MASS J01162830+5623434,01:16:28.30,+56:23:43.40,126.412019,-6.307109,10.21,06.36,05.58,05.18,170,181,157,02.53,0
nan,KELT_N16_lc_016248_V01_west_raw.dat,2MASS J00223802+5726384,00:22:38.02,+57:26:38.43,119.048044,-5.210366,10.22,07.03,05.74,04.80,246,282,219,03.36,0
nan,KELT_N16_lc_016596_V01_west_raw.dat,2MASS J22563688+6131081,22:56:36.88,+61:31:08.12,109.685520,1.636107,10.24,04.68,03.01,02.27,289,328,254,03.86,0
nan,KELT_N16_lc_017417_V01_west_raw.dat,2MASS J23520899+6634495,23:52:08.99,+66:34:49.57,117.078959,4.384777,10.28,04.30,03.12,02.51,324,364,268,03.30,0
nan,KELT_N16_lc_017472_V01_west_raw.dat,2MASS J23393514+5935098,23:39:35.14,+59:35:09.86,113.944066,-2.025978,10.28,05.61,04.64,04.09,349,384,295,02.97,0
nan,KELT_N16_lc_018104_V01_west_raw.dat,2MASS J23545276+6120388,23:54:52.77,+61:20:38.83,116.203829,-0.786617,10.32,06.30,05.22,04.82,165,180,153,02.35,0
nan,KELT_N16_lc_018220_V01_west_raw.dat,2MASS J23481393+6101544,23:48:13.94,+61:01:54.41,115.352521,-0.906425,10.32,04.78,03.60,02.89,282,332,251,03.54,0
nan,KELT_N16_lc_018741_V01_west_raw.dat,2MASS J00350274+6119020,00:35:02.74,+61:19:02.10,120.965646,-1.491902,10.35,06.66,05.27,04.34,401,447,355,03.39,0
nan,KELT_N16_lc_020432_V01_west_raw.dat,2MASS J23023653+5755114,23:02:36.53,+57:55:11.45,108.870162,-1.949676,10.43,06.65,05.59,05.06,302,351,262,03.36,0
nan,KELT_N16_lc_021063_V01_west_raw.dat,2MASS J22491688+5835071,22:49:16.89,+58:35:07.14,107.573028,-0.595503,10.46,05.55,04.66,04.10,279,332,247,03.33,0
nan,KELT_N16_lc_021601_V01_west_raw.dat,2MASS J00155053+5732392,00:15:50.53,+57:32:39.23,118.151816,-4.996777,10.49,07.21,06.20,05.75,177,188,166,02.46,0
nan,KELT_N16_lc_023642_V01_west_raw.dat,2MASS J00460012+6910533,00:46:00.12,+69:10:53.39,122.446017,6.314876,10.58,04.76,03.25,02.18,417,451,383,03.57,0
nan,KELT_N16_lc_025889_V01_west_raw.dat,2MASS J22425450+6558528,22:42:54.51,+65:58:52.85,110.351629,6.300086,10.66,06.55,05.60,05.03,172,183,161,02.27,0
nan,KELT_N16_lc_030817_V01_west_raw.dat,2MASS J00070554+6148548,00:07:05.55,+61:48:54.89,117.720788,-0.606997,10.84,06.25,05.27,04.76,197,218,180,02.86,0
nan,KELT_N16_lc_032002_V01_west_raw.dat,2MASS J23112677+6258545,23:11:26.78,+62:58:54.55,111.855310,2.280654,10.88,05.57,04.71,04.32,298,348,261,03.20,0
nan,KELT_N16_lc_032070_V01_west_raw.dat,2MASS J23080343+6750088,23:08:03.43,+67:50:08.85,113.396143,6.898724,10.88,06.22,05.02,04.51,185,205,168,02.34,0
nan,KELT_N16_lc_037507_V01_west_raw.dat,2MASS J00032951+4953595,00:03:29.51,+49:53:59.54,115.064374,-12.238037,11.04,06.13,05.36,04.79,178,191,165,02.29,0
nan,KELT_N16_lc_045832_V01_west_raw.dat,2MASS J23371196+5726227,23:37:11.97,+57:26:22.74,113.044155,-3.999954,11.25,06.34,05.21,04.63,393,428,358,03.23,0
nan,KELT_N16_lc_047133_V01_west_raw.dat,2MASS J00250027+5931240,00:25:00.27,+59:31:24.02,119.580620,-3.176300,11.28,05.34,04.50,04.06,364,410,324,03.00,0
nan,KELT_N16_lc_047662_V01_west_raw.dat,2MASS J23512728+6251470,23:51:27.28,+62:51:47.08,116.153445,0.783433,11.29,05.33,04.20,03.33,417,479,355,02.98,0
nan,KELT_N16_lc_048376_V01_west_raw.dat,2MASS J00122621+6246472,00:12:26.22,+62:46:47.21,118.489046,0.244949,11.31,06.30,05.18,04.71,298,335,257,03.63,0
nan,KELT_N16_lc_049738_V01_west_raw.dat,2MASS J01000542+5652400,01:00:05.43,+56:52:40.03,124.120173,-5.973999,11.34,07.70,06.47,05.79,332,369,278,03.19,0
nan,KELT_N16_lc_052995_V01_west_raw.dat,2MASS J23152612+5727050,23:15:26.12,+57:27:05.06,110.273127,-3.041708,11.42,05.96,04.90,04.25,309,391,258,02.51,0
nan,KELT_N16_lc_054979_V01_west_raw.dat,2MASS J00212557+5913550,00:21:25.58,+59:13:55.10,119.094986,-3.416011,11.46,06.71,05.70,05.21,274,323,242,03.17,0
nan,KELT_N16_lc_058040_V01_west_raw.dat,2MASS J01084017+6116103,01:08:40.18,+61:16:10.38,125.001936,-1.532921,11.52,07.10,06.08,05.66,108,113,104,02.25,0
nan,KELT_N16_lc_060623_V01_west_raw.dat,2MASS J00365942+6308016,00:36:59.42,+63:08:01.67,121.300515,0.307821,11.57,04.83,03.88,03.07,227,248,206,03.06,0
nan,KELT_N16_lc_061239_V01_west_raw.dat,2MASS J22584854+5713307,22:58:48.55,+57:13:30.76,108.118488,-2.371287,11.58,06.37,05.40,04.91,252,294,231,03.01,0
nan,KELT_N16_lc_062638_V01_west_raw.dat,2MASS J23444179+5632202,23:44:41.80,+56:32:20.21,113.786157,-5.143033,11.61,09.62,08.79,08.55,417,451,383,03.71,1
nan,KELT_N16_lc_066510_V01_west_raw.dat,2MASS J22511096+5306450,22:51:10.96,+53:06:45.03,105.345424,-5.603286,11.69,07.17,06.18,05.78,153,165,143,02.80,0
nan,KELT_N16_lc_067428_V01_west_raw.dat,2MASS J23193135+4652257,23:19:31.36,+46:52:25.77,107.026569,-13.139652,11.71,07.86,06.74,06.18,277,337,250,03.30,0
nan,KELT_N16_lc_068477_V01_west_raw.dat,2MASS J23392708+6223466,23:39:27.09,+62:23:46.60,114.700697,0.680537,11.72,07.00,05.59,04.84,212,235,193,03.23,0
nan,KELT_N16_lc_071102_V01_west_raw.dat,2MASS J23014977+5919019,23:01:49.77,+59:19:01.92,109.348326,-0.632721,11.77,06.75,05.46,04.70,417,463,371,03.97,0
nan,KELT_N16_lc_080990_V01_west_raw.dat,2MASS J00111364+6419314,00:11:13.64,+64:19:31.42,118.592555,1.792959,11.96,07.56,06.49,05.99,221,251,197,02.97,0
nan,KELT_N16_lc_081759_V01_west_raw.dat,2MASS J23063003+6758307,23:06:30.03,+67:58:30.71,113.315854,7.084493,11.97,08.05,06.98,06.43,204,226,186,03.04,0
nan,KELT_N16_lc_081876_V01_west_raw.dat,2MASS J22413937+5357082,22:41:39.37,+53:57:08.24,104.477074,-4.203236,11.98,07.42,06.02,05.10,207,228,189,03.52,0
nan,KELT_N16_lc_083308_V01_west_raw.dat,2MASS J23133022+6250328,23:13:30.23,+62:50:32.90,112.020837,2.064044,12.00,06.52,05.21,04.63,336,372,280,03.18,0
nan,KELT_N16_lc_083700_V01_west_raw.dat,2MASS J00330195+5718361,00:33:01.96,+57:18:36.17,120.437291,-5.472526,12.01,06.38,05.29,04.76,349,385,299,03.03,0
nan,KELT_N16_lc_085601_V01_west_raw.dat,2MASS J00532514+6501559,00:53:25.15,+65:01:55.93,123.141139,2.161260,12.04,05.56,04.50,03.77,232,264,208,03.74,0
nan,KELT_N16_lc_085946_V01_west_raw.dat,2MASS J23474062+6042370,23:47:40.63,+60:42:37.04,115.208711,-1.201799,12.05,06.28,04.80,04.16,417,466,368,04.02,0
nan,KELT_N16_lc_086551_V01_west_raw.dat,2MASS J01050225+6709485,01:05:02.26,+67:09:48.56,124.254554,4.326673,12.06,07.61,06.50,06.02,189,208,175,02.72,0
nan,KELT_N16_lc_090093_V01_west_raw.dat,2MASS J01262559+5558295,01:26:25.60,+55:58:29.58,127.845644,-6.562692,12.13,08.49,07.49,06.99,301,341,260,03.72,0
nan,KELT_N16_lc_098748_V01_west_raw.dat,2MASS J22451504+5051534,22:45:15.04,+50:51:53.42,103.491489,-7.181628,12.30,08.61,07.26,06.26,406,450,362,03.99,0
nan,KELT_N16_lc_099443_V01_west_raw.dat,2MASS J00322563+6034153,00:32:25.63,+60:34:15.35,120.596999,-2.214604,12.31,07.50,06.46,05.93,212,234,191,02.94,0
nan,KELT_N16_lc_102034_V01_west_raw.dat,2MASS J22493540+5218105,22:49:35.40,+52:18:10.54,104.761941,-6.217101,12.37,09.72,07.95,06.57,409,455,363,03.92,0
nan,KELT_N16_lc_108632_V01_west_raw.dat,2MASS J23395874+6320547,23:39:58.75,+63:20:54.76,115.019586,1.579859,12.52,06.08,04.86,04.17,368,402,334,02.97,0
nan,KELT_N16_lc_110723_V01_west_raw.dat,2MASS J23200161+6639202,23:20:01.61,+66:39:20.25,114.039962,5.375069,12.58,07.33,06.12,05.50,335,374,279,03.01,0
nan,KELT_N16_lc_114960_V01_west_raw.dat,2MASS J23285542+5521470,23:28:55.43,+55:21:47.08,111.323841,-5.638031,12.70,06.68,05.68,05.18,330,362,279,03.18,0
nan,KELT_N16_lc_116409_V01_west_raw.dat,2MASS J23493587+6105192,23:49:35.88,+61:05:19.25,115.526579,-0.890807,12.74,07.03,05.83,05.25,183,195,172,02.57,0
nan,KELT_N16_lc_117598_V01_west_raw.dat,2MASS J23090314+6659033,23:09:03.14,+66:59:03.36,113.151603,6.077025,12.78,07.91,06.68,06.01,194,211,182,02.29,0
nan,KELT_N16_lc_118878_V01_west_raw.dat,2MASS J23195352+6532432,23:19:53.52,+65:32:43.20,113.640297,4.338562,12.83,11.75,10.86,10.56,137,145,129,02.89,1
nan,KELT_N16_lc_119014_V01_west_raw.dat,2MASS J00044066+5532160,00:04:40.67,+55:32:16.09,116.302396,-6.730902,12.84,05.76,04.81,04.29,191,209,180,02.54,0
nan,KELT_N16_lc_119840_V01_west_raw.dat,2MASS J23145660+5044371,23:14:56.61,+50:44:37.18,107.740738,-9.259914,12.87,10.64,09.90,09.69,175,190,162,02.76,1
nan,KELT_N16_lc_122535_V01_west_raw.dat,2MASS J23410496+6855274,23:41:04.96,+68:55:27.46,116.647621,6.915331,13.03,07.85,06.77,06.12,329,353,279,03.24,0
nan,KELT_N16_lc_122845_V01_west_raw.dat,2MASS J23582989+6556491,23:58:29.89,+65:56:49.17,117.566872,3.628214,13.05,06.83,05.43,04.61,209,233,191,03.40,0
nan,KELT_N16_lc_125203_V01_west_raw.dat,2MASS J23234108+6151534,23:23:41.09,+61:51:53.46,112.783983,0.734398,13.35,07.42,06.13,05.62,287,334,244,02.20,0
KELT_N17_lc_000706_V01_east_raw.dat,KELT_N17_lc_000219_V01_west_raw.dat,2MASS J01593514+5449199,01:59:35.14,+54:49:19.98,132.718174,-6.749472,07.20,02.18,01.23,00.86,318,363,268,03.08,0
KELT_N17_lc_001268_V01_east_raw.dat,KELT_N17_lc_001368_V01_west_raw.dat,2MASS J01563809+5915336,01:56:38.09,+59:15:33.63,131.188181,-2.563291,08.14,04.39,03.15,02.29,405,486,355,04.10,0
KELT_N17_lc_002042_V01_east_raw.dat,KELT_N17_lc_001493_V01_west_raw.dat,2MASS J02110257+4856450,02:11:02.58,+48:56:45.07,136.137969,-11.873969,08.36,04.50,03.38,03.01,118,125,112,02.71,0
KELT_N17_lc_002117_V01_east_raw.dat,nan,2MASS J01333593+4631132,01:33:35.93,+46:31:13.22,130.446106,-15.735363,08.47,04.09,03.23,02.58,333,366,277,03.00,0
KELT_N17_lc_002982_V01_east_raw.dat,KELT_N17_lc_001849_V01_west_raw.dat,2MASS J03164649+6445062,03:16:46.49,+64:45:06.26,137.656450,6.120127,08.61,02.83,01.79,01.27,168,181,157,02.82,0
KELT_N17_lc_003554_V01_east_raw.dat,KELT_N17_lc_003258_V01_west_raw.dat,2MASS J02172830+4421437,02:17:28.30,+44:21:43.71,138.744122,-15.852102,08.93,07.28,06.55,06.37,443,510,376,03.15,1
KELT_N17_lc_003840_V01_east_raw.dat,KELT_N17_lc_009995_V01_west_raw.dat,2MASS J02324614+4629202,02:32:46.14,+46:29:20.30,140.522213,-12.892918,09.48,05.10,04.19,03.67,379,451,341,03.57,0
KELT_N17_lc_003875_V01_east_raw.dat,KELT_N17_lc_004227_V01_west_raw.dat,2MASS J02232083+4843411,02:23:20.84,+48:43:41.16,138.161528,-11.406912,09.09,06.61,05.06,03.71,392,493,352,03.57,0
KELT_N17_lc_004437_V01_east_raw.dat,KELT_N17_lc_005417_V01_west_raw.dat,2MASS J02282939+5116170,02:28:29.40,+51:16:17.04,138.008315,-8.737085,09.26,03.22,02.33,01.66,388,474,346,03.88,0
KELT_N17_lc_004841_V01_east_raw.dat,KELT_N17_lc_006135_V01_west_raw.dat,2MASS J02012816+5818138,02:01:28.17,+58:18:13.85,132.041925,-3.323792,09.36,05.10,03.59,02.64,470,547,393,04.33,0
KELT_N17_lc_004852_V01_east_raw.dat,KELT_N17_lc_005877_V01_west_raw.dat,2MASS J02182133+5046030,02:18:21.33,+50:46:03.02,136.676895,-9.770002,09.34,04.87,03.73,03.25,385,433,357,02.87,0
KELT_N17_lc_005495_V01_east_raw.dat,KELT_N17_lc_007462_V01_west_raw.dat,2MASS J02201442+4815275,02:20:14.42,+48:15:27.56,137.836653,-12.027459,09.51,05.99,04.85,04.05,399,514,370,03.05,0
KELT_N17_lc_006035_V01_east_raw.dat,KELT_N17_lc_003725_V01_west_raw.dat,2MASS J03522186+6358107,03:52:21.86,+63:58:10.70,141.258221,7.739786,09.23,03.54,02.59,02.01,242,299,217,02.73,0
KELT_N17_lc_006486_V01_east_raw.dat,KELT_N17_lc_004572_V01_west_raw.dat,2MASS J02462322+6419435,02:46:23.22,+64:19:43.53,134.986253,4.181352,09.36,05.00,03.88,03.24,181,195,168,02.55,0
KELT_N17_lc_006659_V01_east_raw.dat,KELT_N17_lc_005435_V01_west_raw.dat,2MASS J02505675+6044269,02:50:56.76,+60:44:27.00,137.026483,1.182029,09.45,04.35,03.27,02.60,167,180,154,02.77,0
KELT_N17_lc_007650_V01_east_raw.dat,KELT_N17_lc_011507_V01_west_raw.dat,2MASS J02024229+5804526,02:02:42.30,+58:04:52.68,132.259231,-3.494007,09.88,05.75,04.83,04.40,364,405,339,03.58,0
KELT_N17_lc_009037_V01_east_raw.dat,KELT_N17_lc_020757_V01_west_raw.dat,2MASS J02313198+4556367,02:31:31.98,+45:56:36.78,140.537751,-13.478553,10.25,06.68,05.83,05.44,193,213,178,03.18,0
KELT_N17_lc_009141_V01_east_raw.dat,KELT_N17_lc_011478_V01_west_raw.dat,2MASS J01492231+4934230,01:49:22.31,+49:34:23.04,132.484096,-12.221160,09.96,07.72,06.99,06.73,61,63,60,03.12,0
KELT_N17_lc_009404_V01_east_raw.dat,KELT_N17_lc_014504_V01_west_raw.dat,2MASS J02140803+4739448,02:14:08.04,+47:39:44.82,137.052509,-12.929193,10.09,06.85,05.74,05.21,274,330,249,03.57,0
KELT_N17_lc_009662_V01_east_raw.dat,KELT_N17_lc_012667_V01_west_raw.dat,2MASS J01294214+5051238,01:29:42.15,+50:51:23.89,129.078829,-11.557855,10.03,04.11,03.26,02.77,360,388,332,03.25,0
KELT_N17_lc_009834_V01_east_raw.dat,KELT_N17_lc_010386_V01_west_raw.dat,2MASS J02565577+4826370,02:56:55.77,+48:26:37.07,143.420446,-9.372360,09.94,05.87,04.92,04.55,111,116,106,03.16,0
KELT_N17_lc_010002_V01_east_raw.dat,KELT_N17_lc_011519_V01_west_raw.dat,2MASS J02351713+5608446,02:35:17.13,+56:08:44.68,137.079863,-3.846768,10.01,06.37,05.18,04.41,268,314,244,03.30,0
KELT_N17_lc_011610_V01_east_raw.dat,KELT_N17_lc_009705_V01_west_raw.dat,2MASS J02165218+4854035,02:16:52.18,+48:54:03.59,137.078730,-11.609930,09.99,05.38,04.55,04.07,196,221,182,02.88,0
KELT_N17_lc_011782_V01_east_raw.dat,KELT_N17_lc_016962_V01_west_raw.dat,2MASS J02032188+5024097,02:03:21.89,+50:24:09.77,134.489367,-10.847980,10.28,05.43,04.63,04.26,228,253,207,03.06,0
KELT_N17_lc_011798_V01_east_raw.dat,KELT_N17_lc_011451_V01_west_raw.dat,2MASS J01263692+5509355,01:26:36.93,+55:09:35.53,127.984544,-7.366403,10.08,03.50,02.35,01.74,402,513,369,02.92,0
KELT_N17_lc_012324_V01_east_raw.dat,nan,2MASS J03292332+4424267,03:29:23.32,+44:24:26.72,150.391624,-9.880964,10.09,05.93,05.08,04.65,276,335,250,03.15,0
KELT_N17_lc_013419_V01_east_raw.dat,KELT_N17_lc_018878_V01_west_raw.dat,2MASS J02191408+5115249,02:19:14.08,+51:15:24.99,136.642379,-9.262545,10.39,04.38,03.43,02.91,314,353,264,02.99,0
KELT_N17_lc_015713_V01_east_raw.dat,KELT_N17_lc_014062_V01_west_raw.dat,2MASS J02242993+5924313,02:24:29.94,+59:24:31.37,134.531439,-1.350901,10.32,05.29,04.21,03.74,223,250,190,02.48,0
KELT_N17_lc_017299_V01_east_raw.dat,KELT_N17_lc_012650_V01_west_raw.dat,2MASS J03020325+4829492,03:02:03.26,+48:29:49.22,144.150391,-8.919555,10.32,08.08,07.25,06.79,145,154,137,03.45,0
KELT_N17_lc_017625_V01_east_raw.dat,KELT_N17_lc_017025_V01_west_raw.dat,2MASS J02522292+4839529,02:52:22.92,+48:39:52.99,142.640348,-9.523977,10.48,05.23,04.40,03.92,316,356,266,03.25,0
KELT_N17_lc_017685_V01_east_raw.dat,KELT_N17_lc_026071_V01_west_raw.dat,2MASS J03262951+4731486,03:26:29.51,+47:31:48.61,148.177094,-7.597449,10.70,04.67,02.60,01.15,511,592,430,04.21,0
KELT_N17_lc_019435_V01_east_raw.dat,KELT_N17_lc_007903_V01_west_raw.dat,2MASS J02295254+6916543,02:29:52.55,+69:16:54.37,131.488865,8.061833,10.15,05.45,04.43,03.64,391,415,367,02.85,0
KELT_N17_lc_020365_V01_east_raw.dat,KELT_N17_lc_020969_V01_west_raw.dat,2MASS J02063958+5651061,02:06:39.59,+56:51:06.16,133.116389,-4.525227,10.66,07.03,05.74,04.89,402,484,368,02.91,0
KELT_N17_lc_020504_V01_east_raw.dat,KELT_N17_lc_022367_V01_west_raw.dat,2MASS J01582945+5512586,01:58:29.46,+55:12:58.64,132.462360,-6.409864,10.69,06.63,04.95,04.09,481,568,394,03.29,0
KELT_N17_lc_020825_V01_east_raw.dat,KELT_N17_lc_022402_V01_west_raw.dat,2MASS J03474326+6006327,03:47:43.27,+60:06:32.79,143.275484,4.396744,10.70,05.42,04.37,03.89,239,276,219,02.80,0
KELT_N17_lc_021808_V01_east_raw.dat,KELT_N17_lc_019110_V01_west_raw.dat,2MASS J01283713+6216375,01:28:37.13,+62:16:37.56,127.241194,-0.283155,10.64,06.11,04.89,04.29,351,395,309,03.35,0
KELT_N17_lc_021960_V01_east_raw.dat,KELT_N17_lc_021381_V01_west_raw.dat,2MASS J02203276+6232017,02:20:32.76,+62:32:01.77,133.004590,1.417644,10.70,06.62,05.32,04.50,357,406,315,03.40,0
KELT_N17_lc_022590_V01_east_raw.dat,KELT_N17_lc_031381_V01_west_raw.dat,2MASS J03030282+4816228,03:03:02.82,+48:16:22.84,144.406675,-9.034693,10.92,06.87,05.94,05.50,243,280,221,03.04,0
KELT_N17_lc_023380_V01_east_raw.dat,KELT_N17_lc_034295_V01_west_raw.dat,2MASS J02132991+4620205,02:13:29.91,+46:20:20.54,137.385469,-14.216981,10.99,07.91,07.04,06.52,270,321,232,03.18,0
KELT_N17_lc_024677_V01_east_raw.dat,KELT_N17_lc_038073_V01_west_raw.dat,2MASS J01561992+5203300,01:56:19.92,+52:03:30.10,132.963675,-9.544882,11.08,06.09,05.19,04.76,107,112,102,02.68,0
KELT_N17_lc_025487_V01_east_raw.dat,KELT_N17_lc_032662_V01_west_raw.dat,2MASS J03293597+4425353,03:29:35.97,+44:25:35.35,150.411765,-9.843728,11.01,07.74,06.84,06.48,287,340,254,03.26,0
KELT_N17_lc_027757_V01_east_raw.dat,KELT_N17_lc_038223_V01_west_raw.dat,2MASS J01300578+5010007,01:30:05.78,+50:10:00.79,129.249175,-12.230086,11.14,05.12,04.02,03.79,298,349,261,03.41,0
KELT_N17_lc_028147_V01_east_raw.dat,KELT_N17_lc_039803_V01_west_raw.dat,2MASS J02410784+5512598,02:41:07.84,+55:12:59.81,138.209932,-4.367738,11.17,05.46,04.64,04.05,412,514,359,04.04,0
KELT_N17_lc_028407_V01_east_raw.dat,nan,2MASS J03545674+4836019,03:54:56.75,+48:36:01.93,151.343851,-3.882488,10.95,04.68,03.45,02.53,407,440,374,03.81,0
KELT_N17_lc_028885_V01_east_raw.dat,nan,2MASS J03533739+4738527,03:53:37.39,+47:38:52.75,151.783894,-4.756288,10.97,07.23,06.16,05.76,343,374,285,03.09,0
KELT_N17_lc_029546_V01_east_raw.dat,KELT_N17_lc_029368_V01_west_raw.dat,2MASS J03071503+6528047,03:07:15.04,+65:28:04.72,136.421501,6.217518,11.03,06.27,05.07,04.46,343,388,297,03.50,0
KELT_N17_lc_029564_V01_east_raw.dat,KELT_N17_lc_024050_V01_west_raw.dat,2MASS J01521553+5658024,01:52:15.53,+56:58:02.50,131.182461,-4.926914,10.93,07.21,06.13,05.54,279,321,250,02.77,0
KELT_N17_lc_030868_V01_east_raw.dat,KELT_N17_lc_055742_V01_west_raw.dat,2MASS J02045491+5315493,02:04:54.92,+53:15:49.34,133.906023,-8.035237,11.42,07.14,06.32,05.89,264,312,234,03.50,0
KELT_N17_lc_032280_V01_east_raw.dat,KELT_N17_lc_028143_V01_west_raw.dat,2MASS J01380561+5558148,01:38:05.61,+55:58:14.87,129.467875,-6.307749,11.06,07.06,05.77,05.14,309,349,255,02.98,0
KELT_N17_lc_035423_V01_east_raw.dat,KELT_N17_lc_046334_V01_west_raw.dat,2MASS J02361864+5214583,02:36:18.64,+52:14:58.33,138.758580,-7.369920,11.39,06.31,05.30,04.82,171,184,159,02.69,0
KELT_N17_lc_036893_V01_east_raw.dat,nan,2MASS J02335791+4559558,02:33:57.92,+45:59:55.84,140.915253,-13.262284,11.24,07.74,06.92,06.51,293,345,242,02.45,0
KELT_N17_lc_036939_V01_east_raw.dat,KELT_N17_lc_061429_V01_west_raw.dat,2MASS J01521768+4503561,01:52:17.69,+45:03:56.18,134.077243,-16.485102,11.58,07.17,06.33,05.98,256,304,229,03.22,0
KELT_N17_lc_037244_V01_east_raw.dat,KELT_N17_lc_054172_V01_west_raw.dat,2MASS J02251126+5155203,02:25:11.26,+51:55:20.34,137.285800,-8.317415,11.51,07.82,06.96,06.53,222,246,203,03.55,0
KELT_N17_lc_037445_V01_east_raw.dat,KELT_N17_lc_072390_V01_west_raw.dat,2MASS J02042707+4701020,02:04:27.07,+47:01:02.05,135.648314,-14.043783,11.70,08.27,07.34,07.06,200,222,187,02.99,0
KELT_N17_lc_038723_V01_east_raw.dat,KELT_N17_lc_039452_V01_west_raw.dat,2MASS J02443887+6202598,02:44:38.87,+62:02:59.85,135.779842,2.035781,11.35,07.79,06.42,05.66,383,463,341,03.48,0
KELT_N17_lc_039679_V01_east_raw.dat,nan,2MASS J02551159+5425467,02:55:11.59,+54:25:46.74,140.381683,-4.194860,11.33,08.34,07.38,06.79,267,317,247,03.02,0
KELT_N17_lc_043233_V01_east_raw.dat,KELT_N17_lc_063255_V01_west_raw.dat,2MASS J02473902+5301427,02:47:39.03,+53:01:42.76,140.007956,-5.946590,11.70,07.57,06.27,05.56,431,486,376,03.23,0
KELT_N17_lc_044048_V01_east_raw.dat,KELT_N17_lc_047965_V01_west_raw.dat,2MASS J01431037+5527247,01:43:10.38,+55:27:24.72,130.273290,-6.675728,11.53,06.93,05.92,05.49,300,352,261,02.78,0
KELT_N17_lc_044985_V01_east_raw.dat,KELT_N17_lc_080378_V01_west_raw.dat,2MASS J02570289+5243553,02:57:02.90,+52:43:55.33,141.414466,-5.572831,11.88,06.15,05.10,04.61,283,351,248,02.70,0
KELT_N17_lc_046466_V01_east_raw.dat,KELT_N17_lc_042141_V01_west_raw.dat,2MASS J02195542+5328072,02:19:55.42,+53:28:07.21,135.988476,-7.145009,11.49,08.59,06.92,05.69,419,473,365,03.45,0
KELT_N17_lc_047840_V01_east_raw.dat,KELT_N17_lc_039521_V01_west_raw.dat,2MASS J02492992+6142361,02:49:29.92,+61:42:36.18,136.442464,1.975054,11.47,08.33,06.53,05.24,524,656,392,03.21,0
KELT_N17_lc_048021_V01_east_raw.dat,KELT_N17_lc_050193_V01_west_raw.dat,2MASS J04014356+5931222,04:01:43.56,+59:31:22.23,145.008559,5.073878,11.61,07.21,05.59,04.45,427,477,377,02.68,0
KELT_N17_lc_049056_V01_east_raw.dat,KELT_N17_lc_073038_V01_west_raw.dat,2MASS J02144791+5148182,02:14:47.91,+51:48:18.29,135.799950,-8.971760,11.87,07.10,06.26,05.73,308,346,265,02.87,0
KELT_N17_lc_049818_V01_east_raw.dat,KELT_N17_lc_036813_V01_west_raw.dat,2MASS J02302753+6231456,02:30:27.53,+62:31:45.66,134.075077,1.819519,11.46,05.21,04.14,03.60,576,719,433,05.28,0
KELT_N17_lc_050995_V01_east_raw.dat,nan,2MASS J03072559+5057482,03:07:25.59,+50:57:48.29,143.684556,-6.346026,11.62,05.18,04.42,03.80,380,408,352,03.23,0
KELT_N17_lc_053999_V01_east_raw.dat,KELT_N17_lc_045525_V01_west_raw.dat,2MASS J03410083+6202204,03:41:00.84,+62:02:20.49,141.446588,5.426974,11.63,05.81,04.74,04.20,165,180,153,03.00,0
KELT_N17_lc_055049_V01_east_raw.dat,KELT_N17_lc_082768_V01_west_raw.dat,2MASS J03215677+4614065,03:21:56.78,+46:14:06.54,148.252730,-9.105642,12.03,07.69,06.67,06.29,248,281,225,03.44,0
KELT_N17_lc_055540_V01_east_raw.dat,nan,2MASS J02500011+5338545,02:50:00.11,+53:38:54.51,140.051967,-5.235541,11.73,07.37,06.31,05.83,296,346,244,02.43,0
KELT_N17_lc_057684_V01_east_raw.dat,KELT_N17_lc_058518_V01_west_raw.dat,2MASS J03441736+6320353,03:44:17.37,+63:20:35.39,140.948921,6.690674,11.82,07.51,06.33,05.93,145,155,136,03.02,0
KELT_N17_lc_057942_V01_east_raw.dat,KELT_N17_lc_074322_V01_west_raw.dat,2MASS J02073516+5455442,02:07:35.16,+54:55:44.28,133.801182,-6.327750,11.98,06.23,05.17,04.69,190,208,176,03.34,0
KELT_N17_lc_058898_V01_east_raw.dat,nan,2MASS J03350833+5504553,03:35:08.34,+55:04:55.38,144.955546,-0.631091,11.81,05.79,04.32,03.92,339,370,282,02.92,0
KELT_N17_lc_059983_V01_east_raw.dat,KELT_N17_lc_087021_V01_west_raw.dat,2MASS J02580028+5446350,02:58:00.29,+54:46:35.06,140.582297,-3.698933,12.13,06.35,05.15,04.63,328,369,263,03.00,0
KELT_N17_lc_060306_V01_east_raw.dat,KELT_N17_lc_088402_V01_west_raw.dat,2MASS J02324632+5629270,02:32:46.33,+56:29:27.03,136.624203,-3.662954,12.14,07.73,06.63,05.99,417,463,371,05.04,0
KELT_N17_lc_061853_V01_east_raw.dat,KELT_N17_lc_027403_V01_west_raw.dat,2MASS J01250218+6104410,01:25:02.19,+61:04:41.08,126.984412,-1.529027,11.43,03.51,02.42,01.68,389,467,348,03.47,0
KELT_N17_lc_062506_V01_east_raw.dat,KELT_N17_lc_093349_V01_west_raw.dat,2MASS J02351984+5639362,02:35:19.84,+56:39:36.26,136.884397,-3.370830,12.21,10.35,08.32,06.66,479,568,390,04.15,0
KELT_N17_lc_062808_V01_east_raw.dat,KELT_N17_lc_103485_V01_west_raw.dat,2MASS J03461281+5133240,03:46:12.82,+51:33:24.02,148.393040,-2.461663,12.32,08.08,06.85,06.26,272,324,248,03.76,0
KELT_N17_lc_065249_V01_east_raw.dat,KELT_N17_lc_075432_V01_west_raw.dat,2MASS J01580370+5416427,01:58:03.70,+54:16:42.71,132.645539,-7.331903,12.07,08.15,07.22,06.77,136,146,127,02.80,0
KELT_N17_lc_066081_V01_east_raw.dat,nan,2MASS J03261784+5035475,03:26:17.84,+50:35:47.55,146.421436,-5.075670,11.96,07.10,06.03,05.50,273,335,233,02.17,0
KELT_N17_lc_066264_V01_east_raw.dat,KELT_N17_lc_081219_V01_west_raw.dat,2MASS J02032568+5147387,02:03:25.69,+51:47:38.74,134.104272,-9.509183,12.14,07.69,06.79,06.44,524,591,457,05.17,0
KELT_N17_lc_066476_V01_east_raw.dat,KELT_N17_lc_091446_V01_west_raw.dat,2MASS J02230334+4812028,02:23:03.34,+48:12:02.82,138.306100,-11.917160,12.24,07.95,07.02,06.64,273,321,236,03.15,0
KELT_N17_lc_067027_V01_east_raw.dat,KELT_N17_lc_086272_V01_west_raw.dat,2MASS J03270704+5946448,03:27:07.04,+59:46:44.88,141.385667,2.607059,12.19,07.21,06.04,05.35,372,463,326,03.21,0
KELT_N17_lc_068888_V01_east_raw.dat,KELT_N17_lc_049751_V01_west_raw.dat,2MASS J02380131+6301454,02:38:01.32,+63:01:45.50,134.680168,2.614670,11.84,07.00,06.02,05.50,270,316,242,03.88,0
KELT_N17_lc_069134_V01_east_raw.dat,KELT_N17_lc_034018_V01_west_raw.dat,2MASS J03232718+6545417,03:23:27.19,+65:45:41.77,137.697456,7.347427,11.62,05.32,04.12,02.79,132,143,122,02.44,0
KELT_N17_lc_069623_V01_east_raw.dat,KELT_N17_lc_090654_V01_west_raw.dat,2MASS J02183063+5604114,02:18:30.64,+56:04:11.49,134.920674,-4.761756,12.26,06.44,05.41,05.00,307,343,258,03.29,0
KELT_N17_lc_070697_V01_east_raw.dat,KELT_N17_lc_045211_V01_west_raw.dat,2MASS J03230699+6207148,03:23:06.99,+62:07:14.83,139.680847,4.287287,11.80,06.09,04.85,04.25,424,479,369,03.73,0
KELT_N17_lc_070750_V01_east_raw.dat,KELT_N17_lc_096422_V01_west_raw.dat,2MASS J03075543+5051564,03:07:55.43,+50:51:56.48,143.802117,-6.391254,12.33,07.82,06.80,06.41,267,314,231,03.53,0
KELT_N17_lc_070989_V01_east_raw.dat,KELT_N17_lc_035603_V01_west_raw.dat,2MASS J02074690+6211121,02:07:46.91,+62:11:12.10,131.708291,0.622884,11.67,05.51,04.48,03.99,415,454,376,02.74,0
KELT_N17_lc_074037_V01_east_raw.dat,KELT_N17_lc_049653_V01_west_raw.dat,2MASS J02385563+5902088,02:38:55.63,+59:02:08.84,136.381671,-1.000099,11.89,07.05,06.00,05.50,244,284,218,03.21,0
KELT_N17_lc_074602_V01_east_raw.dat,KELT_N17_lc_060045_V01_west_raw.dat,2MASS J02185244+6248135,02:18:52.45,+62:48:13.56,132.733349,1.607845,12.01,06.42,05.25,04.76,158,170,146,02.69,0
KELT_N17_lc_075014_V01_east_raw.dat,KELT_N17_lc_109541_V01_west_raw.dat,2MASS J01480098+5138083,01:48:00.98,+51:38:08.35,131.798556,-10.259416,12.52,07.55,06.69,06.17,319,350,269,03.36,0
KELT_N17_lc_076156_V01_east_raw.dat,KELT_N17_lc_038588_V01_west_raw.dat,2MASS J02443152+6817057,02:44:31.53,+68:17:05.74,133.117339,7.678718,11.77,06.29,05.17,04.56,183,197,172,03.41,0
KELT_N17_lc_076454_V01_east_raw.dat,nan,2MASS J03471546+5628512,03:47:15.46,+56:28:51.27,145.477692,1.510271,12.17,06.80,05.67,05.09,299,351,260,03.03,0
KELT_N17_lc_077416_V01_east_raw.dat,KELT_N17_lc_055490_V01_west_raw.dat,2MASS J02505700+6140419,02:50:57.00,+61:40:41.91,136.610970,2.022472,11.99,07.87,06.84,06.35,163,176,152,02.63,0
KELT_N17_lc_078030_V01_east_raw.dat,KELT_N17_lc_035491_V01_west_raw.dat,2MASS J01215470+6120551,01:21:54.70,+61:20:55.15,126.577454,-1.307210,11.74,04.93,04.09,03.33,433,496,370,03.59,0
KELT_N17_lc_078173_V01_east_raw.dat,KELT_N17_lc_110155_V01_west_raw.dat,2MASS J03304459+5113349,03:30:44.59,+51:13:34.98,146.644314,-4.160020,12.55,06.60,05.50,04.98,265,318,242,03.59,0
KELT_N17_lc_078277_V01_east_raw.dat,nan,2MASS J03104665+4913207,03:10:46.66,+49:13:20.74,145.040171,-7.574504,12.20,09.89,09.07,08.81,147,155,140,02.16,1
KELT_N17_lc_081679_V01_east_raw.dat,nan,2MASS J02561803+4553132,02:56:18.04,+45:53:13.22,144.547370,-11.678950,12.27,06.61,05.38,04.51,417,446,388,03.45,0
KELT_N17_lc_082245_V01_east_raw.dat,KELT_N17_lc_055002_V01_west_raw.dat,2MASS J03234993+6456467,03:23:49.93,+64:56:46.75,138.184657,6.689831,12.03,10.52,09.31,08.23,224,244,202,03.31,0
KELT_N17_lc_082743_V01_east_raw.dat,KELT_N17_lc_057834_V01_west_raw.dat,2MASS J03362353+6136005,03:36:23.54,+61:36:00.59,141.269084,4.749444,12.07,06.82,05.66,05.01,283,335,248,03.48,0
KELT_N17_lc_084365_V01_east_raw.dat,KELT_N17_lc_051817_V01_west_raw.dat,2MASS J03010708+6211503,03:01:07.08,+62:11:50.35,137.433887,3.034020,12.02,07.87,06.72,06.21,305,352,260,02.81,0
KELT_N17_lc_085867_V01_east_raw.dat,KELT_N17_lc_100728_V01_west_raw.dat,2MASS J02420618+5553297,02:42:06.18,+55:53:29.78,138.056310,-3.696146,12.52,08.89,07.93,07.50,114,120,109,03.23,0
KELT_N17_lc_086377_V01_east_raw.dat,KELT_N17_lc_112790_V01_west_raw.dat,2MASS J03132454+4947013,03:13:24.55,+49:47:01.36,145.116576,-6.873213,12.67,07.62,06.61,06.12,339,373,262,02.72,0
KELT_N17_lc_088836_V01_east_raw.dat,KELT_N17_lc_049879_V01_west_raw.dat,2MASS J01541361+6743049,01:54:13.62,+67:43:04.97,128.847980,5.570382,12.04,07.02,05.68,04.93,293,349,255,03.12,0
KELT_N17_lc_090711_V01_east_raw.dat,KELT_N17_lc_109993_V01_west_raw.dat,2MASS J02334556+5719332,02:33:45.56,+57:19:33.27,136.428388,-2.839987,12.67,08.85,07.20,06.10,447,516,378,03.20,0
KELT_N17_lc_097718_V01_east_raw.dat,nan,2MASS J02013614+6151395,02:01:36.15,+61:51:39.56,131.103599,0.107539,12.58,11.20,10.19,09.86,397,428,366,03.38,0
KELT_N17_lc_099041_V01_east_raw.dat,KELT_N17_lc_079015_V01_west_raw.dat,2MASS J02064899+6422520,02:06:48.99,+64:22:52.05,130.969084,2.692031,12.44,10.96,10.16,09.94,481,571,391,03.58,1
KELT_N17_lc_099525_V01_east_raw.dat,nan,2MASS J03450326+5619076,03:45:03.26,+56:19:07.64,145.336917,1.195002,12.62,06.46,05.05,04.20,211,234,194,03.00,0
KELT_N17_lc_102400_V01_east_raw.dat,KELT_N17_lc_106764_V01_west_raw.dat,2MASS J03075179+5014507,03:07:51.79,+50:14:50.80,144.106534,-6.930602,12.76,08.73,07.69,07.32,170,184,158,03.21,0
KELT_N17_lc_102863_V01_east_raw.dat,KELT_N17_lc_089380_V01_west_raw.dat,2MASS J03084335+6347483,03:08:43.36,+63:47:48.31,137.401058,4.851038,12.58,07.77,06.09,04.93,486,582,390,03.59,0
KELT_N17_lc_104015_V01_east_raw.dat,KELT_N17_lc_109654_V01_west_raw.dat,2MASS J03591639+5813181,03:59:16.40,+58:13:18.16,145.624295,3.883676,12.81,06.23,05.21,04.61,431,494,368,03.89,0
KELT_N17_lc_105666_V01_east_raw.dat,KELT_N17_lc_094039_V01_west_raw.dat,2MASS J01325131+5801324,01:32:51.31,+58:01:32.41,128.409633,-4.404908,12.66,08.34,07.36,06.70,238,294,214,02.99,0
KELT_N17_lc_106557_V01_east_raw.dat,KELT_N17_lc_093075_V01_west_raw.dat,2MASS J03133582+5850237,03:13:35.83,+58:50:23.79,140.437700,0.886787,12.66,10.28,08.14,06.37,112,118,107,02.70,0
KELT_N17_lc_111698_V01_east_raw.dat,KELT_N17_lc_113846_V01_west_raw.dat,2MASS J03122408+6002212,03:12:24.08,+60:02:21.30,139.688907,1.836033,12.96,08.21,06.92,06.18,426,506,369,03.12,0
KELT_N17_lc_113668_V01_east_raw.dat,nan,2MASS J03064920+5350385,03:06:49.20,+53:50:38.60,142.161634,-3.895274,12.97,07.57,06.42,05.93,270,326,241,02.79,0
KELT_N17_lc_114053_V01_east_raw.dat,KELT_N17_lc_082351_V01_west_raw.dat,2MASS J01432179+5921507,01:43:21.80,+59:21:50.76,129.513045,-2.842537,12.65,07.23,06.11,05.50,230,259,209,03.42,0
KELT_N17_lc_116478_V01_east_raw.dat,KELT_N17_lc_084178_V01_west_raw.dat,2MASS J02182484+5837256,02:18:24.84,+58:37:25.60,134.062487,-2.355693,12.71,07.42,06.36,05.85,255,294,234,03.94,0
KELT_N17_lc_118789_V01_east_raw.dat,KELT_N17_lc_083006_V01_west_raw.dat,2MASS J01472445+6223174,01:47:24.46,+62:23:17.46,129.366400,0.217715,12.74,08.09,06.78,06.10,280,330,249,03.53,0
KELT_N17_lc_119718_V01_east_raw.dat,KELT_N17_lc_121574_V01_west_raw.dat,2MASS J02444555+5901446,02:44:45.55,+59:01:44.61,137.067962,-0.696858,13.25,09.32,07.51,06.24,441,501,381,03.73,0
KELT_N17_lc_123373_V01_east_raw.dat,nan,2MASS J03035210+4511428,03:03:52.10,+45:11:42.82,146.073201,-11.643369,13.38,06.82,05.90,05.34,412,443,381,02.84,0
KELT_N17_lc_124684_V01_east_raw.dat,nan,2MASS J03540449+4433537,03:54:04.50,+44:33:53.76,153.826290,-7.076821,13.48,09.01,07.94,07.46,245,283,220,02.76,0
KELT_N17_lc_125868_V01_east_raw.dat,KELT_N17_lc_124445_V01_west_raw.dat,2MASS J02282587+5710067,02:28:25.88,+57:10:06.73,135.818695,-3.256398,13.60,07.34,06.39,05.87,276,313,255,02.78,0
KELT_N17_lc_126566_V01_east_raw.dat,KELT_N17_lc_105519_V01_west_raw.dat,2MASS J03124147+6224281,03:12:41.47,+62:24:28.13,138.498252,3.884774,13.27,07.52,06.11,05.27,326,371,273,03.23,0
nan,KELT_N17_lc_012724_V01_west_raw.dat,2MASS J03370981+6420172,03:37:09.82,+64:20:17.29,139.713475,7.009963,10.22,05.17,04.12,03.51,306,354,263,03.34,0
nan,KELT_N17_lc_022845_V01_west_raw.dat,2MASS J01590792+5447204,01:59:07.92,+54:47:20.45,132.663391,-6.798627,10.80,09.16,08.29,08.04,323,369,266,03.36,1
nan,KELT_N17_lc_032269_V01_west_raw.dat,2MASS J03404040+6105029,03:40:40.40,+61:05:02.91,141.991040,4.640015,11.17,06.79,05.24,04.16,330,357,289,02.87,0
nan,KELT_N17_lc_034097_V01_west_raw.dat,2MASS J01225148+5750327,01:22:51.49,+57:50:32.78,127.117909,-4.773714,11.23,05.43,04.49,03.95,364,428,322,03.19,0
nan,KELT_N17_lc_035929_V01_west_raw.dat,2MASS J01052742+6558594,01:05:27.43,+65:58:59.49,124.359801,3.150318,11.29,04.79,03.37,02.72,360,385,334,03.40,0
nan,KELT_N17_lc_040980_V01_west_raw.dat,2MASS J01551225+5411111,01:55:12.25,+54:11:11.11,132.261429,-7.526216,11.44,06.75,05.83,05.48,160,174,148,02.58,0
nan,KELT_N17_lc_049851_V01_west_raw.dat,2MASS J02151546+6844180,02:15:15.46,+68:44:18.03,130.441348,7.097466,11.67,07.00,05.77,05.27,226,252,203,03.00,0
nan,KELT_N17_lc_054761_V01_west_raw.dat,2MASS J02354467+6508587,02:35:44.67,+65:08:58.71,133.610099,4.463195,11.78,04.26,02.60,01.51,511,638,384,03.12,0
nan,KELT_N17_lc_058279_V01_west_raw.dat,2MASS J01305035+6032140,01:30:50.35,+60:32:14.03,127.761599,-1.964512,11.86,06.79,05.75,05.34,105,110,100,02.91,0
nan,KELT_N17_lc_073152_V01_west_raw.dat,2MASS J02323488+6825324,02:32:34.89,+68:25:32.43,132.044007,7.361985,12.16,05.93,04.78,04.09,369,469,328,03.34,0
nan,KELT_N17_lc_073759_V01_west_raw.dat,2MASS J03150071+4633013,03:15:00.71,+46:33:01.31,147.060387,-9.485609,12.17,09.56,08.70,08.42,247,283,224,03.62,1
nan,KELT_N17_lc_075867_V01_west_raw.dat,2MASS J01292343+6044479,01:29:23.43,+60:44:47.93,127.554608,-1.784008,12.21,08.04,07.09,06.55,163,175,151,02.62,0
nan,KELT_N17_lc_086870_V01_west_raw.dat,2MASS J01235458+6608429,01:23:54.58,+66:08:42.95,126.211833,3.480521,12.42,08.26,07.16,06.54,296,347,259,03.23,0
nan,KELT_N17_lc_092026_V01_west_raw.dat,2MASS J02472681+6358231,02:47:26.81,+63:58:23.20,135.244353,3.910158,12.52,05.44,04.40,03.69,438,510,366,02.93,0
nan,KELT_N17_lc_099683_V01_west_raw.dat,2MASS J02302267+6919336,02:30:22.68,+69:19:33.61,131.513637,8.119484,12.67,09.60,08.57,08.18,391,417,365,03.22,0
nan,KELT_N17_lc_102234_V01_west_raw.dat,2MASS J01474956+6314551,01:47:49.56,+63:14:55.14,129.227190,1.068190,12.73,07.69,06.51,06.03,146,157,136,02.53,0
nan,KELT_N17_lc_103377_V01_west_raw.dat,2MASS J03542574+6039199,03:54:25.75,+60:39:19.90,143.575233,5.343413,12.75,07.21,06.08,05.62,133,141,126,02.76,0
nan,KELT_N17_lc_111860_V01_west_raw.dat,2MASS J01405721+5619438,01:40:57.21,+56:19:43.86,129.794260,-5.881735,12.95,08.41,07.51,07.09,230,253,204,03.54,0
nan,KELT_N17_lc_120002_V01_west_raw.dat,2MASS J03192959+6514435,03:19:29.59,+65:14:43.58,137.634915,6.690886,13.24,07.68,06.49,05.96,151,163,141,02.79,0
nan,KELT_N17_lc_122192_V01_west_raw.dat,2MASS J01230340+6423157,01:23:03.40,+64:23:15.76,126.341682,1.725495,13.36,07.72,06.48,05.96,287,334,246,02.86,0
nan,KELT_N17_lc_122356_V01_west_raw.dat,2MASS J01525122+5211099,01:52:51.23,+52:11:10.00,132.407051,-9.552148,13.37,09.99,09.16,08.91,118,124,113,03.68,0
nan,KELT_N17_lc_124218_V01_west_raw.dat,2MASS J00593424+6518146,00:59:34.24,+65:18:14.62,123.782018,2.445738,13.55,08.97,07.73,07.03,304,344,260,03.91,0
nan,KELT_N17_lc_125217_V01_west_raw.dat,2MASS J03490580+6240100,03:49:05.80,+62:40:10.06,141.800277,6.500575,13.70,07.53,06.45,05.97,175,187,162,02.61,0
KELT_N18_lc_014423_V01_east_raw.dat,KELT_N18_lc_059485_V01_west_raw.dat,2MASS J06003680+5301446,06:00:36.81,+53:01:44.68,160.187651,14.275005,11.05,05.71,04.83,04.34,360,455,326,03.74,0
KELT_N18_lc_015217_V01_east_raw.dat,KELT_N18_lc_081906_V01_west_raw.dat,2MASS J06014550+5318197,06:01:45.51,+53:18:19.77,160.010024,14.551142,09.18,07.05,06.24,05.94,112,118,107,03.23,0
KELT_N18_lc_019418_V01_east_raw.dat,nan,2MASS J05005121+5610541,05:00:51.22,+56:10:54.15,152.838278,8.568740,09.87,02.21,00.82,-0.01,511,610,412,03.34,0
KELT_N18_lc_024412_V01_east_raw.dat,KELT_N18_lc_053490_V01_west_raw.dat,2MASS J06351614+5244236,06:35:16.14,+52:44:23.61,162.617890,18.961483,11.76,07.15,06.26,05.83,267,308,235,04.05,0
KELT_N18_lc_024732_V01_east_raw.dat,KELT_N18_lc_060523_V01_west_raw.dat,2MASS J04150307+5648139,04:15:03.08,+56:48:13.92,148.151459,4.259722,10.96,06.58,05.23,04.48,190,209,172,03.19,0
KELT_N18_lc_035984_V01_east_raw.dat,KELT_N18_lc_093002_V01_west_raw.dat,2MASS J06253088+5742529,06:25:30.89,+57:42:52.93,157.167722,19.380057,11.58,06.32,05.50,05.02,299,336,260,04.20,0
KELT_N18_lc_036974_V01_east_raw.dat,KELT_N18_lc_075150_V01_west_raw.dat,2MASS J04151249+5255373,04:15:12.49,+52:55:37.37,150.853515,1.476046,09.96,06.38,04.70,03.74,273,319,248,04.54,0
KELT_N18_lc_037230_V01_east_raw.dat,nan,2MASS J04534536+4807349,04:53:45.36,+48:07:34.96,158.528359,2.735419,11.48,08.48,06.87,05.72,417,442,392,03.61,0
KELT_N18_lc_040032_V01_east_raw.dat,KELT_N18_lc_091180_V01_west_raw.dat,2MASS J04424889+5727479,04:42:48.90,+57:27:47.90,150.268297,7.449738,11.32,06.71,05.64,05.24,229,248,209,03.13,0
KELT_N18_lc_040289_V01_east_raw.dat,KELT_N18_lc_050979_V01_west_raw.dat,2MASS J05003781+5813086,05:00:37.81,+58:13:08.63,151.172120,9.771345,10.67,05.49,04.57,04.11,252,286,230,04.12,0
KELT_N18_lc_044138_V01_east_raw.dat,KELT_N18_lc_042917_V01_west_raw.dat,2MASS J05365674+5202319,05:36:56.75,+52:02:31.96,159.307861,10.644531,12.07,08.82,07.42,06.47,350,439,323,03.91,0
KELT_N18_lc_044182_V01_east_raw.dat,KELT_N18_lc_039776_V01_west_raw.dat,2MASS J06003108+5527149,06:00:31.08,+55:27:14.90,157.928857,15.329613,10.33,04.91,03.86,03.30,336,394,298,03.94,0
KELT_N18_lc_044296_V01_east_raw.dat,KELT_N18_lc_082222_V01_west_raw.dat,2MASS J04523292+5737553,04:52:32.92,+57:37:55.31,150.976899,8.563727,12.32,07.12,06.02,05.52,272,312,238,03.68,0
KELT_N18_lc_045382_V01_east_raw.dat,KELT_N18_lc_091640_V01_west_raw.dat,2MASS J04354422+5250444,04:35:44.22,+52:50:44.46,153.074940,3.636632,11.52,09.40,08.69,08.43,411,494,355,04.25,1
KELT_N18_lc_048296_V01_east_raw.dat,KELT_N18_lc_075026_V01_west_raw.dat,2MASS J04351753+6216237,04:35:17.54,+62:16:23.78,145.971794,9.896114,11.18,06.43,04.52,02.84,496,576,416,05.69,0
KELT_N18_lc_048780_V01_east_raw.dat,KELT_N18_lc_108747_V01_west_raw.dat,2MASS J05224371+6419080,05:22:43.71,+64:19:08.07,147.528260,15.388031,10.14,06.80,05.91,05.50,184,198,172,03.40,0
KELT_N18_lc_049618_V01_east_raw.dat,KELT_N18_lc_050053_V01_west_raw.dat,2MASS J05060804+5638274,05:06:08.05,+56:38:27.42,152.905646,9.428868,08.68,04.11,03.02,02.47,228,248,206,03.74,0
KELT_N18_lc_054374_V01_east_raw.dat,KELT_N18_lc_090010_V01_west_raw.dat,2MASS J04093142+5814073,04:09:31.42,+58:14:07.39,146.624780,4.792155,11.50,06.42,05.22,04.76,137,145,130,03.91,0
KELT_N18_lc_054969_V01_east_raw.dat,KELT_N18_lc_021654_V01_west_raw.dat,2MASS J06191286+5028369,06:19:12.86,+50:28:36.98,163.841381,15.804741,12.30,08.71,06.95,05.38,490,582,398,04.50,0
KELT_N18_lc_054981_V01_east_raw.dat,KELT_N18_lc_034610_V01_west_raw.dat,2MASS J06240232+4742240,06:24:02.33,+47:42:24.01,166.805295,15.418484,09.34,05.34,04.00,03.06,317,371,269,03.57,0
KELT_N18_lc_058266_V01_east_raw.dat,KELT_N18_lc_072253_V01_west_raw.dat,2MASS J06063349+6732599,06:06:33.50,+67:32:59.90,146.555411,20.811621,09.08,06.00,04.47,03.40,415,508,365,04.42,0
KELT_N18_lc_063317_V01_east_raw.dat,KELT_N18_lc_097856_V01_west_raw.dat,2MASS J06260196+5029289,06:26:01.96,+50:29:28.96,164.270519,16.808193,10.92,05.23,04.39,04.04,294,344,253,03.64,0
KELT_N18_lc_064418_V01_east_raw.dat,KELT_N18_lc_098851_V01_west_raw.dat,2MASS J04503591+6010356,04:50:35.91,+60:10:35.61,148.803552,9.955507,11.83,07.10,06.01,05.58,105,109,101,03.38,0
KELT_N18_lc_064550_V01_east_raw.dat,KELT_N18_lc_050446_V01_west_raw.dat,2MASS J04081277+6127023,04:08:12.78,+61:27:02.31,144.308395,7.040929,11.35,06.97,05.72,05.10,333,369,296,03.51,0
KELT_N18_lc_065216_V01_east_raw.dat,KELT_N18_lc_102235_V01_west_raw.dat,2MASS J04163320+5037344,04:16:33.20,+50:37:34.46,152.597748,-0.038974,08.10,04.60,03.03,02.13,482,560,404,04.52,0
KELT_N18_lc_065329_V01_east_raw.dat,KELT_N18_lc_072716_V01_west_raw.dat,2MASS J05392622+5652023,05:39:26.23,+56:52:02.40,155.231468,13.386664,10.89,06.42,05.47,05.08,192,211,176,03.21,0
KELT_N18_lc_065566_V01_east_raw.dat,KELT_N18_lc_073943_V01_west_raw.dat,2MASS J04244657+5555425,04:24:46.57,+55:55:42.52,149.728401,4.587251,11.47,06.50,05.22,04.40,359,428,331,03.78,0
KELT_N18_lc_066300_V01_east_raw.dat,KELT_N18_lc_116493_V01_west_raw.dat,2MASS J05304247+6512405,05:30:42.47,+65:12:40.53,147.173542,16.572522,09.69,05.70,04.86,04.48,525,614,436,04.36,0
KELT_N18_lc_067122_V01_east_raw.dat,KELT_N18_lc_112755_V01_west_raw.dat,2MASS J05324025+5857407,05:32:40.25,+58:57:40.71,152.904325,13.654542,12.25,07.78,06.80,06.38,296,335,255,03.23,0
KELT_N18_lc_067573_V01_east_raw.dat,KELT_N18_lc_111441_V01_west_raw.dat,2MASS J05141720+5344203,05:14:17.20,+53:44:20.34,155.982636,8.693942,12.11,06.76,05.84,05.27,288,331,243,03.56,0
KELT_N18_lc_067891_V01_east_raw.dat,KELT_N18_lc_071226_V01_west_raw.dat,2MASS J05185609+4737025,05:18:56.10,+47:37:02.54,161.475653,5.808128,12.39,08.43,07.34,06.90,98,102,93,03.25,0
KELT_N18_lc_068493_V01_east_raw.dat,KELT_N18_lc_094732_V01_west_raw.dat,2MASS J04430659+6126053,04:43:06.59,+61:26:05.31,147.227713,10.046782,12.54,07.88,06.94,06.57,160,171,150,03.65,0
KELT_N18_lc_069063_V01_east_raw.dat,KELT_N18_lc_101178_V01_west_raw.dat,2MASS J06274369+5341471,06:27:43.70,+53:41:47.11,161.252901,18.243628,08.59,03.96,02.95,02.48,123,131,114,02.78,0
KELT_N18_lc_069708_V01_east_raw.dat,KELT_N18_lc_094915_V01_west_raw.dat,2MASS J04571744+6927186,04:57:17.45,+69:27:18.61,141.651371,16.127388,10.48,06.13,05.24,04.86,241,265,220,04.24,0
KELT_N18_lc_069898_V01_east_raw.dat,KELT_N18_lc_033807_V01_west_raw.dat,2MASS J05455498+6602211,05:45:54.98,+66:02:21.15,147.167682,18.346295,09.21,06.66,05.39,04.61,342,406,295,04.06,0
KELT_N18_lc_070885_V01_east_raw.dat,KELT_N18_lc_099810_V01_west_raw.dat,2MASS J05162255+6449355,05:16:22.56,+64:49:35.51,146.708358,15.076983,11.97,06.62,05.63,05.17,285,329,250,03.95,0
KELT_N18_lc_072079_V01_east_raw.dat,KELT_N18_lc_105666_V01_west_raw.dat,2MASS J06051696+6632160,06:05:16.97,+66:32:16.04,147.514755,20.328648,09.84,05.92,05.00,04.53,331,374,288,03.91,0
KELT_N18_lc_072708_V01_east_raw.dat,KELT_N18_lc_109137_V01_west_raw.dat,2MASS J05084250+6616008,05:08:42.50,+66:16:00.89,145.009673,15.199710,11.34,07.12,06.21,05.78,337,391,301,03.84,0
KELT_N18_lc_073091_V01_east_raw.dat,nan,2MASS J05125239+4643024,05:12:52.40,+46:43:02.45,161.617581,4.447465,12.45,05.14,04.44,03.79,428,485,371,03.04,0
KELT_N18_lc_074809_V01_east_raw.dat,KELT_N18_lc_082799_V01_west_raw.dat,2MASS J04174571+5213052,04:17:45.71,+52:13:05.26,151.625198,1.235341,11.00,06.47,05.38,04.93,221,252,200,03.57,0
KELT_N18_lc_075426_V01_east_raw.dat,KELT_N18_lc_098826_V01_west_raw.dat,2MASS J06145911+4647473,06:14:59.11,+46:47:47.31,167.005212,13.643385,11.93,06.27,05.41,04.93,306,340,258,04.10,0
KELT_N18_lc_076131_V01_east_raw.dat,KELT_N18_lc_024907_V01_west_raw.dat,2MASS J04564924+5453363,04:56:49.24,+54:53:36.32,153.517534,7.330789,11.66,06.82,05.76,05.28,204,222,188,03.64,0
KELT_N18_lc_077637_V01_east_raw.dat,KELT_N18_lc_096210_V01_west_raw.dat,2MASS J05122794+6301097,05:12:27.95,+63:01:09.75,148.029351,13.730395,11.53,05.56,04.49,04.01,343,390,314,04.03,0
KELT_N18_lc_077894_V01_east_raw.dat,KELT_N18_lc_090692_V01_west_raw.dat,2MASS J05500946+5422443,05:50:09.46,+54:22:44.34,158.222554,13.515619,12.10,07.20,06.24,05.92,306,340,260,03.88,0
KELT_N18_lc_078059_V01_east_raw.dat,nan,2MASS J04031168+6413131,04:03:11.68,+64:13:13.10,141.997729,8.702152,13.17,08.60,07.55,07.11,258,302,233,04.06,0
KELT_N18_lc_078443_V01_east_raw.dat,KELT_N18_lc_114506_V01_west_raw.dat,2MASS J04240873+6813180,04:24:08.74,+68:13:18.02,140.681026,13.034294,09.54,04.82,03.74,03.13,394,483,352,03.69,0
KELT_N18_lc_079280_V01_east_raw.dat,KELT_N18_lc_074617_V01_west_raw.dat,2MASS J05105521+4842075,05:10:55.22,+48:42:07.53,159.810200,5.344311,10.21,06.46,05.26,04.67,387,477,341,04.00,0
KELT_N18_lc_080108_V01_east_raw.dat,KELT_N18_lc_053377_V01_west_raw.dat,2MASS J05195673+5605246,05:19:56.73,+56:05:24.66,154.471811,10.686685,11.85,06.53,05.45,04.93,318,359,277,03.54,0
KELT_N18_lc_081333_V01_east_raw.dat,KELT_N18_lc_019576_V01_west_raw.dat,2MASS J05114428+5417594,05:11:44.29,+54:17:59.43,155.300670,8.709667,11.52,06.33,05.41,04.89,290,331,249,03.72,0
KELT_N18_lc_081343_V01_east_raw.dat,nan,2MASS J05214643+5312129,05:21:46.43,+53:12:12.97,157.064758,9.314839,12.64,08.15,07.20,06.75,276,329,247,03.34,0
KELT_N18_lc_082438_V01_east_raw.dat,nan,2MASS J06121334+5013406,06:12:13.35,+50:13:40.69,163.600492,14.685885,08.49,04.53,03.78,03.24,163,178,153,03.02,0
KELT_N18_lc_083961_V01_east_raw.dat,KELT_N18_lc_111776_V01_west_raw.dat,2MASS J04542832+4951508,04:54:28.32,+49:51:50.81,157.249470,3.920124,12.79,10.15,09.29,08.97,410,521,364,04.25,1
KELT_N18_lc_084920_V01_east_raw.dat,KELT_N18_lc_053647_V01_west_raw.dat,2MASS J05410248+6847546,05:41:02.49,+68:47:54.68,144.332300,19.135500,08.04,04.52,03.27,02.60,317,355,270,03.19,0
KELT_N18_lc_084980_V01_east_raw.dat,KELT_N18_lc_103022_V01_west_raw.dat,2MASS J04575325+5730391,04:57:53.25,+57:30:39.17,151.520004,9.052496,11.99,05.08,03.92,03.00,445,507,383,03.77,0
KELT_N18_lc_085269_V01_east_raw.dat,KELT_N18_lc_102628_V01_west_raw.dat,2MASS J05181807+5015349,05:18:18.08,+50:15:34.95,159.226500,7.222156,12.84,09.31,08.35,08.01,147,158,137,03.34,0
KELT_N18_lc_085428_V01_east_raw.dat,KELT_N18_lc_050014_V01_west_raw.dat,2MASS J04462516+5428507,04:46:25.16,+54:28:50.76,152.886114,5.903937,11.45,07.66,05.87,04.60,405,442,368,03.58,0
KELT_N18_lc_085641_V01_east_raw.dat,KELT_N18_lc_071543_V01_west_raw.dat,2MASS J05171768+5335102,05:17:17.68,+53:35:10.21,156.365876,8.974098,06.12,01.02,-0.09,-0.46,445,512,378,03.87,0
KELT_N18_lc_086086_V01_east_raw.dat,KELT_N18_lc_034465_V01_west_raw.dat,2MASS J05022002+5356025,05:02:20.03,+53:56:02.52,154.777308,7.381468,11.17,05.80,04.84,04.28,374,476,338,03.70,0
KELT_N18_lc_086475_V01_east_raw.dat,KELT_N18_lc_079241_V01_west_raw.dat,2MASS J05194603+6426023,05:19:46.04,+64:26:02.36,147.252902,15.175473,10.50,06.84,05.92,05.56,270,316,235,03.90,0
KELT_N18_lc_086621_V01_east_raw.dat,KELT_N18_lc_063487_V01_west_raw.dat,2MASS J04074366+5937272,04:07:43.66,+59:37:27.21,145.508746,5.656659,12.48,09.26,07.45,06.33,254,289,231,04.42,0
KELT_N18_lc_086909_V01_east_raw.dat,KELT_N18_lc_106049_V01_west_raw.dat,2MASS J04310505+5010261,04:31:05.05,+50:10:26.14,154.546258,1.291133,12.84,07.79,06.74,06.23,133,140,126,04.16,0
KELT_N18_lc_087420_V01_east_raw.dat,nan,2MASS J04483367+5141160,04:48:33.67,+51:41:16.00,155.241907,4.355052,12.22,07.83,06.76,06.17,324,356,270,02.96,0
KELT_N18_lc_088800_V01_east_raw.dat,nan,2MASS J05493230+4635578,05:49:32.31,+46:35:57.85,165.134215,9.679901,12.46,08.90,06.79,05.12,477,555,399,03.48,0
KELT_N18_lc_090422_V01_east_raw.dat,nan,2MASS J05164107+5013323,05:16:41.08,+50:13:32.34,159.106614,6.990179,09.80,05.96,05.01,04.46,366,411,333,03.20,0
KELT_N18_lc_092135_V01_east_raw.dat,KELT_N18_lc_111064_V01_west_raw.dat,2MASS J05372914+6725327,05:37:29.14,+67:25:32.70,145.469575,18.222528,10.31,04.90,03.83,03.35,285,340,251,03.73,0
KELT_N18_lc_092432_V01_east_raw.dat,KELT_N18_lc_103609_V01_west_raw.dat,2MASS J05014747+5000248,05:01:47.47,+50:00:24.80,157.867603,4.933840,12.86,08.02,06.25,04.89,522,648,396,04.33,0
KELT_N18_lc_092688_V01_east_raw.dat,nan,2MASS J05375699+4441000,05:37:56.99,+44:41:00.10,165.757979,6.961239,11.01,08.14,06.39,05.03,371,426,328,02.95,0
KELT_N18_lc_092789_V01_east_raw.dat,KELT_N18_lc_078494_V01_west_raw.dat,2MASS J04541501+4954001,04:54:15.01,+49:54:00.17,157.198947,3.914885,09.24,05.20,03.93,02.93,404,444,364,03.98,0
KELT_N18_lc_093251_V01_east_raw.dat,nan,2MASS J04544397+6434503,04:54:43.98,+64:34:50.37,145.556917,13.038580,11.83,06.69,05.64,05.18,259,296,236,03.80,0
KELT_N18_lc_093570_V01_east_raw.dat,nan,2MASS J06265911+4547354,06:26:59.11,+45:47:35.40,168.832553,15.116244,11.13,06.75,05.96,05.50,344,382,290,03.19,0
KELT_N18_lc_093936_V01_east_raw.dat,KELT_N18_lc_097426_V01_west_raw.dat,2MASS J04213524+4937158,04:21:35.25,+49:37:15.86,153.877649,-0.191199,11.24,05.66,04.49,04.02,291,330,250,03.32,0
KELT_N18_lc_094141_V01_east_raw.dat,KELT_N18_lc_110590_V01_west_raw.dat,2MASS J06404643+5952015,06:40:46.44,+59:52:01.52,155.656800,21.936714,09.72,03.01,02.15,01.53,420,464,376,04.25,0
KELT_N18_lc_094762_V01_east_raw.dat,KELT_N18_lc_076074_V01_west_raw.dat,2MASS J06250477+5146544,06:25:04.77,+51:46:54.44,162.963381,17.161339,11.82,06.09,05.16,04.65,271,316,237,03.95,0
KELT_N18_lc_097310_V01_east_raw.dat,KELT_N18_lc_107291_V01_west_raw.dat,2MASS J06343340+6056277,06:34:33.41,+60:56:27.80,154.309657,21.516741,09.91,02.86,01.69,00.98,447,513,381,04.42,0
KELT_N18_lc_097764_V01_east_raw.dat,nan,2MASS J05581447+5002407,05:58:14.47,+50:02:40.80,162.751939,12.594945,12.00,05.51,04.25,03.21,525,647,403,03.41,0
KELT_N18_lc_098727_V01_east_raw.dat,KELT_N18_lc_061455_V01_west_raw.dat,2MASS J05512920+4416373,05:51:29.21,+44:16:37.31,167.352173,8.832433,11.93,06.93,05.91,05.38,394,484,352,04.13,0
KELT_N18_lc_098839_V01_east_raw.dat,KELT_N18_lc_082868_V01_west_raw.dat,2MASS J05213705+4725286,05:21:37.06,+47:25:28.68,161.892886,6.072806,11.52,06.48,05.39,04.93,136,145,129,03.57,0
KELT_N18_lc_099199_V01_east_raw.dat,KELT_N18_lc_044663_V01_west_raw.dat,2MASS J05534530+6300500,05:53:45.30,+63:00:50.04,150.421221,17.803829,08.00,03.30,02.29,01.79,144,152,136,03.42,0
KELT_N18_lc_099555_V01_east_raw.dat,nan,2MASS J05324430+4743329,05:32:44.31,+47:43:32.92,162.673995,7.806859,12.26,09.31,08.34,07.88,251,304,220,03.09,0
KELT_N18_lc_100540_V01_east_raw.dat,KELT_N18_lc_106270_V01_west_raw.dat,2MASS J04361209+5705381,04:36:12.09,+57:05:38.12,149.954835,6.534133,12.74,07.34,06.33,05.79,285,326,246,03.75,0
KELT_N18_lc_101011_V01_east_raw.dat,nan,2MASS J04401718+6608053,04:40:17.19,+66:08:05.32,143.347863,12.826809,10.04,06.12,05.19,04.80,375,405,355,02.66,0
KELT_N18_lc_101121_V01_east_raw.dat,nan,2MASS J05222907+4702573,05:22:29.07,+47:02:57.36,162.288349,5.983984,10.76,05.40,04.34,03.61,401,494,359,03.73,0
KELT_N18_lc_101408_V01_east_raw.dat,KELT_N18_lc_090095_V01_west_raw.dat,2MASS J04092198+5306258,04:09:21.98,+53:06:25.89,150.089247,1.006467,12.51,07.60,06.47,05.97,298,328,257,03.52,0
KELT_N18_lc_101583_V01_east_raw.dat,KELT_N18_lc_115208_V01_west_raw.dat,2MASS J04061220+5356292,04:06:12.21,+53:56:29.30,149.180045,1.307543,12.53,06.56,05.41,04.83,289,330,249,03.76,0
KELT_N18_lc_102497_V01_east_raw.dat,nan,2MASS J04323670+4540133,04:32:36.70,+45:40:13.37,158.009186,-1.599893,09.96,05.41,04.21,03.84,319,354,271,03.78,0
KELT_N18_lc_103105_V01_east_raw.dat,nan,2MASS J04421263+4625413,04:42:12.64,+46:25:41.38,158.563147,0.143938,12.71,07.40,06.07,05.47,266,307,243,03.73,0
KELT_N18_lc_104249_V01_east_raw.dat,KELT_N18_lc_104957_V01_west_raw.dat,2MASS J05465546+4817588,05:46:55.46,+48:17:58.83,163.412043,10.136106,12.49,08.10,07.15,06.59,334,362,301,03.49,0
KELT_N18_lc_104442_V01_east_raw.dat,nan,2MASS J04145675+4849164,04:14:56.76,+48:49:16.46,153.660413,-1.521035,12.05,06.03,04.97,04.07,419,467,371,03.41,0
KELT_N18_lc_104506_V01_east_raw.dat,KELT_N18_lc_098295_V01_west_raw.dat,2MASS J05572394+4822417,05:57:23.94,+48:22:41.80,164.196142,11.699154,10.85,03.78,02.76,02.02,515,637,393,04.50,0
KELT_N18_lc_104663_V01_east_raw.dat,KELT_N18_lc_080098_V01_west_raw.dat,2MASS J05475035+5012375,05:47:50.36,+50:12:37.58,161.794128,11.206380,11.81,07.17,06.24,05.61,438,515,366,04.22,0
KELT_N18_lc_104710_V01_east_raw.dat,nan,2MASS J04371993+5200397,04:37:19.93,+52:00:39.80,153.858414,3.257000,12.83,07.48,06.24,05.70,150,161,141,02.98,0
KELT_N18_lc_104807_V01_east_raw.dat,nan,2MASS J05403609+4653365,05:40:36.09,+46:53:36.56,164.095746,8.505725,12.16,07.46,06.60,06.23,218,242,198,03.38,0
KELT_N18_lc_104826_V01_east_raw.dat,nan,2MASS J04383432+5059403,04:38:34.33,+50:59:40.36,154.745037,2.721689,13.13,07.31,05.96,05.27,382,430,355,03.02,0
KELT_N18_lc_104941_V01_east_raw.dat,KELT_N18_lc_096235_V01_west_raw.dat,2MASS J05381725+4700121,05:38:17.25,+47:00:12.14,163.794061,8.224743,10.31,05.20,04.14,03.33,367,449,321,03.54,0
KELT_N18_lc_105147_V01_east_raw.dat,nan,2MASS J06095209+4634281,06:09:52.09,+46:34:28.19,166.819457,12.756435,10.71,04.80,03.86,03.20,402,437,367,03.65,0
KELT_N18_lc_105182_V01_east_raw.dat,nan,2MASS J06264284+4714231,06:26:42.85,+47:14:23.20,167.436377,15.647961,11.65,05.82,05.00,04.51,300,343,249,02.75,0
KELT_N18_lc_105266_V01_east_raw.dat,nan,2MASS J04393501+4847369,04:39:35.01,+48:47:37.00,156.496842,1.377859,11.82,07.84,06.37,05.29,417,451,383,03.62,0
KELT_N18_lc_105471_V01_east_raw.dat,KELT_N18_lc_118646_V01_west_raw.dat,2MASS J05142238+5534013,05:14:22.39,+55:34:01.37,154.467636,9.745483,13.33,09.37,08.32,08.00,144,152,137,04.19,0
KELT_N18_lc_105500_V01_east_raw.dat,KELT_N18_lc_045619_V01_west_raw.dat,2MASS J04154667+5419541,04:15:46.67,+54:19:54.20,149.941543,2.548238,13.47,08.39,06.80,05.79,365,472,323,03.91,0
KELT_N18_lc_105860_V01_east_raw.dat,nan,2MASS J04341277+4715357,04:34:12.77,+47:15:35.77,157.030448,-0.317289,11.85,04.84,03.47,02.83,189,207,174,03.01,0
KELT_N18_lc_106315_V01_east_raw.dat,nan,2MASS J04110273+4640253,04:11:02.74,+46:40:25.40,154.658513,-3.532828,12.64,06.83,05.61,04.97,281,319,243,03.13,0
KELT_N18_lc_106372_V01_east_raw.dat,KELT_N18_lc_103801_V01_west_raw.dat,2MASS J05270426+5007281,05:27:04.27,+50:07:28.13,160.126531,8.314468,09.11,03.50,02.61,01.94,311,338,275,03.13,0
KELT_N18_lc_107316_V01_east_raw.dat,nan,2MASS J06415484+5129156,06:41:54.84,+51:29:15.67,164.231299,19.497933,13.09,06.34,05.46,04.95,370,423,331,03.06,0
KELT_N18_lc_107360_V01_east_raw.dat,KELT_N18_lc_097639_V01_west_raw.dat,2MASS J05273634+4842229,05:27:36.35,+48:42:22.99,161.375473,7.615420,08.79,03.26,02.41,01.98,180,194,168,03.26,0
nan,KELT_N18_lc_059500_V01_west_raw.dat,2MASS J06194833+5715126,06:19:48.34,+57:15:12.62,157.332113,18.498519,12.77,06.16,05.26,04.74,380,478,334,03.57,0
nan,KELT_N18_lc_072057_V01_west_raw.dat,2MASS J05051246+6437251,05:05:12.46,+64:37:25.14,146.199836,13.972576,10.93,07.20,06.34,05.85,268,313,241,04.04,0
nan,KELT_N18_lc_074149_V01_west_raw.dat,2MASS J05125406+5919367,05:12:54.06,+59:19:36.73,151.197873,11.709064,12.00,07.47,06.31,05.74,318,344,263,04.29,0
nan,KELT_N18_lc_078325_V01_west_raw.dat,2MASS J04122751+6227091,04:12:27.52,+62:27:09.18,143.982855,8.112705,12.01,07.52,06.43,05.95,292,330,256,04.39,0
nan,KELT_N18_lc_080540_V01_west_raw.dat,2MASS J04503646+5817291,04:50:36.46,+58:17:29.14,150.293704,8.775652,13.29,07.89,06.88,06.30,283,323,254,04.10,0
nan,KELT_N18_lc_080626_V01_west_raw.dat,2MASS J04114742+5408446,04:11:47.42,+54:08:44.65,149.646571,2.012393,11.83,06.37,05.22,04.55,353,446,322,03.42,0
nan,KELT_N18_lc_087103_V01_west_raw.dat,2MASS J04365111+6108537,04:36:51.12,+61:08:53.70,146.951202,9.290127,12.61,08.25,07.16,06.67,295,329,258,03.97,0
nan,KELT_N18_lc_091504_V01_west_raw.dat,2MASS J05285044+4458521,05:28:50.45,+44:58:52.15,164.633709,5.757808,12.09,07.79,06.78,06.38,165,180,154,03.11,0
nan,KELT_N18_lc_092729_V01_west_raw.dat,2MASS J04463364+4956238,04:46:33.65,+49:56:23.85,156.377215,2.987169,11.85,08.00,06.30,05.04,427,497,347,03.67,0
nan,KELT_N18_lc_094600_V01_west_raw.dat,2MASS J06285136+6006094,06:28:51.37,+60:06:09.47,154.928926,20.589005,11.69,07.65,06.75,06.19,361,405,319,03.51,0
nan,KELT_N18_lc_095416_V01_west_raw.dat,2MASS J04084970+5806595,04:08:49.71,+58:06:59.50,146.638124,4.642658,12.77,07.83,06.82,06.20,203,224,188,03.95,0
nan,KELT_N18_lc_096556_V01_west_raw.dat,2MASS J05295592+5137359,05:29:55.93,+51:37:35.95,159.091498,9.503832,09.79,04.97,04.03,03.54,348,384,300,03.34,0
nan,KELT_N18_lc_097069_V01_west_raw.dat,2MASS J06481980+6456327,06:48:19.81,+64:56:32.72,150.567330,24.076531,10.24,06.08,05.20,04.84,263,300,233,03.35,0
nan,KELT_N18_lc_098088_V01_west_raw.dat,2MASS J04145550+5831129,04:14:55.50,+58:31:12.92,146.945326,5.485312,12.46,05.87,04.91,04.33,343,371,314,03.73,0
nan,KELT_N18_lc_102801_V01_west_raw.dat,2MASS J04035857+6540200,04:03:58.58,+65:40:20.07,141.073443,9.834778,13.49,12.06,11.26,11.04,366,490,332,02.97,1
nan,KELT_N18_lc_102861_V01_west_raw.dat,2MASS J04204726+6234595,04:20:47.26,+62:34:59.53,144.581771,8.880475,13.24,08.83,07.82,07.41,157,168,146,03.66,0
nan,KELT_N18_lc_105239_V01_west_raw.dat,2MASS J05195210+6315556,05:19:52.10,+63:15:55.70,148.284530,14.566039,11.32,04.82,03.19,01.99,507,621,393,04.44,0
nan,KELT_N18_lc_111378_V01_west_raw.dat,2MASS J05184370+6039486,05:18:43.70,+60:39:48.62,150.470501,13.055309,13.04,09.36,08.29,07.91,263,304,231,03.84,0
nan,KELT_N18_lc_111477_V01_west_raw.dat,2MASS J06083605+6407579,06:08:36.06,+64:07:57.96,150.030384,19.763809,13.71,10.01,09.22,08.76,260,303,241,04.25,0
nan,KELT_N18_lc_112765_V01_west_raw.dat,2MASS J04171603+6657567,04:17:16.04,+66:57:56.71,141.143237,11.691621,10.95,06.21,05.16,04.49,175,188,163,03.38,0
nan,KELT_N18_lc_113485_V01_west_raw.dat,2MASS J04400887+6608488,04:40:08.88,+66:08:48.83,143.329142,12.823817,08.11,02.56,01.31,00.81,389,476,338,03.42,0
nan,KELT_N18_lc_115971_V01_west_raw.dat,2MASS J04291170+6242003,04:29:11.71,+62:42:00.36,145.171287,9.660260,13.55,08.75,07.65,07.02,114,120,108,03.63,0
nan,KELT_N18_lc_118301_V01_west_raw.dat,2MASS J04363357+5724045,04:36:33.57,+57:24:04.58,149.756868,6.775265,11.71,07.66,06.63,06.18,278,319,239,03.80,0
nan,KELT_N18_lc_118750_V01_west_raw.dat,2MASS J05010209+5446410,05:01:02.09,+54:46:41.02,153.983549,7.740695,13.39,08.11,07.00,06.52,254,280,241,04.65,0
KELT_N19_lc_016094_V01_east_raw.dat,KELT_N19_lc_044735_V01_west_raw.dat,2MASS J08581977+5226279,08:58:19.77,+52:26:27.96,165.761088,40.295653,09.80,05.63,04.83,04.44,85,89,82,03.36,0
KELT_N19_lc_017447_V01_east_raw.dat,KELT_N19_lc_038195_V01_west_raw.dat,2MASS J07173624+5010415,07:17:36.25,+50:10:41.59,167.306349,24.528425,12.65,09.41,08.35,07.73,268,309,229,03.99,0
KELT_N19_lc_020240_V01_east_raw.dat,KELT_N19_lc_055350_V01_west_raw.dat,2MASS J06594538+5730099,06:59:45.38,+57:30:09.93,158.830597,23.699265,11.65,08.86,08.12,07.90,120,126,114,03.39,0
KELT_N19_lc_023349_V01_east_raw.dat,KELT_N19_lc_053377_V01_west_raw.dat,2MASS J08574426+5247283,08:57:44.27,+52:47:28.36,165.320529,40.163321,09.98,05.26,04.26,03.89,190,208,176,03.18,0
KELT_N19_lc_026916_V01_east_raw.dat,KELT_N19_lc_030420_V01_west_raw.dat,2MASS J06471384+5453332,06:47:13.85,+54:53:33.23,161.049089,21.323515,11.89,08.51,07.70,07.29,252,287,229,04.29,0
KELT_N19_lc_029205_V01_east_raw.dat,KELT_N19_lc_065881_V01_west_raw.dat,2MASS J07011801+5519497,07:01:18.02,+55:19:49.75,161.185599,23.378378,10.00,03.72,02.80,02.16,385,493,348,03.62,0
KELT_N19_lc_029471_V01_east_raw.dat,KELT_N19_lc_045482_V01_west_raw.dat,2MASS J06443410+5754398,06:44:34.11,+57:54:39.81,157.827905,21.848363,09.65,04.78,03.73,03.18,297,332,258,04.63,0
KELT_N19_lc_029671_V01_east_raw.dat,KELT_N19_lc_020292_V01_west_raw.dat,2MASS J07492936+5307526,07:49:29.36,+53:07:52.62,165.004656,29.907833,10.02,06.71,05.94,05.65,79,82,77,03.57,0
KELT_N19_lc_030369_V01_east_raw.dat,KELT_N19_lc_054931_V01_west_raw.dat,2MASS J07100721+4811266,07:10:07.22,+48:11:26.60,169.067223,22.841770,11.11,07.34,06.45,06.11,236,258,212,03.93,0
KELT_N19_lc_032409_V01_east_raw.dat,KELT_N19_lc_043714_V01_west_raw.dat,2MASS J07355286+5644498,07:35:52.86,+56:44:49.85,160.635342,28.383025,10.40,06.68,05.77,05.47,421,509,355,04.38,0
KELT_N19_lc_035922_V01_east_raw.dat,KELT_N19_lc_028054_V01_west_raw.dat,2MASS J07555070+5711533,07:55:50.71,+57:11:53.38,160.380513,31.130913,10.31,03.59,02.72,02.07,367,453,324,04.10,0
KELT_N19_lc_042326_V01_east_raw.dat,KELT_N19_lc_074069_V01_west_raw.dat,2MASS J06580120+4510082,06:58:01.21,+45:10:08.22,171.502804,19.961997,09.13,05.34,04.32,04.07,218,241,197,04.14,0
KELT_N19_lc_043637_V01_east_raw.dat,nan,2MASS J08043555+5621356,08:04:35.56,+56:21:35.69,161.414403,32.298977,12.97,07.17,06.32,05.76,341,411,307,03.75,0
KELT_N19_lc_044894_V01_east_raw.dat,KELT_N19_lc_077111_V01_west_raw.dat,2MASS J07210956+4548142,07:21:09.57,+45:48:14.29,172.117860,24.026299,10.37,05.74,04.89,04.41,284,322,252,04.51,0
KELT_N19_lc_049587_V01_east_raw.dat,KELT_N19_lc_080655_V01_west_raw.dat,2MASS J06493849+4817014,06:49:38.49,+48:17:01.50,167.876528,19.616739,09.80,05.78,04.85,04.28,332,367,291,03.73,0
KELT_N19_lc_059316_V01_east_raw.dat,nan,2MASS J07314247+4733226,07:31:42.47,+47:33:22.64,170.710318,26.198518,11.13,05.50,04.64,04.01,320,364,274,03.84,0
KELT_N19_lc_061808_V01_east_raw.dat,KELT_N19_lc_047456_V01_west_raw.dat,2MASS J07055956+5228380,07:05:59.57,+52:28:38.01,164.382908,23.331379,13.39,08.88,08.03,07.73,231,270,212,04.28,0
KELT_N19_lc_069718_V01_east_raw.dat,nan,2MASS J08404949+5008119,08:40:49.50,+50:08:11.90,168.979863,37.737886,10.81,05.78,04.99,04.53,250,279,228,04.26,0
nan,KELT_N19_lc_026443_V01_west_raw.dat,2MASS J08054795+5246284,08:05:47.95,+52:46:28.45,165.661861,32.325198,12.18,08.34,07.51,07.17,423,507,343,03.14,0
nan,KELT_N19_lc_065767_V01_west_raw.dat,2MASS J09142535+6715382,09:14:25.36,+67:15:38.29,146.538783,38.426772,08.73,04.43,03.53,03.04,198,218,183,03.00,0
nan,KELT_N19_lc_094432_V01_west_raw.dat,2MASS J06351932+6405336,06:35:19.33,+64:05:33.66,151.081761,22.509558,09.52,03.26,02.38,01.78,370,460,331,03.33,0
nan,KELT_N19_lc_094792_V01_west_raw.dat,2MASS J07082625+6338265,07:08:26.26,+63:38:26.57,152.436835,25.967278,12.07,09.64,08.82,08.56,131,139,123,03.29,0
nan,KELT_N19_lc_098600_V01_west_raw.dat,2MASS J07542679+6518536,07:54:26.80,+65:18:53.68,150.900260,31.012082,10.55,06.18,05.25,04.72,178,202,165,02.38,0
KELT_N21_lc_000030_V01_east_raw.dat,KELT_N21_lc_000126_V01_west_raw.dat,2MASS J11563024+5752176,11:56:30.24,+57:52:17.63,136.626853,57.772182,06.40,01.70,00.76,00.53,190,205,174,03.01,0
KELT_N21_lc_000081_V01_east_raw.dat,KELT_N21_lc_000014_V01_west_raw.dat,2MASS J13192776+4531375,13:19:27.76,+45:31:37.57,107.891331,70.773930,06.13,02.47,01.60,01.21,189,206,176,03.30,0
KELT_N21_lc_000106_V01_east_raw.dat,KELT_N21_lc_000132_V01_west_raw.dat,2MASS J14171992+6647391,14:17:19.93,+66:47:39.19,110.434447,48.196609,06.75,01.80,00.83,00.57,322,351,274,03.27,0
KELT_N21_lc_000610_V01_east_raw.dat,KELT_N21_lc_000468_V01_west_raw.dat,2MASS J12435667+6105357,12:43:56.67,+61:05:35.71,124.551709,56.011424,08.02,04.46,03.43,03.02,229,255,210,04.08,0
KELT_N21_lc_000933_V01_east_raw.dat,KELT_N21_lc_001395_V01_west_raw.dat,2MASS J14225290+5348375,14:22:52.90,+53:48:37.60,96.925638,58.455391,08.76,04.52,03.59,03.02,269,304,240,04.10,0
KELT_N21_lc_005138_V01_east_raw.dat,KELT_N21_lc_003278_V01_west_raw.dat,2MASS J14261049+6350461,14:26:10.49,+63:50:46.18,106.865778,50.223617,10.20,05.93,05.12,04.77,209,231,191,03.76,0
KELT_N21_lc_007494_V01_east_raw.dat,KELT_N21_lc_007984_V01_west_raw.dat,2MASS J12385754+5829001,12:38:57.55,+58:29:00.14,126.059251,58.569042,10.96,04.79,04.00,03.62,260,308,236,04.18,0
KELT_N21_lc_010626_V01_east_raw.dat,KELT_N21_lc_009731_V01_west_raw.dat,2MASS J14240975+5818263,14:24:09.75,+58:18:26.32,101.871733,54.865613,11.31,08.84,08.06,07.82,134,144,126,03.40,1
KELT_N21_lc_012300_V01_east_raw.dat,KELT_N21_lc_008496_V01_west_raw.dat,2MASS J13255641+6222517,13:25:56.41,+62:22:51.78,116.091242,54.286576,11.32,06.44,05.67,05.18,237,265,211,04.00,0
KELT_N21_lc_013776_V01_east_raw.dat,KELT_N21_lc_011462_V01_west_raw.dat,2MASS J13015366+6554072,13:01:53.67,+65:54:07.28,121.229181,51.191644,11.59,09.35,08.57,08.28,142,154,133,03.27,0
KELT_N21_lc_020296_V01_east_raw.dat,KELT_N21_lc_027772_V01_west_raw.dat,2MASS J12473404+4521134,12:47:34.04,+45:21:13.41,125.104641,71.758194,12.46,09.96,09.21,08.97,129,137,123,03.54,0
KELT_N21_lc_024752_V01_east_raw.dat,KELT_N21_lc_023375_V01_west_raw.dat,2MASS J14260503+5805116,14:26:05.03,+58:05:11.66,101.288865,54.884049,12.47,07.86,07.14,06.83,238,261,216,04.32,0
KELT_N21_lc_025201_V01_east_raw.dat,KELT_N21_lc_024897_V01_west_raw.dat,2MASS J12361968+5916566,12:36:19.69,+59:16:56.62,126.546653,57.739685,12.53,10.48,09.73,09.36,155,168,143,03.26,1
KELT_N21_lc_029128_V01_east_raw.dat,KELT_N21_lc_038302_V01_west_raw.dat,2MASS J13242278+4804381,13:24:22.79,+48:04:38.16,108.071310,68.089367,12.96,10.08,09.32,09.08,144,154,136,03.45,0
KELT_N21_lc_059942_V01_east_raw.dat,nan,2MASS J13575303+6406414,13:57:53.04,+64:06:41.49,111.365372,51.498653,13.92,11.78,10.99,10.65,139,149,132,02.82,0
KELT_N22_lc_020143_V01_east_raw.dat,KELT_N22_lc_051644_V01_west_raw.dat,2MASS J15383934+5701332,15:38:39.34,+57:01:33.29,90.070584,48.039381,11.90,07.41,06.62,06.15,262,297,232,03.84,0
KELT_N22_lc_020885_V01_east_raw.dat,KELT_N22_lc_028112_V01_west_raw.dat,2MASS J16145449+4455179,16:14:54.50,+44:55:17.91,70.643847,46.029857,11.17,08.73,07.94,07.70,92,96,89,03.26,0
KELT_N22_lc_025855_V01_east_raw.dat,nan,2MASS J16461506+5311544,16:46:15.06,+53:11:54.43,81.043624,39.945979,10.65,07.69,06.90,06.63,197,215,179,02.95,0
KELT_N22_lc_038183_V01_east_raw.dat,KELT_N22_lc_032780_V01_west_raw.dat,2MASS J15532581+5309244,15:53:25.81,+53:09:24.44,83.528427,47.644200,13.64,09.99,09.21,08.83,216,239,195,03.58,0
KELT_N22_lc_046038_V01_east_raw.dat,KELT_N22_lc_039260_V01_west_raw.dat,2MASS J15064157+5528472,15:06:41.57,+55:28:47.30,91.627342,52.630662,10.92,07.15,06.27,05.96,173,191,163,03.32,0
KELT_N22_lc_056801_V01_east_raw.dat,nan,2MASS J16362112+6433371,16:36:21.13,+64:33:37.14,95.732383,38.629829,11.18,06.32,05.46,05.10,183,201,169,02.90,0
KELT_N22_lc_058196_V01_east_raw.dat,KELT_N22_lc_077059_V01_west_raw.dat,2MASS J17125232+5751458,17:12:52.33,+57:51:45.82,86.392684,35.697574,07.79,03.47,02.46,02.07,202,223,183,03.20,0
KELT_N22_lc_059960_V01_east_raw.dat,KELT_N22_lc_075916_V01_west_raw.dat,2MASS J17144749+5240066,17:14:47.50,+52:40:06.63,79.986838,35.695754,13.24,10.70,09.83,09.33,196,216,178,03.29,0
KELT_N22_lc_060531_V01_east_raw.dat,KELT_N22_lc_047488_V01_west_raw.dat,2MASS J15190396+6230487,15:19:03.96,+62:30:48.74,98.888313,47.135448,10.83,07.96,07.25,06.88,174,186,162,02.65,0
KELT_N22_lc_060668_V01_east_raw.dat,KELT_N22_lc_068518_V01_west_raw.dat,2MASS J16151194+6525054,16:15:11.94,+65:25:05.46,97.839572,40.387145,11.57,07.64,06.79,06.43,195,212,178,03.66,0
KELT_N22_lc_073546_V01_east_raw.dat,nan,2MASS J16594972+5219044,16:59:49.72,+52:19:04.42,79.664210,37.985364,10.83,04.26,03.39,02.78,197,215,180,03.09,0
KELT_N22_lc_077220_V01_east_raw.dat,KELT_N22_lc_039362_V01_west_raw.dat,2MASS J16231317+4408281,16:23:13.17,+44:08:28.12,69.357583,44.620876,10.92,08.73,07.93,07.59,127,134,120,03.09,0
KELT_N22_lc_085101_V01_east_raw.dat,nan,2MASS J16324023+6645180,16:32:40.24,+66:45:18.02,98.530588,38.234795,09.10,03.86,03.12,02.44,247,282,222,03.77,0
KELT_N22_lc_094804_V01_east_raw.dat,nan,2MASS J16534478+4857022,16:53:44.79,+48:57:02.25,75.428006,39.123630,10.09,04.61,03.71,02.94,403,452,354,03.72,0
nan,KELT_N22_lc_068156_V01_west_raw.dat,2MASS J15020989+5931209,15:02:09.90,+59:31:20.93,97.360681,50.616573,12.93,08.53,07.56,07.16,187,200,174,02.19,0
KELT_N23_lc_003643_V01_east_raw.dat,KELT_N23_lc_036070_V01_west_raw.dat,2MASS J19123937+5310316,19:12:39.38,+53:10:31.70,83.958288,18.402350,10.19,07.65,06.77,06.56,82,86,78,02.73,0
KELT_N23_lc_015647_V01_east_raw.dat,nan,2MASS J19514353+5341314,19:51:43.53,+53:41:31.47,86.947410,13.321842,10.57,06.86,05.66,04.80,431,473,389,03.99,0
KELT_N23_lc_020082_V01_east_raw.dat,KELT_N23_lc_084739_V01_west_raw.dat,2MASS J19021349+4709526,19:02:13.49,+47:09:52.64,77.424766,17.812802,12.29,09.89,09.03,08.80,361,466,307,03.71,1
KELT_N23_lc_022754_V01_east_raw.dat,KELT_N23_lc_033985_V01_west_raw.dat,2MASS J18495090+6217254,18:49:50.90,+62:17:25.47,92.338728,23.988913,12.00,08.80,07.97,07.50,311,363,282,04.24,0
KELT_N23_lc_026369_V01_east_raw.dat,KELT_N23_lc_060771_V01_west_raw.dat,2MASS J19305156+5920032,19:30:51.56,+59:20:03.26,90.969142,18.332091,11.59,06.60,05.68,05.35,295,331,261,04.12,0
KELT_N23_lc_028289_V01_east_raw.dat,nan,2MASS J19432475+5356454,19:43:24.75,+53:56:45.41,86.602702,14.529148,11.21,07.33,06.38,06.03,186,205,170,02.42,0
KELT_N23_lc_029774_V01_east_raw.dat,nan,2MASS J19433776+4846413,19:43:37.76,+48:46:41.34,81.884293,12.155614,07.86,04.68,03.81,03.13,190,204,176,02.82,0
KELT_N23_lc_032973_V01_east_raw.dat,KELT_N23_lc_028024_V01_west_raw.dat,2MASS J18140586+5642207,18:14:05.86,+56:42:20.79,85.329355,27.412024,09.55,05.32,04.29,03.83,254,283,233,03.93,0
KELT_N23_lc_034036_V01_east_raw.dat,KELT_N23_lc_039297_V01_west_raw.dat,2MASS J19194940+6120230,19:19:49.41,+61:20:23.08,92.431176,20.327359,11.32,07.42,06.56,06.20,101,107,97,02.68,0
KELT_N23_lc_034359_V01_east_raw.dat,KELT_N23_lc_037447_V01_west_raw.dat,2MASS J19150817+5312420,19:15:08.17,+53:12:42.04,84.135034,18.069026,10.41,06.25,05.35,05.05,192,210,181,02.26,0
KELT_N23_lc_036777_V01_east_raw.dat,nan,2MASS J19503954+5042234,19:50:39.55,+50:42:23.49,84.170724,12.055903,10.72,05.94,05.08,04.68,246,293,220,03.29,0
KELT_N23_lc_039586_V01_east_raw.dat,KELT_N23_lc_039923_V01_west_raw.dat,2MASS J18233710+6212251,18:23:37.11,+62:12:25.11,91.642629,26.976802,09.46,05.75,04.95,04.57,153,162,145,03.36,0
KELT_N23_lc_039809_V01_east_raw.dat,nan,2MASS J19205136+4814248,19:20:51.37,+48:14:24.82,79.706029,15.323118,10.72,06.89,06.00,05.66,215,239,200,02.62,0
KELT_N23_lc_040203_V01_east_raw.dat,KELT_N23_lc_014806_V01_west_raw.dat,2MASS J18242248+5440146,18:24:22.48,+54:40:14.62,83.367527,25.635434,11.09,06.78,05.94,05.58,164,180,151,03.09,0
KELT_N23_lc_041869_V01_east_raw.dat,KELT_N23_lc_038245_V01_west_raw.dat,2MASS J18261584+6821321,18:26:15.84,+68:21:32.18,98.551260,27.375644,10.25,06.95,06.10,05.80,87,90,84,03.88,0
KELT_N23_lc_042246_V01_east_raw.dat,nan,2MASS J19362917+4934136,19:36:29.17,+49:34:13.69,82.069236,13.554941,12.00,06.45,05.53,05.13,370,411,340,03.09,0
KELT_N23_lc_043024_V01_east_raw.dat,nan,2MASS J19385343+4812443,19:38:53.44,+48:12:44.33,81.001966,12.595769,10.94,07.04,06.21,05.84,181,197,166,02.44,0
KELT_N23_lc_044054_V01_east_raw.dat,KELT_N23_lc_055671_V01_west_raw.dat,2MASS J19522614+5519416,19:52:26.15,+55:19:41.67,88.485510,13.995543,10.73,06.07,05.18,04.82,218,243,199,03.34,0
KELT_N23_lc_044478_V01_east_raw.dat,KELT_N23_lc_043624_V01_west_raw.dat,2MASS J18543594+5132314,18:54:35.95,+51:32:31.47,81.347719,20.452481,10.03,06.28,05.49,05.18,175,191,161,03.65,0
KELT_N23_lc_045525_V01_east_raw.dat,nan,2MASS J18481006+4538381,18:48:10.06,+45:38:38.20,75.039420,19.567095,12.19,08.18,07.41,06.93,249,269,228,03.62,0
KELT_N23_lc_046467_V01_east_raw.dat,KELT_N23_lc_060254_V01_west_raw.dat,2MASS J19483692+5247358,19:48:36.92,+52:47:35.85,85.907397,13.314532,10.93,06.32,05.42,05.06,87,91,83,02.89,0
KELT_N23_lc_047121_V01_east_raw.dat,KELT_N23_lc_079811_V01_west_raw.dat,2MASS J18205487+5031432,18:20:54.88,+50:31:43.26,78.759378,25.284944,11.32,04.96,03.95,03.22,396,484,366,04.23,0
KELT_N23_lc_048384_V01_east_raw.dat,nan,2MASS J18192085+5932228,18:19:20.85,+59:32:22.89,88.596226,27.130348,12.24,06.28,05.53,05.02,307,354,257,02.74,0
KELT_N23_lc_049186_V01_east_raw.dat,KELT_N23_lc_056108_V01_west_raw.dat,2MASS J19323263+5232041,19:32:32.64,+52:32:04.10,84.558901,15.387408,10.06,06.12,05.12,04.64,308,350,270,02.91,0
KELT_N23_lc_050059_V01_east_raw.dat,KELT_N23_lc_054165_V01_west_raw.dat,2MASS J19001177+6556089,19:00:11.78,+65:56:08.98,96.501747,23.733858,10.94,07.11,06.20,05.90,182,195,166,03.02,0
KELT_N23_lc_051457_V01_east_raw.dat,KELT_N23_lc_028373_V01_west_raw.dat,2MASS J17562334+5813067,17:56:23.34,+58:13:06.77,86.749713,29.942120,09.39,04.06,02.45,01.36,462,551,373,02.72,0
KELT_N23_lc_051947_V01_east_raw.dat,KELT_N23_lc_034578_V01_west_raw.dat,2MASS J19124420+6216145,19:12:44.20,+62:16:14.52,93.086727,21.419134,11.09,06.92,06.15,05.72,219,245,203,03.97,0
KELT_N23_lc_053311_V01_east_raw.dat,KELT_N23_lc_032480_V01_west_raw.dat,2MASS J17581464+5452180,17:58:14.64,+54:52:18.08,82.939506,29.388593,10.59,05.81,04.97,04.54,279,308,242,04.17,0
KELT_N23_lc_053689_V01_east_raw.dat,KELT_N23_lc_073280_V01_west_raw.dat,2MASS J19291736+5253330,19:29:17.37,+52:53:33.08,84.686167,15.984174,12.32,09.09,08.17,08.02,331,489,292,03.01,1
KELT_N23_lc_054600_V01_east_raw.dat,KELT_N23_lc_063141_V01_west_raw.dat,2MASS J18462222+6323259,18:46:22.23,+63:23:25.92,93.423418,24.613784,10.68,05.59,04.72,04.27,263,297,231,03.89,0
KELT_N23_lc_055168_V01_east_raw.dat,KELT_N23_lc_066426_V01_west_raw.dat,2MASS J19114281+4745271,19:11:42.82,+47:45:27.14,78.621173,16.541184,10.46,05.94,05.08,04.73,102,107,97,02.75,0
KELT_N23_lc_055283_V01_east_raw.dat,KELT_N23_lc_071109_V01_west_raw.dat,2MASS J18231793+6420366,18:23:17.93,+64:20:36.65,94.020498,27.272310,12.36,07.36,06.57,05.92,368,439,310,04.18,0
KELT_N23_lc_055542_V01_east_raw.dat,KELT_N23_lc_021321_V01_west_raw.dat,2MASS J18132621+5138109,18:13:26.21,+51:38:10.96,79.699326,26.660398,11.93,07.18,06.30,05.93,101,105,97,02.11,0
KELT_N23_lc_056662_V01_east_raw.dat,KELT_N23_lc_023249_V01_west_raw.dat,2MASS J18065223+6609196,18:06:52.23,+66:09:19.65,95.930707,29.116541,09.78,06.71,05.90,05.45,256,290,228,03.89,0
KELT_N23_lc_056737_V01_east_raw.dat,nan,2MASS J19334365+4824031,19:33:43.66,+48:24:03.15,80.784134,13.448748,11.71,05.96,05.16,04.70,303,352,253,02.80,0
KELT_N23_lc_056935_V01_east_raw.dat,nan,2MASS J18260088+5055498,18:26:00.89,+50:55:49.81,79.392022,24.589447,09.39,04.92,04.20,03.50,362,392,314,02.83,0
KELT_N23_lc_057458_V01_east_raw.dat,KELT_N23_lc_082466_V01_west_raw.dat,2MASS J19524602+5620502,19:52:46.02,+56:20:50.26,89.438742,14.427685,10.13,05.62,04.82,04.50,95,99,91,03.20,0
KELT_N23_lc_057544_V01_east_raw.dat,KELT_N23_lc_058773_V01_west_raw.dat,2MASS J18512621+4616574,18:51:26.22,+46:16:57.46,75.877846,19.242578,10.66,05.68,04.83,04.43,313,374,274,03.42,0
KELT_N23_lc_057964_V01_east_raw.dat,KELT_N23_lc_058204_V01_west_raw.dat,2MASS J19432663+5251566,19:43:26.64,+52:51:56.66,85.607369,14.042820,11.57,06.43,05.50,05.10,128,137,122,02.28,0
KELT_N23_lc_058847_V01_east_raw.dat,nan,2MASS J19573261+5457488,19:57:32.62,+54:57:48.81,88.510815,13.180112,11.43,07.34,06.48,05.83,302,356,264,03.01,0
KELT_N23_lc_059220_V01_east_raw.dat,KELT_N23_lc_015695_V01_west_raw.dat,2MASS J19093800+5531032,19:09:38.01,+55:31:03.21,86.120328,19.627617,10.89,05.67,04.79,04.40,122,130,115,03.02,0
KELT_N23_lc_059440_V01_east_raw.dat,KELT_N23_lc_029672_V01_west_raw.dat,2MASS J17364039+5451385,17:36:40.39,+54:51:38.57,82.666888,32.482468,10.36,06.54,05.65,05.34,143,151,134,03.92,0
KELT_N23_lc_060878_V01_east_raw.dat,nan,2MASS J20025029+5651222,20:02:50.29,+56:51:22.30,90.580883,13.452628,11.30,07.56,06.69,06.14,324,369,272,02.83,0
KELT_N23_lc_061086_V01_east_raw.dat,nan,2MASS J19373851+4907506,19:37:38.51,+49:07:50.65,81.749546,13.191550,11.13,07.62,06.51,05.83,200,222,188,02.81,0
KELT_N23_lc_061224_V01_east_raw.dat,nan,2MASS J19460773+4314526,19:46:07.74,+43:14:52.67,77.133182,9.159679,12.16,11.26,10.54,10.36,277,333,254,03.12,1
KELT_N23_lc_061574_V01_east_raw.dat,nan,2MASS J19105268+5631026,19:10:52.69,+56:31:02.61,87.182920,19.798722,12.70,08.70,07.78,07.37,272,325,238,02.80,0
KELT_N23_lc_061978_V01_east_raw.dat,KELT_N23_lc_055418_V01_west_raw.dat,2MASS J17280677+6414096,17:28:06.78,+64:14:09.63,93.869974,33.245298,10.71,05.86,04.98,04.58,146,155,137,02.42,0
KELT_N23_lc_063372_V01_east_raw.dat,nan,2MASS J19283716+4505441,19:28:37.16,+45:05:44.13,77.337897,12.796371,12.21,12.63,11.89,11.71,165,180,156,02.12,1
KELT_N23_lc_063623_V01_east_raw.dat,KELT_N23_lc_048893_V01_west_raw.dat,2MASS J19253093+5205193,19:25:30.93,+52:05:19.33,83.679433,16.185161,12.12,07.57,06.63,06.29,94,98,91,02.73,0
KELT_N23_lc_063803_V01_east_raw.dat,KELT_N23_lc_037887_V01_west_raw.dat,2MASS J17490760+5808167,17:49:07.60,+58:08:16.71,86.593496,30.893308,09.58,05.36,04.62,04.18,157,167,146,02.43,0
KELT_N23_lc_064358_V01_east_raw.dat,nan,2MASS J19061135+5550206,19:06:11.35,+55:50:20.68,86.272992,20.191950,13.08,08.59,07.77,07.37,251,296,226,03.15,0
KELT_N23_lc_065483_V01_east_raw.dat,KELT_N23_lc_035536_V01_west_raw.dat,2MASS J19160930+5134435,19:16:09.31,+51:34:43.54,82.603081,17.320328,11.44,06.72,05.84,05.46,126,131,121,02.45,0
KELT_N23_lc_066276_V01_east_raw.dat,nan,2MASS J18162501+4627518,18:16:25.01,+46:27:51.82,74.198970,25.079509,11.57,07.81,07.05,06.67,203,229,191,02.99,0
KELT_N23_lc_066827_V01_east_raw.dat,nan,2MASS J19575225+4656525,19:57:52.26,+46:56:52.53,81.427983,9.180514,12.06,05.93,05.03,04.54,363,399,326,03.12,0
KELT_N23_lc_067190_V01_east_raw.dat,KELT_N23_lc_063186_V01_west_raw.dat,2MASS J18053460+6557215,18:05:34.61,+65:57:21.58,95.697939,29.241894,10.34,07.03,06.26,05.69,288,320,245,03.84,0
KELT_N23_lc_068303_V01_east_raw.dat,KELT_N23_lc_016223_V01_west_raw.dat,2MASS J17352599+5446442,17:35:26.00,+54:46:44.23,82.562948,32.658273,10.77,07.06,06.17,05.92,70,73,68,02.35,0
KELT_N23_lc_068746_V01_east_raw.dat,nan,2MASS J19461068+4904247,19:46:10.68,+49:04:24.70,82.350697,11.922305,09.66,06.46,05.75,05.25,216,241,197,02.63,0
KELT_N23_lc_071308_V01_east_raw.dat,KELT_N23_lc_049330_V01_west_raw.dat,2MASS J18333855+4922198,18:33:38.56,+49:22:19.84,78.074942,23.018175,09.66,05.02,04.11,03.51,261,299,230,03.80,0
KELT_N23_lc_074175_V01_east_raw.dat,KELT_N23_lc_039687_V01_west_raw.dat,2MASS J18341990+6840436,18:34:19.90,+68:40:43.66,98.992808,26.673485,12.44,07.82,06.96,06.50,267,314,249,04.28,0
KELT_N23_lc_074607_V01_east_raw.dat,nan,2MASS J18524391+6410054,18:52:43.92,+64:10:05.48,94.422214,24.093752,11.83,04.81,03.97,03.47,329,364,279,03.29,0
KELT_N23_lc_075094_V01_east_raw.dat,KELT_N23_lc_082153_V01_west_raw.dat,2MASS J18232934+6612253,18:23:29.34,+66:12:25.34,96.109770,27.445660,11.17,06.31,05.47,05.05,226,246,201,03.93,0
KELT_N23_lc_075516_V01_east_raw.dat,nan,2MASS J19465798+4630318,19:46:57.99,+46:30:31.85,80.109689,10.593893,10.79,06.10,05.18,04.62,345,380,293,02.90,0
KELT_N23_lc_075689_V01_east_raw.dat,nan,2MASS J19035924+4916407,19:03:59.24,+49:16:40.75,79.612342,18.288720,11.07,06.09,05.21,04.72,334,374,283,02.84,0
KELT_N23_lc_079081_V01_east_raw.dat,KELT_N23_lc_034801_V01_west_raw.dat,2MASS J18580491+5408572,18:58:04.91,+54:08:57.27,84.169874,20.762006,12.41,06.52,05.59,05.06,317,393,285,04.05,0
KELT_N23_lc_079602_V01_east_raw.dat,KELT_N23_lc_064349_V01_west_raw.dat,2MASS J19405813+6746038,19:40:58.14,+67:46:03.83,99.697524,20.479628,09.35,05.28,04.17,03.75,268,306,250,03.96,0
KELT_N23_lc_079685_V01_east_raw.dat,nan,2MASS J19364937+5011597,19:36:49.38,+50:11:59.70,82.675608,13.782963,08.96,02.25,01.38,00.86,431,470,392,03.36,0
KELT_N23_lc_082382_V01_east_raw.dat,nan,2MASS J19342593+4518315,19:34:25.94,+45:18:31.55,77.996529,11.971719,10.42,06.39,05.47,05.11,60,62,59,02.70,0
KELT_N23_lc_084906_V01_east_raw.dat,KELT_N23_lc_070176_V01_west_raw.dat,2MASS J18471785+5356472,18:47:17.85,+53:56:47.28,83.464899,22.216681,12.84,07.76,06.97,06.52,241,275,220,04.26,0
KELT_N23_lc_085718_V01_east_raw.dat,nan,2MASS J20291122+6416225,20:29:11.22,+64:16:22.59,98.836194,14.534299,12.59,08.86,07.99,07.43,257,309,230,02.72,0
KELT_N23_lc_086375_V01_east_raw.dat,nan,2MASS J20011068+4902147,20:01:10.68,+49:02:14.70,83.539195,9.759693,12.16,06.86,05.87,05.20,425,467,383,04.19,0
KELT_N23_lc_086651_V01_east_raw.dat,KELT_N23_lc_080038_V01_west_raw.dat,2MASS J18274054+4918331,18:27:40.54,+49:18:33.16,77.735988,23.941189,10.55,04.56,03.58,02.94,334,380,296,04.13,0
KELT_N23_lc_088460_V01_east_raw.dat,nan,2MASS J18210955+4608574,18:21:09.55,+46:08:57.42,74.084625,24.208168,12.38,07.30,06.60,06.13,254,298,225,02.58,0
KELT_N23_lc_089721_V01_east_raw.dat,KELT_N23_lc_067266_V01_west_raw.dat,2MASS J20012217+6832297,20:01:22.18,+68:32:29.80,101.267705,19.060435,10.43,04.89,03.94,03.46,306,350,274,04.15,0
KELT_N23_lc_091125_V01_east_raw.dat,nan,2MASS J19405238+4847414,19:40:52.39,+48:47:41.47,81.686495,12.566784,08.34,03.83,03.00,02.32,427,474,380,03.44,0
KELT_N23_lc_092026_V01_east_raw.dat,nan,2MASS J19591195+4843335,19:59:11.95,+48:43:33.58,83.099613,9.883018,10.89,05.73,04.80,04.29,319,359,266,02.65,0
KELT_N23_lc_092742_V01_east_raw.dat,KELT_N23_lc_067067_V01_west_raw.dat,2MASS J19021502+4712597,19:02:15.03,+47:12:59.74,77.477379,17.827334,10.71,04.92,03.93,03.24,370,462,311,03.82,0
KELT_N23_lc_092977_V01_east_raw.dat,nan,2MASS J19315528+4827299,19:31:55.28,+48:27:29.93,80.703479,13.743583,12.44,08.09,07.20,06.86,254,283,233,03.95,0
KELT_N23_lc_094714_V01_east_raw.dat,nan,2MASS J19094702+6717486,19:09:47.03,+67:17:48.67,98.196994,23.152857,10.87,08.58,07.72,07.50,166,182,155,02.30,1
KELT_N23_lc_095915_V01_east_raw.dat,KELT_N23_lc_040996_V01_west_raw.dat,2MASS J17542047+4925595,17:54:20.48,+49:25:59.58,76.664034,29.281104,13.35,10.27,09.47,09.17,165,179,154,03.66,0
KELT_N23_lc_097003_V01_east_raw.dat,nan,2MASS J20012749+5002325,20:01:27.50,+50:02:32.52,84.442237,10.229876,08.79,04.18,03.26,02.56,259,290,234,02.75,0
KELT_N23_lc_099874_V01_east_raw.dat,nan,2MASS J19334046+5323305,19:33:40.47,+53:23:30.53,85.440872,15.591417,13.25,07.75,06.85,06.32,397,426,368,03.18,0
KELT_N23_lc_104910_V01_east_raw.dat,nan,2MASS J19464498+4925485,19:46:44.99,+49:25:48.51,82.717468,12.006799,14.41,07.94,07.09,06.67,219,233,197,02.27,0
nan,KELT_N23_lc_038082_V01_west_raw.dat,2MASS J17444713+5437173,17:44:47.14,+54:37:17.31,82.454524,31.301232,11.01,04.84,03.76,03.08,372,461,312,02.93,0
nan,KELT_N23_lc_043670_V01_west_raw.dat,2MASS J17335780+5357375,17:33:57.81,+53:57:37.59,81.581799,32.845039,08.92,04.05,03.10,02.30,400,424,376,02.11,0
nan,KELT_N23_lc_066148_V01_west_raw.dat,2MASS J18034928+6010157,18:03:49.29,+60:10:15.74,89.067883,29.136262,12.03,07.68,06.88,06.47,270,296,235,03.18,0
nan,KELT_N23_lc_067483_V01_west_raw.dat,2MASS J19221510+4637533,19:22:15.11,+46:37:53.31,78.285867,14.451291,10.74,05.70,04.78,04.45,273,355,248,02.30,0
nan,KELT_N23_lc_068907_V01_west_raw.dat,2MASS J19183855+4827294,19:18:38.56,+48:27:29.49,79.760888,15.747342,11.51,05.88,04.93,04.46,180,188,167,01.75,0
nan,KELT_N23_lc_069219_V01_west_raw.dat,2MASS J19560345+5049212,19:56:03.46,+50:49:21.30,84.695128,11.364165,10.38,05.48,04.55,04.23,150,163,139,02.77,0
nan,KELT_N23_lc_071353_V01_west_raw.dat,2MASS J19324174+5211446,19:32:41.74,+52:11:44.64,84.250132,15.224353,12.65,08.32,07.43,07.11,345,410,298,03.04,0
nan,KELT_N23_lc_072508_V01_west_raw.dat,2MASS J19583424+5205459,19:58:34.24,+52:05:45.99,86.023348,11.648947,10.43,06.39,05.45,05.00,260,277,246,01.91,0
nan,KELT_N23_lc_073237_V01_west_raw.dat,2MASS J19424975+5152506,19:42:49.75,+51:52:50.61,84.657473,13.684268,12.42,06.63,05.79,05.43,229,275,210,02.09,0
nan,KELT_N23_lc_076754_V01_west_raw.dat,2MASS J19160402+5009366,19:16:04.03,+50:09:36.62,81.224160,16.796107,09.43,03.55,02.75,02.27,84,88,80,01.70,0
nan,KELT_N23_lc_077163_V01_west_raw.dat,2MASS J19131555+4658558,19:13:15.55,+46:58:55.81,77.980213,16.001652,10.12,03.67,02.70,02.00,179,186,167,01.93,0
nan,KELT_N23_lc_078060_V01_west_raw.dat,2MASS J18132945+4531175,18:13:29.45,+45:31:17.59,73.053100,25.348698,13.74,10.52,08.49,06.71,375,453,334,02.77,0
nan,KELT_N23_lc_079319_V01_west_raw.dat,2MASS J19222082+4448180,19:22:20.83,+44:48:18.00,76.581057,13.675674,12.35,06.97,06.08,05.71,205,236,188,02.38,0
nan,KELT_N23_lc_079907_V01_west_raw.dat,2MASS J19423566+4941151,19:42:35.67,+49:41:15.17,82.632103,12.723309,12.97,07.52,06.64,06.36,112,118,107,01.97,0
nan,KELT_N23_lc_082143_V01_west_raw.dat,2MASS J19535499+5113166,19:53:54.99,+51:13:16.66,84.883714,11.852236,10.40,06.51,05.61,05.25,354,440,309,02.83,0
nan,KELT_N23_lc_084803_V01_west_raw.dat,2MASS J19100075+6716367,19:10:00.75,+67:16:36.71,98.182344,23.126297,08.19,03.65,02.70,02.10,321,360,260,02.70,0
nan,KELT_N23_lc_090949_V01_west_raw.dat,2MASS J19441188+5429459,19:44:11.89,+54:29:45.96,87.164702,14.670841,13.67,07.32,06.35,06.01,138,146,130,01.98,0
nan,KELT_N23_lc_094873_V01_west_raw.dat,2MASS J19581321+5207580,19:58:13.22,+52:07:58.04,86.028892,11.713834,12.90,08.15,07.30,07.05,260,295,218,03.03,1
KELT_N24_lc_007018_V01_east_raw.dat,nan,2MASS J22021749+5442475,22:02:17.50,+54:42:47.51,100.058809,-0.466015,07.57,04.74,03.67,03.00,191,208,173,02.67,0
KELT_N24_lc_010548_V01_east_raw.dat,KELT_N24_lc_057183_V01_west_raw.dat,2MASS J21555703+4820525,21:55:57.03,+48:20:52.57,95.396054,-4.915843,10.52,05.13,03.91,02.93,610,805,415,03.16,0
KELT_N24_lc_010775_V01_east_raw.dat,KELT_N24_lc_076433_V01_west_raw.dat,2MASS J21590772+4608365,21:59:07.72,+46:08:36.51,94.458725,-6.984987,11.04,06.49,05.53,05.09,259,300,231,03.62,0
KELT_N24_lc_011617_V01_east_raw.dat,KELT_N24_lc_088100_V01_west_raw.dat,2MASS J20265798+5052409,20:26:57.98,+50:52:40.92,87.367718,7.261830,11.26,06.85,05.73,05.27,120,125,114,02.89,0
KELT_N24_lc_012328_V01_east_raw.dat,KELT_N24_lc_081219_V01_west_raw.dat,2MASS J21403355+5144383,21:40:33.56,+51:44:38.37,95.664659,-0.725839,08.10,03.35,02.37,01.91,134,144,127,03.48,0
KELT_N24_lc_016304_V01_east_raw.dat,nan,2MASS J22255879+5106018,22:25:58.80,+51:06:01.82,100.967830,-5.461135,10.57,06.07,05.18,04.63,339,429,298,03.43,0
KELT_N24_lc_017176_V01_east_raw.dat,KELT_N24_lc_092150_V01_west_raw.dat,2MASS J21400614+5935429,21:40:06.15,+59:35:42.98,100.803391,5.215913,11.61,05.35,03.79,03.04,209,233,191,03.17,0
KELT_N24_lc_019949_V01_east_raw.dat,nan,2MASS J20511633+5456262,20:51:16.33,+54:56:26.22,92.854292,6.773989,12.08,07.40,06.28,05.73,281,311,229,03.02,0
KELT_N24_lc_023144_V01_east_raw.dat,KELT_N24_lc_013894_V01_west_raw.dat,2MASS J22063991+4827068,22:06:39.92,+48:27:06.80,96.882412,-5.907729,10.55,04.85,03.61,02.72,506,567,445,03.66,0
KELT_N24_lc_023330_V01_east_raw.dat,nan,2MASS J21383182+4542469,21:38:31.83,+45:42:46.94,91.414556,-5.024028,10.48,08.22,06.27,04.70,478,548,408,03.56,0
KELT_N24_lc_026148_V01_east_raw.dat,KELT_N24_lc_046287_V01_west_raw.dat,2MASS J21013749+6034168,21:01:37.50,+60:34:16.89,98.115487,9.316784,10.53,05.70,04.19,03.22,449,516,382,03.85,0
KELT_N24_lc_028351_V01_east_raw.dat,KELT_N24_lc_053790_V01_west_raw.dat,2MASS J22121336+4646065,22:12:13.36,+46:46:06.51,96.662375,-7.821670,11.19,06.72,05.33,04.40,506,615,397,03.90,0
KELT_N24_lc_028711_V01_east_raw.dat,KELT_N24_lc_059927_V01_west_raw.dat,2MASS J20342359+5845534,20:34:23.60,+58:45:53.41,94.525709,10.921827,10.34,05.15,04.27,03.74,175,193,161,02.71,0
KELT_N24_lc_030984_V01_east_raw.dat,nan,2MASS J21580130+5644495,21:58:01.30,+56:44:49.59,100.810737,1.517045,10.29,03.61,02.39,01.53,478,556,400,03.69,0
KELT_N24_lc_033518_V01_east_raw.dat,KELT_N24_lc_061065_V01_west_raw.dat,2MASS J20441868+5855305,20:44:18.69,+58:55:30.55,95.428356,9.982063,11.63,05.54,04.50,03.91,263,295,243,04.22,0
KELT_N24_lc_034633_V01_east_raw.dat,nan,2MASS J21415067+5157063,21:41:50.68,+51:57:06.31,95.950817,-0.699561,10.51,05.81,04.74,04.15,360,443,305,03.60,0
KELT_N24_lc_034880_V01_east_raw.dat,KELT_N24_lc_065147_V01_west_raw.dat,2MASS J21330826+6146302,21:33:08.26,+61:46:30.23,101.644329,7.401942,10.68,05.34,04.33,04.02,228,260,207,03.55,0
KELT_N24_lc_037691_V01_east_raw.dat,nan,2MASS J21021134+5948348,21:02:11.35,+59:48:34.85,97.576267,8.767700,12.03,07.71,06.09,05.04,355,443,309,03.32,0
KELT_N24_lc_037914_V01_east_raw.dat,KELT_N24_lc_062667_V01_west_raw.dat,2MASS J20053097+5022003,20:05:30.97,+50:22:00.34,85.062411,9.837590,11.11,07.38,06.65,06.14,157,169,147,03.55,0
KELT_N24_lc_038426_V01_east_raw.dat,KELT_N24_lc_037894_V01_west_raw.dat,2MASS J20324474+5417162,20:32:44.74,+54:17:16.30,90.690809,8.511514,11.33,07.13,06.27,05.80,254,292,224,03.96,0
KELT_N24_lc_039034_V01_east_raw.dat,KELT_N24_lc_060259_V01_west_raw.dat,2MASS J21232972+5231530,21:23:29.73,+52:31:53.09,94.281243,1.632019,09.84,04.23,03.02,02.36,202,222,187,02.92,0
KELT_N24_lc_039118_V01_east_raw.dat,KELT_N24_lc_057037_V01_west_raw.dat,2MASS J22043562+5253589,22:04:35.63,+52:53:58.92,99.251298,-2.125084,10.57,05.39,04.45,03.76,365,468,297,03.59,0
KELT_N24_lc_040036_V01_east_raw.dat,nan,2MASS J21250199+6159362,21:25:02.00,+61:59:36.21,101.103445,8.221769,12.81,08.11,07.06,06.56,260,297,220,03.17,0
KELT_N24_lc_040044_V01_east_raw.dat,KELT_N24_lc_065523_V01_west_raw.dat,2MASS J21304246+6133264,21:30:42.46,+61:33:26.41,101.282164,7.441469,10.17,05.11,04.09,03.30,391,484,363,03.05,0
KELT_N24_lc_040053_V01_east_raw.dat,KELT_N24_lc_069107_V01_west_raw.dat,2MASS J20155037+4654266,20:15:50.38,+46:54:26.62,83.023506,6.551275,08.53,04.87,03.67,03.28,447,516,378,03.38,0
KELT_N24_lc_041340_V01_east_raw.dat,KELT_N24_lc_052149_V01_west_raw.dat,2MASS J21244031+5718457,21:24:40.32,+57:18:45.73,97.759666,4.923319,10.92,07.33,05.56,04.04,426,473,379,03.72,0
KELT_N24_lc_041695_V01_east_raw.dat,KELT_N24_lc_053024_V01_west_raw.dat,2MASS J22102164+5628536,22:10:21.64,+56:28:53.66,102.019542,0.296180,11.82,05.32,04.20,03.81,294,351,258,03.46,0
KELT_N24_lc_042548_V01_east_raw.dat,KELT_N24_lc_039367_V01_west_raw.dat,2MASS J20444487+5316243,20:44:44.87,+53:16:24.32,90.941609,6.484297,11.33,07.00,05.49,04.39,394,474,312,03.65,0
KELT_N24_lc_042721_V01_east_raw.dat,KELT_N24_lc_098537_V01_west_raw.dat,2MASS J22412724+5639091,22:41:27.24,+56:39:09.19,105.745731,-1.818402,12.16,05.21,04.30,03.80,457,520,394,03.85,0
KELT_N24_lc_043152_V01_east_raw.dat,KELT_N24_lc_018923_V01_west_raw.dat,2MASS J21595224+5721485,21:59:52.25,+57:21:48.60,101.385607,1.853115,08.89,03.85,02.67,02.03,231,272,211,03.44,0
KELT_N24_lc_043682_V01_east_raw.dat,KELT_N24_lc_048616_V01_west_raw.dat,2MASS J21593341+4832153,21:59:33.41,+48:32:15.36,95.986819,-5.133433,10.30,04.74,03.65,02.94,453,538,368,03.72,0
KELT_N24_lc_045335_V01_east_raw.dat,nan,2MASS J21032680+5958304,21:03:26.80,+59:58:30.44,97.807254,8.756578,12.32,05.94,04.79,04.21,365,449,309,03.56,0
KELT_N24_lc_046385_V01_east_raw.dat,nan,2MASS J21421472+5304032,21:42:14.73,+53:04:03.29,96.727349,0.104067,11.22,04.93,03.82,03.10,152,171,139,02.17,0
KELT_N24_lc_046392_V01_east_raw.dat,KELT_N24_lc_097764_V01_west_raw.dat,2MASS J21591459+6422167,21:59:14.59,+64:22:16.71,105.607735,7.458530,11.90,06.92,05.85,05.40,123,131,116,03.01,0
KELT_N24_lc_046941_V01_east_raw.dat,KELT_N24_lc_077877_V01_west_raw.dat,2MASS J22315570+5544293,22:31:55.71,+55:44:29.32,104.143027,-1.956183,11.90,08.31,06.82,05.86,317,360,266,03.42,0
KELT_N24_lc_047168_V01_east_raw.dat,KELT_N24_lc_040064_V01_west_raw.dat,2MASS J22265659+5649382,22:26:56.60,+56:49:38.28,104.112181,-0.669134,10.87,05.92,04.84,04.30,367,434,315,04.19,0
KELT_N24_lc_047520_V01_east_raw.dat,KELT_N24_lc_037207_V01_west_raw.dat,2MASS J21173514+5559353,21:17:35.15,+55:59:35.31,96.131644,4.683876,10.14,05.22,04.04,02.96,506,601,411,04.07,0
KELT_N24_lc_047696_V01_east_raw.dat,KELT_N24_lc_052257_V01_west_raw.dat,2MASS J20312150+5452523,20:31:21.50,+54:52:52.32,91.062351,9.019067,11.79,07.54,06.60,06.22,267,318,247,03.73,0
KELT_N24_lc_048700_V01_east_raw.dat,nan,2MASS J20554665+6812367,20:55:46.65,+68:12:36.77,103.749648,14.645300,12.32,08.55,07.54,07.25,164,179,154,03.01,0
KELT_N24_lc_048768_V01_east_raw.dat,KELT_N24_lc_070039_V01_west_raw.dat,2MASS J21520875+5744128,21:52:08.76,+57:44:12.80,100.800225,2.786359,11.78,06.83,05.54,05.02,107,113,101,03.47,0
KELT_N24_lc_049191_V01_east_raw.dat,nan,2MASS J21081923+5845545,21:08:19.24,+58:45:54.52,97.307825,7.489751,09.34,04.66,03.60,02.94,274,305,225,03.28,0
KELT_N24_lc_049288_V01_east_raw.dat,KELT_N24_lc_059734_V01_west_raw.dat,2MASS J21582612+5324124,21:58:26.12,+53:24:12.42,98.816273,-1.167434,10.66,07.06,05.51,04.40,445,536,354,04.18,0
KELT_N24_lc_049952_V01_east_raw.dat,KELT_N24_lc_024463_V01_west_raw.dat,2MASS J21170760+5530215,21:17:07.60,+55:30:21.55,95.735723,4.391095,11.09,05.43,04.40,03.73,506,576,436,05.44,0
KELT_N24_lc_051003_V01_east_raw.dat,nan,2MASS J22111082+5516542,22:11:10.83,+55:16:54.23,101.424860,-0.752245,09.58,05.10,04.07,03.35,321,409,285,03.31,0
KELT_N24_lc_051356_V01_east_raw.dat,KELT_N24_lc_079683_V01_west_raw.dat,2MASS J21061623+4618012,21:06:16.24,+46:18:01.23,87.848904,-0.662854,10.25,05.17,04.17,03.74,390,492,360,03.72,0
KELT_N24_lc_053065_V01_east_raw.dat,KELT_N24_lc_084310_V01_west_raw.dat,2MASS J21551530+6343324,21:55:15.30,+63:43:32.41,104.859528,7.220806,10.68,05.37,04.41,03.89,234,252,209,03.02,0
KELT_N24_lc_053081_V01_east_raw.dat,KELT_N24_lc_074956_V01_west_raw.dat,2MASS J21545410+5128444,21:54:54.11,+51:28:44.45,97.207250,-2.353532,09.37,03.94,02.95,02.30,440,519,361,03.98,0
KELT_N24_lc_054039_V01_east_raw.dat,KELT_N24_lc_058339_V01_west_raw.dat,2MASS J22123088+5105230,22:12:30.89,+51:05:23.09,99.190609,-4.306399,10.62,05.88,04.96,04.58,125,131,120,03.93,0
KELT_N24_lc_055317_V01_east_raw.dat,KELT_N24_lc_083064_V01_west_raw.dat,2MASS J21104898+6139434,21:10:48.98,+61:39:43.46,99.687956,9.205234,11.79,07.19,06.03,05.47,209,232,191,03.21,0
KELT_N24_lc_057462_V01_east_raw.dat,KELT_N24_lc_098381_V01_west_raw.dat,2MASS J21551385+4810303,21:55:13.86,+48:10:30.40,95.194172,-4.977155,11.68,09.26,08.38,08.10,387,466,316,03.51,1
KELT_N24_lc_057496_V01_east_raw.dat,KELT_N24_lc_044660_V01_west_raw.dat,2MASS J22225703+5530408,22:22:57.04,+55:30:40.86,102.942312,-1.489108,10.21,05.13,04.40,03.95,320,359,267,03.66,0
KELT_N24_lc_057753_V01_east_raw.dat,nan,2MASS J20234745+4530006,20:23:47.45,+45:30:00.64,82.625827,4.623623,11.31,06.22,05.13,04.55,325,363,276,02.96,0
KELT_N24_lc_058029_V01_east_raw.dat,KELT_N24_lc_027961_V01_west_raw.dat,2MASS J20424878+5519364,20:42:48.79,+55:19:36.42,92.406009,7.962625,10.82,08.19,06.66,05.54,412,488,329,03.73,0
KELT_N24_lc_058866_V01_east_raw.dat,nan,2MASS J22361302+5259041,22:36:13.02,+52:59:04.12,103.294875,-4.653204,10.71,05.44,04.56,04.00,303,360,260,02.96,0
KELT_N24_lc_058972_V01_east_raw.dat,KELT_N24_lc_036633_V01_west_raw.dat,2MASS J21044211+5657004,21:04:42.12,+56:57:00.48,95.621178,6.638839,10.98,05.34,04.34,03.69,315,362,264,03.02,0
KELT_N24_lc_059309_V01_east_raw.dat,nan,2MASS J22211135+5119542,22:21:11.35,+51:19:54.26,100.457295,-4.863017,09.60,04.38,03.38,02.83,355,396,309,02.50,0
KELT_N24_lc_061454_V01_east_raw.dat,KELT_N24_lc_063928_V01_west_raw.dat,2MASS J20120976+4959139,20:12:09.77,+49:59:13.91,85.301686,8.732753,09.37,04.50,03.53,03.02,265,302,231,03.72,0
KELT_N24_lc_064352_V01_east_raw.dat,nan,2MASS J20193659+4753389,20:19:36.60,+47:53:38.97,84.206195,6.565562,07.09,02.19,01.03,00.46,478,546,410,03.96,0
KELT_N24_lc_064457_V01_east_raw.dat,KELT_N24_lc_024860_V01_west_raw.dat,2MASS J21195344+5508418,21:19:53.45,+55:08:41.88,95.752642,3.857620,11.11,05.33,04.55,03.77,170,185,157,03.68,0
KELT_N24_lc_064755_V01_east_raw.dat,KELT_N24_lc_094011_V01_west_raw.dat,2MASS J22200840+6210139,22:20:08.40,+62:10:13.93,106.247632,4.304540,09.76,03.76,02.54,01.82,212,236,195,02.67,0
KELT_N24_lc_064942_V01_east_raw.dat,KELT_N24_lc_049392_V01_west_raw.dat,2MASS J22022718+5351160,22:02:27.18,+53:51:16.06,99.563538,-1.167967,11.45,06.85,05.43,04.48,379,452,308,03.40,0
KELT_N24_lc_065692_V01_east_raw.dat,KELT_N24_lc_068153_V01_west_raw.dat,2MASS J21035470+5527505,21:03:54.71,+55:27:50.59,94.428447,5.736371,11.92,07.69,06.74,06.20,187,200,177,02.71,0
KELT_N24_lc_065830_V01_east_raw.dat,nan,2MASS J22424278+5150006,22:42:42.79,+51:50:00.70,103.601351,-6.140751,11.43,07.34,06.51,06.13,317,364,266,03.02,0
KELT_N24_lc_066476_V01_east_raw.dat,KELT_N24_lc_082636_V01_west_raw.dat,2MASS J20553203+6417246,20:55:32.03,+64:17:24.63,100.573975,12.231002,12.46,08.60,06.35,04.72,459,533,385,03.76,0
KELT_N24_lc_067527_V01_east_raw.dat,nan,2MASS J21293945+4949566,21:29:39.45,+49:49:56.64,93.103966,-0.981504,11.08,06.38,05.24,04.72,274,338,253,03.40,0
KELT_N24_lc_068186_V01_east_raw.dat,KELT_N24_lc_084931_V01_west_raw.dat,2MASS J21402082+4416001,21:40:20.82,+44:16:00.16,90.689659,-6.318121,11.59,08.50,07.58,07.17,317,441,287,03.71,0
KELT_N24_lc_068622_V01_east_raw.dat,nan,2MASS J22182648+6705527,22:18:26.48,+67:05:52.74,108.832557,8.513704,12.27,06.84,05.52,04.62,199,214,182,03.32,0
KELT_N24_lc_069196_V01_east_raw.dat,KELT_N24_lc_080884_V01_west_raw.dat,2MASS J21375790+4808060,21:37:57.90,+48:08:06.04,92.960074,-3.153469,11.48,07.89,06.52,05.64,394,474,369,03.48,0
KELT_N24_lc_069198_V01_east_raw.dat,KELT_N24_lc_092546_V01_west_raw.dat,2MASS J21474376+6352181,21:47:43.76,+63:52:18.16,104.305475,7.860843,12.05,06.74,05.69,05.17,319,360,267,03.45,0
KELT_N24_lc_071557_V01_east_raw.dat,KELT_N24_lc_078920_V01_west_raw.dat,2MASS J21134983+6151234,21:13:49.83,+61:51:23.41,100.077299,9.074207,10.30,04.74,03.60,02.90,218,243,196,03.31,0
KELT_N24_lc_071721_V01_east_raw.dat,KELT_N24_lc_040880_V01_west_raw.dat,2MASS J20390533+5932207,20:39:05.34,+59:32:20.72,95.523696,10.884377,09.18,03.85,02.85,02.25,371,404,340,03.70,0
KELT_N24_lc_073355_V01_east_raw.dat,nan,2MASS J22014776+5658103,22:01:47.77,+56:58:10.32,101.356088,1.381472,10.65,04.99,04.08,03.30,478,548,408,02.82,0
KELT_N24_lc_073818_V01_east_raw.dat,KELT_N24_lc_050436_V01_west_raw.dat,2MASS J20285409+5232589,20:28:54.09,+52:32:59.00,88.923166,7.974216,10.97,06.13,05.25,04.77,300,348,263,03.55,0
KELT_N24_lc_074532_V01_east_raw.dat,nan,2MASS J22344041+5402147,22:34:40.41,+54:02:14.75,103.622248,-3.626197,11.34,06.49,05.59,05.00,296,342,251,02.83,0
KELT_N24_lc_074620_V01_east_raw.dat,nan,2MASS J21155425+4817255,21:15:54.25,+48:17:25.59,90.417851,-0.494544,11.48,06.76,05.58,04.86,370,392,346,02.88,0
KELT_N24_lc_075147_V01_east_raw.dat,KELT_N24_lc_095965_V01_west_raw.dat,2MASS J20582644+4738183,20:58:26.44,+47:38:18.38,87.965259,1.224147,08.72,06.86,06.03,05.70,259,295,228,03.96,1
KELT_N24_lc_075300_V01_east_raw.dat,KELT_N24_lc_084027_V01_west_raw.dat,2MASS J20100114+6657122,20:10:01.15,+66:57:12.29,100.175830,17.605146,10.72,05.17,04.40,03.93,270,304,231,03.69,0
KELT_N24_lc_075547_V01_east_raw.dat,KELT_N24_lc_033186_V01_west_raw.dat,2MASS J21401282+4527174,21:40:12.82,+45:27:17.49,91.463373,-5.412650,10.86,07.18,05.07,03.58,264,301,225,03.45,0
KELT_N24_lc_075902_V01_east_raw.dat,nan,2MASS J21355241+5114417,21:35:52.41,+51:14:41.76,94.787989,-0.614024,10.37,04.85,03.83,03.00,383,445,321,03.38,0
KELT_N24_lc_075977_V01_east_raw.dat,nan,2MASS J22180247+5027080,22:18:02.48,+50:27:08.04,99.555673,-5.324987,11.78,07.27,06.30,05.87,191,209,169,02.24,0
KELT_N24_lc_079945_V01_east_raw.dat,KELT_N24_lc_061595_V01_west_raw.dat,2MASS J20350845+6148125,20:35:08.46,+61:48:12.57,97.119901,12.592804,09.00,04.51,03.45,02.92,277,326,243,03.28,0
KELT_N24_lc_080911_V01_east_raw.dat,nan,2MASS J20351380+5558501,20:35:13.80,+55:58:50.20,92.291710,9.211053,12.89,08.64,07.72,07.32,224,243,198,03.15,0
KELT_N24_lc_081103_V01_east_raw.dat,KELT_N24_lc_050780_V01_west_raw.dat,2MASS J20061205+5034114,20:06:12.05,+50:34:11.43,85.296016,9.849281,11.55,06.91,06.03,05.62,110,115,106,02.46,0
KELT_N24_lc_081199_V01_east_raw.dat,nan,2MASS J22185468+5139331,22:18:54.68,+51:39:33.20,100.339721,-4.394822,11.38,07.87,06.79,06.17,340,440,299,03.12,0
KELT_N24_lc_081508_V01_east_raw.dat,KELT_N24_lc_065026_V01_west_raw.dat,2MASS J21561317+6304387,21:56:13.18,+63:04:38.78,104.538553,6.646057,10.60,06.01,04.56,03.73,393,482,363,04.06,0
KELT_N24_lc_083587_V01_east_raw.dat,KELT_N24_lc_082920_V01_west_raw.dat,2MASS J21091925+4610272,21:09:19.25,+46:10:27.28,88.112401,-1.136871,11.00,05.79,04.67,04.18,218,241,198,03.68,0
KELT_N24_lc_085184_V01_east_raw.dat,nan,2MASS J20474862+5402373,20:47:48.63,+54:02:37.31,91.833286,6.604322,11.15,05.84,04.94,04.33,306,359,266,03.03,0
KELT_N24_lc_085190_V01_east_raw.dat,nan,2MASS J21021416+4644242,21:02:14.17,+46:44:24.25,87.713155,0.147447,10.02,04.89,03.75,03.23,175,203,159,02.08,0
KELT_N24_lc_085266_V01_east_raw.dat,KELT_N24_lc_061514_V01_west_raw.dat,2MASS J21490412+4414297,21:49:04.12,+44:14:29.79,91.865560,-7.355595,11.66,09.05,08.29,08.09,330,457,296,03.80,1
KELT_N24_lc_085951_V01_east_raw.dat,KELT_N24_lc_059264_V01_west_raw.dat,2MASS J20054747+6617196,20:05:47.48,+66:17:19.64,99.353406,17.662450,10.55,05.13,04.34,03.76,346,429,305,04.30,0
KELT_N24_lc_086161_V01_east_raw.dat,KELT_N24_lc_063759_V01_west_raw.dat,2MASS J21180877+5810497,21:18:08.78,+58:10:49.77,97.761762,6.152499,11.12,06.53,05.54,05.08,231,308,207,03.43,0
KELT_N24_lc_086372_V01_east_raw.dat,KELT_N24_lc_083714_V01_west_raw.dat,2MASS J21582467+4552224,21:58:24.68,+45:52:22.48,94.192339,-7.122221,10.50,04.78,03.78,03.19,430,478,382,03.84,0
KELT_N24_lc_087733_V01_east_raw.dat,KELT_N24_lc_071299_V01_west_raw.dat,2MASS J21450377+4754083,21:45:03.77,+47:54:08.33,93.703129,-4.108949,10.39,05.34,04.18,03.73,325,363,273,03.47,0
KELT_N24_lc_088028_V01_east_raw.dat,nan,2MASS J21521937+6248394,21:52:19.37,+62:48:39.48,104.022672,6.715474,12.44,05.27,04.34,03.87,255,284,229,01.39,0
KELT_N24_lc_088270_V01_east_raw.dat,KELT_N24_lc_054744_V01_west_raw.dat,2MASS J20104533+4729558,20:10:45.33,+47:29:55.84,83.052423,7.597525,10.35,05.35,04.15,03.93,238,280,214,02.95,0
KELT_N24_lc_089370_V01_east_raw.dat,KELT_N24_lc_059364_V01_west_raw.dat,2MASS J22130924+5437157,22:13:09.24,+54:37:15.79,101.281046,-1.456589,11.12,06.19,05.18,04.80,194,213,176,02.85,0
KELT_N24_lc_090632_V01_east_raw.dat,KELT_N24_lc_085128_V01_west_raw.dat,2MASS J22122847+5412404,22:12:28.48,+54:12:40.49,100.966744,-1.737659,11.99,08.28,07.16,06.74,314,356,269,03.69,0
KELT_N24_lc_090823_V01_east_raw.dat,nan,2MASS J20190483+5943225,20:19:04.83,+59:43:22.54,94.231721,13.081889,12.60,07.98,07.14,06.62,317,396,287,03.05,0
KELT_N24_lc_090992_V01_east_raw.dat,KELT_N24_lc_034876_V01_west_raw.dat,2MASS J20592292+5853328,20:59:22.93,+58:53:32.86,96.635838,8.444212,11.27,04.04,02.92,02.14,484,575,393,04.06,0
KELT_N24_lc_091965_V01_east_raw.dat,KELT_N24_lc_073011_V01_west_raw.dat,2MASS J22172629+5257198,22:17:26.29,+52:57:19.88,100.870144,-3.190257,11.55,07.75,06.74,06.15,300,347,258,03.81,0
KELT_N24_lc_093767_V01_east_raw.dat,nan,2MASS J21254399+4532327,21:25:44.00,+45:32:32.77,89.656928,-3.623140,12.01,06.70,05.72,04.94,371,452,311,03.60,0
KELT_N24_lc_094160_V01_east_raw.dat,KELT_N24_lc_075441_V01_west_raw.dat,2MASS J22084174+6334500,22:08:41.74,+63:34:50.03,105.968073,6.204777,12.53,10.91,10.17,09.96,276,307,233,03.26,1
KELT_N24_lc_094441_V01_east_raw.dat,KELT_N24_lc_070530_V01_west_raw.dat,2MASS J22011039+5016365,22:01:10.40,+50:16:36.52,97.254257,-3.909666,11.03,05.85,04.88,04.47,188,205,174,02.99,0
KELT_N24_lc_095092_V01_east_raw.dat,KELT_N24_lc_085184_V01_west_raw.dat,2MASS J21532926+4405052,21:53:29.27,+44:05:05.23,92.382483,-7.980276,11.05,05.86,04.90,04.43,228,247,202,03.49,0
KELT_N24_lc_095372_V01_east_raw.dat,KELT_N24_lc_047252_V01_west_raw.dat,2MASS J22105747+4627264,22:10:57.48,+46:27:26.48,96.302042,-7.950416,12.04,07.96,07.13,06.80,166,180,151,03.52,0
KELT_N24_lc_095520_V01_east_raw.dat,KELT_N24_lc_082597_V01_west_raw.dat,2MASS J22045814+5407400,22:04:58.14,+54:07:40.04,100.023470,-1.168230,11.80,06.27,05.09,04.52,391,459,316,03.20,0
KELT_N24_lc_095964_V01_east_raw.dat,KELT_N24_lc_071663_V01_west_raw.dat,2MASS J20423049+5915577,20:42:30.49,+59:15:57.77,95.563251,10.372181,12.47,07.06,06.13,05.70,170,182,156,03.74,0
KELT_N24_lc_097094_V01_east_raw.dat,nan,2MASS J20504079+4509266,20:50:40.79,+45:09:26.63,85.205633,0.648630,12.30,07.69,06.35,05.52,384,466,317,03.32,0
KELT_N24_lc_097559_V01_east_raw.dat,nan,2MASS J20323347+5457003,20:32:33.48,+54:57:00.36,91.220197,8.918310,08.91,04.20,03.17,02.54,351,394,298,03.73,0
KELT_N24_lc_097682_V01_east_raw.dat,nan,2MASS J20394859+5132171,20:39:48.59,+51:32:17.12,89.096043,6.023181,12.04,05.23,04.20,03.67,478,551,405,03.44,0
KELT_N24_lc_098354_V01_east_raw.dat,KELT_N24_lc_087032_V01_west_raw.dat,2MASS J21481778+6238075,21:48:17.78,+62:38:07.50,103.551903,6.873943,11.76,06.90,05.77,05.37,111,117,106,03.27,0
KELT_N24_lc_098847_V01_east_raw.dat,KELT_N24_lc_023397_V01_west_raw.dat,2MASS J22253155+4641289,22:25:31.55,+46:41:28.91,98.535174,-9.152493,10.21,05.67,04.70,04.31,137,148,129,03.87,0
KELT_N24_lc_098873_V01_east_raw.dat,KELT_N24_lc_099104_V01_west_raw.dat,2MASS J20492117+5031512,20:49:21.17,+50:31:51.28,89.229929,4.221247,10.76,04.71,03.79,02.94,399,486,356,04.34,0
KELT_N24_lc_099237_V01_east_raw.dat,KELT_N24_lc_068048_V01_west_raw.dat,2MASS J20352781+5349226,20:35:27.82,+53:49:22.66,90.546161,7.915933,12.28,07.62,05.64,04.10,506,582,430,04.21,0
KELT_N24_lc_099298_V01_east_raw.dat,KELT_N24_lc_078941_V01_west_raw.dat,2MASS J21464965+6052301,21:46:49.65,+60:52:30.11,102.278133,5.638638,12.65,07.23,06.07,05.59,250,283,220,03.72,0
KELT_N24_lc_100150_V01_east_raw.dat,KELT_N24_lc_093497_V01_west_raw.dat,2MASS J20371488+6437539,20:37:14.88,+64:37:53.98,99.644283,14.014090,12.60,08.00,07.00,06.60,127,135,121,02.90,0
KELT_N24_lc_101350_V01_east_raw.dat,KELT_N24_lc_055929_V01_west_raw.dat,2MASS J22373599+6116091,22:37:35.99,+61:16:09.11,107.548647,2.460626,10.24,05.42,04.08,03.44,506,605,407,03.39,0
KELT_N24_lc_101852_V01_east_raw.dat,KELT_N24_lc_056730_V01_west_raw.dat,2MASS J21362688+4723014,21:36:26.88,+47:23:01.44,92.267165,-3.541961,10.14,05.30,04.25,03.77,368,461,305,03.38,0
KELT_N24_lc_103353_V01_east_raw.dat,nan,2MASS J20134046+4437014,20:13:40.46,+44:37:01.48,80.888651,5.612260,09.72,04.25,03.31,02.72,160,174,149,03.32,0
KELT_N24_lc_103427_V01_east_raw.dat,nan,2MASS J22213055+5410154,22:21:30.56,+54:10:15.50,102.043694,-2.505545,12.28,08.18,07.12,06.42,338,457,298,02.41,0
KELT_N24_lc_103476_V01_east_raw.dat,nan,2MASS J21100954+4842587,21:10:09.54,+48:42:58.74,90.071822,0.488936,11.03,05.13,04.12,03.44,339,368,275,02.85,0
KELT_N24_lc_104207_V01_east_raw.dat,KELT_N24_lc_067942_V01_west_raw.dat,2MASS J20520757+6254246,20:52:07.57,+62:54:24.61,99.225989,11.667198,11.74,07.27,06.30,05.83,296,354,259,03.09,0
KELT_N24_lc_104229_V01_east_raw.dat,nan,2MASS J21311093+6427353,21:31:10.93,+64:27:35.37,103.348150,9.503550,12.91,07.67,06.66,06.15,340,427,301,03.42,0
KELT_N24_lc_105213_V01_east_raw.dat,KELT_N24_lc_101647_V01_west_raw.dat,2MASS J21295261+5702507,21:29:52.61,+57:02:50.72,98.084120,4.242761,13.44,08.38,07.06,06.50,133,141,126,02.90,0
KELT_N24_lc_105602_V01_east_raw.dat,nan,2MASS J21144413+4935464,21:14:44.14,+49:35:46.43,91.225317,0.549441,11.98,06.17,05.05,04.30,341,371,279,02.75,0
KELT_N24_lc_105680_V01_east_raw.dat,KELT_N24_lc_061602_V01_west_raw.dat,2MASS J20515317+4721204,20:51:53.18,+47:21:20.42,87.034280,1.887054,07.91,02.20,01.06,00.59,273,327,248,03.23,0
KELT_N24_lc_105905_V01_east_raw.dat,nan,2MASS J22073848+4902591,22:07:38.49,+49:02:59.19,97.366345,-5.518518,12.70,07.89,06.76,06.07,459,524,394,02.43,0
KELT_N24_lc_106454_V01_east_raw.dat,nan,2MASS J19532266+5637296,19:53:22.66,+56:37:29.68,89.733123,14.481698,11.30,06.97,06.06,05.62,292,331,253,02.92,0
KELT_N24_lc_107823_V01_east_raw.dat,nan,2MASS J20190591+5411002,20:19:05.92,+54:11:00.27,89.465302,10.100151,12.41,08.47,07.38,06.82,199,219,179,02.46,0
KELT_N24_lc_107991_V01_east_raw.dat,nan,2MASS J22093897+4715097,22:09:38.98,+47:15:09.75,96.584069,-7.172953,10.92,06.96,06.07,05.58,339,372,297,03.14,0
KELT_N24_lc_108080_V01_east_raw.dat,KELT_N24_lc_045367_V01_west_raw.dat,2MASS J22090502+4530283,22:09:05.03,+45:30:28.35,95.475946,-8.532738,11.17,05.55,04.57,04.11,251,279,227,04.27,0
KELT_N24_lc_108917_V01_east_raw.dat,nan,2MASS J21525247+4857260,21:52:52.47,+48:57:26.08,95.378247,-4.122739,11.66,06.07,05.17,04.70,311,362,276,02.92,0
KELT_N24_lc_109033_V01_east_raw.dat,KELT_N24_lc_041200_V01_west_raw.dat,2MASS J20142884+5259300,20:14:28.85,+52:59:30.09,88.070767,10.034064,11.47,05.95,04.98,04.38,360,405,311,03.84,0
KELT_N24_lc_109663_V01_east_raw.dat,nan,2MASS J20363138+5326313,20:36:31.38,+53:26:31.40,90.329949,7.564008,12.25,08.24,07.32,06.70,325,367,267,02.77,0
KELT_N24_lc_109795_V01_east_raw.dat,KELT_N24_lc_102128_V01_west_raw.dat,2MASS J22013668+6259263,22:01:36.69,+62:59:26.37,104.971398,6.203193,11.58,06.17,05.16,04.61,352,386,303,04.14,0
KELT_N24_lc_109993_V01_east_raw.dat,nan,2MASS J20562973+5255275,20:56:29.73,+52:55:27.53,91.786728,4.895616,12.71,09.09,08.06,07.73,148,165,135,02.08,0
KELT_N24_lc_110042_V01_east_raw.dat,nan,2MASS J22230657+5642493,22:23:06.57,+56:42:49.37,103.606719,-0.486671,12.23,07.13,05.80,05.03,414,480,348,03.14,0
KELT_N24_lc_110589_V01_east_raw.dat,nan,2MASS J20201693+5508568,20:20:16.93,+55:08:56.85,90.382927,10.483211,12.07,07.12,06.17,05.60,314,363,281,03.53,0
KELT_N24_lc_111127_V01_east_raw.dat,nan,2MASS J20110220+4506018,20:11:02.21,+45:06:01.89,81.041475,6.267304,11.52,12.50,11.68,11.44,376,422,324,03.79,1
KELT_N24_lc_112024_V01_east_raw.dat,nan,2MASS J20190820+4653334,20:19:08.20,+46:53:33.40,83.324591,6.073926,10.90,06.29,05.33,04.73,241,263,215,03.89,0
KELT_N24_lc_112164_V01_east_raw.dat,nan,2MASS J21550806+4813478,21:55:08.06,+48:13:47.85,95.215721,-4.924181,10.63,04.84,03.81,03.30,369,463,308,03.38,0
KELT_N24_lc_113657_V01_east_raw.dat,nan,2MASS J22073877+4700309,22:07:38.77,+47:00:31.00,96.161613,-7.171638,10.03,05.37,04.51,04.02,366,450,310,02.96,0
KELT_N24_lc_114893_V01_east_raw.dat,KELT_N24_lc_092470_V01_west_raw.dat,2MASS J21293265+4721343,21:29:32.66,+47:21:34.31,91.391183,-2.766213,10.45,04.56,03.33,02.55,506,589,423,04.82,0
KELT_N24_lc_115025_V01_east_raw.dat,KELT_N24_lc_091859_V01_west_raw.dat,2MASS J21534609+6032141,21:53:46.10,+60:32:14.20,102.721285,4.838583,12.09,05.04,04.06,03.44,475,552,398,03.35,0
KELT_N24_lc_115989_V01_east_raw.dat,nan,2MASS J20513034+4626571,20:51:30.35,+46:26:57.15,86.294063,1.359394,11.39,06.99,05.53,04.60,400,477,323,03.24,0
KELT_N24_lc_116156_V01_east_raw.dat,KELT_N24_lc_092003_V01_west_raw.dat,2MASS J20203140+5901406,20:20:31.41,+59:01:40.65,93.729499,12.555640,12.75,07.50,06.47,06.06,254,288,225,03.57,0
KELT_N24_lc_116872_V01_east_raw.dat,nan,2MASS J22513600+5825386,22:51:36.01,+58:25:38.61,107.772916,-0.872444,12.29,13.18,12.46,12.30,217,240,193,03.07,1
KELT_N24_lc_116995_V01_east_raw.dat,nan,2MASS J20184497+6232448,20:18:44.98,+62:32:44.89,96.683383,14.599781,13.43,08.67,07.78,07.40,297,327,270,02.86,0
KELT_N24_lc_117378_V01_east_raw.dat,KELT_N24_lc_058273_V01_west_raw.dat,2MASS J21055605+6353357,21:05:56.06,+63:53:35.70,101.005751,11.104434,12.08,11.05,10.33,10.09,184,195,172,02.68,1
KELT_N24_lc_117488_V01_east_raw.dat,nan,2MASS J22084406+4855248,22:08:44.06,+48:55:24.82,97.438400,-5.725724,12.30,07.08,06.21,05.57,448,510,386,01.99,0
KELT_N24_lc_118105_V01_east_raw.dat,KELT_N24_lc_075702_V01_west_raw.dat,2MASS J21174247+4603477,21:17:42.47,+46:03:47.76,89.033874,-2.266572,09.90,04.49,03.33,02.68,329,410,294,04.02,0
KELT_N24_lc_118274_V01_east_raw.dat,nan,2MASS J21520525+5018212,21:52:05.26,+50:18:21.30,96.127019,-2.992843,11.40,05.39,04.54,04.00,314,399,284,02.98,0
KELT_N24_lc_118580_V01_east_raw.dat,nan,2MASS J22164811+5637221,22:16:48.12,+56:37:22.13,102.831339,-0.089413,12.33,06.65,05.58,05.06,289,347,258,03.10,0
KELT_N24_lc_119195_V01_east_raw.dat,nan,2MASS J21020980+4546329,21:02:09.81,+45:46:32.96,86.982579,-0.481999,11.32,05.70,04.36,03.17,260,301,216,02.23,0
KELT_N24_lc_119488_V01_east_raw.dat,nan,2MASS J20271538+4509558,20:27:15.38,+45:09:55.83,82.702227,3.932881,12.44,10.35,08.99,08.44,351,382,306,02.76,0
KELT_N24_lc_120711_V01_east_raw.dat,nan,2MASS J22390274+5141392,22:39:02.74,+51:41:39.25,103.033988,-5.988821,12.56,07.17,06.27,05.74,326,364,270,02.69,0
KELT_N24_lc_121420_V01_east_raw.dat,nan,2MASS J21574723+5222103,21:57:47.24,+52:22:10.31,98.106941,-1.926227,11.66,07.52,06.42,05.70,408,444,372,02.98,0
KELT_N24_lc_121449_V01_east_raw.dat,nan,2MASS J21525721+6156547,21:52:57.21,+61:56:54.70,103.533190,5.999591,12.55,10.33,09.57,09.33,283,315,222,02.93,1
KELT_N24_lc_122643_V01_east_raw.dat,nan,2MASS J22114508+5701140,22:11:45.08,+57:01:14.02,102.484715,0.628555,11.94,10.21,09.46,09.29,149,166,139,02.14,1
KELT_N24_lc_123321_V01_east_raw.dat,KELT_N24_lc_047500_V01_west_raw.dat,2MASS J21121356+4421277,21:12:13.56,+44:21:27.78,87.132845,-2.750133,11.89,07.20,06.19,05.74,161,174,149,03.43,0
KELT_N24_lc_123333_V01_east_raw.dat,nan,2MASS J21581009+5322526,21:58:10.09,+53:22:52.62,98.771182,-1.160683,12.96,08.35,07.29,06.89,438,509,367,03.68,0
KELT_N24_lc_123391_V01_east_raw.dat,KELT_N24_lc_060849_V01_west_raw.dat,2MASS J21533433+4955107,21:53:34.34,+49:55:10.76,96.070477,-3.443027,11.33,05.07,04.26,03.65,417,501,321,04.02,0
KELT_N24_lc_123539_V01_east_raw.dat,nan,2MASS J22374453+4942493,22:37:44.54,+49:42:49.31,101.872453,-7.612074,13.04,09.09,08.21,07.94,77,79,75,02.74,0
KELT_N24_lc_125216_V01_east_raw.dat,nan,2MASS J20563657+4935349,20:56:36.58,+49:35:34.94,89.252880,2.726180,13.28,06.80,05.54,04.94,349,411,295,03.09,0
KELT_N24_lc_125292_V01_east_raw.dat,nan,2MASS J21461997+4806502,21:46:19.98,+48:06:50.24,94.002786,-4.084830,10.92,05.26,04.50,03.89,408,439,377,02.66,0
KELT_N24_lc_125363_V01_east_raw.dat,KELT_N24_lc_075124_V01_west_raw.dat,2MASS J21331336+4427075,21:33:13.37,+44:27:07.56,89.866563,-5.325462,10.98,05.29,04.40,03.96,159,176,149,02.73,0
KELT_N24_lc_125849_V01_east_raw.dat,KELT_N24_lc_096888_V01_west_raw.dat,2MASS J21203136+5738274,21:20:31.37,+57:38:27.50,97.596019,5.549586,13.22,06.69,05.50,04.95,161,177,149,02.77,0
KELT_N24_lc_126364_V01_east_raw.dat,nan,2MASS J20590515+4848155,20:59:05.15,+48:48:15.53,88.917806,1.905435,12.24,05.87,04.73,04.07,357,436,309,03.70,0
KELT_N24_lc_127158_V01_east_raw.dat,KELT_N24_lc_080629_V01_west_raw.dat,2MASS J21410377+4524085,21:41:03.78,+45:24:08.59,91.540799,-5.550542,11.79,06.82,05.85,05.46,116,122,110,03.30,0
KELT_N24_lc_127628_V01_east_raw.dat,KELT_N24_lc_088988_V01_west_raw.dat,2MASS J21252600+6113244,21:25:26.00,+61:13:24.47,100.590496,7.641298,12.63,08.10,07.12,06.62,282,330,254,03.39,0
KELT_N24_lc_128074_V01_east_raw.dat,KELT_N24_lc_075618_V01_west_raw.dat,2MASS J20070114+5231148,20:07:01.15,+52:31:14.89,87.060858,10.747821,12.52,07.43,06.46,06.11,242,262,213,03.63,0
KELT_N24_lc_128092_V01_east_raw.dat,nan,2MASS J22042380+5144079,22:04:23.80,+51:44:07.91,98.535886,-3.044558,12.30,07.21,06.09,05.53,306,356,261,02.88,0
KELT_N24_lc_128614_V01_east_raw.dat,KELT_N24_lc_084626_V01_west_raw.dat,2MASS J21465265+6436086,21:46:52.66,+64:36:08.67,104.711905,8.477798,11.55,03.96,02.72,01.88,604,763,445,03.75,0
KELT_N24_lc_128908_V01_east_raw.dat,nan,2MASS J20440567+5433520,20:44:05.67,+54:33:52.07,91.909294,7.352187,13.07,08.45,07.07,06.26,316,363,277,02.27,0
KELT_N24_lc_129704_V01_east_raw.dat,nan,2MASS J20303781+4455348,20:30:37.82,+44:55:34.83,82.855872,3.309312,10.31,04.70,03.44,02.66,412,463,361,03.34,0
KELT_N24_lc_130186_V01_east_raw.dat,nan,2MASS J21315054+4735342,21:31:50.55,+47:35:34.30,91.834527,-2.861887,11.43,06.60,05.55,04.90,423,450,396,02.24,0
KELT_N24_lc_130197_V01_east_raw.dat,nan,2MASS J20155392+5151350,20:15:53.92,+51:51:35.07,87.220602,9.243165,12.75,05.43,04.49,03.94,478,573,383,03.33,0
KELT_N24_lc_130287_V01_east_raw.dat,nan,2MASS J22510412+6416234,22:51:04.13,+64:16:23.49,110.323560,4.388957,11.66,08.23,06.92,06.22,478,556,400,03.35,0
KELT_N24_lc_130307_V01_east_raw.dat,nan,2MASS J22241061+4632078,22:24:10.62,+46:32:07.87,98.252449,-9.159205,12.34,07.18,06.23,05.86,425,469,381,03.33,0
KELT_N24_lc_130382_V01_east_raw.dat,nan,2MASS J22292544+5514036,22:29:25.44,+55:14:03.70,103.577938,-2.209350,13.02,07.28,06.13,05.64,288,353,258,02.91,0
KELT_N24_lc_130673_V01_east_raw.dat,nan,2MASS J21530411+4652548,21:53:04.11,+46:52:54.81,94.096581,-5.759129,11.77,07.00,06.00,05.50,156,169,142,02.32,0
KELT_N24_lc_130713_V01_east_raw.dat,KELT_N24_lc_082335_V01_west_raw.dat,2MASS J20184543+5331244,20:18:45.43,+53:31:24.43,88.875635,9.782769,12.63,07.68,06.79,06.37,246,268,218,02.67,0
KELT_N24_lc_130874_V01_east_raw.dat,nan,2MASS J21013447+5129534,21:01:34.47,+51:29:53.45,91.212694,3.375348,13.25,06.42,04.82,04.01,284,316,214,02.65,0
KELT_N24_lc_131153_V01_east_raw.dat,KELT_N24_lc_076423_V01_west_raw.dat,2MASS J21513033+5444270,21:51:30.33,+54:44:27.04,98.846925,0.512054,11.81,05.93,04.84,04.09,432,521,343,03.77,0
KELT_N24_lc_131309_V01_east_raw.dat,KELT_N24_lc_077087_V01_west_raw.dat,2MASS J22313443+4816005,22:31:34.43,+48:16:00.59,100.252678,-8.349663,12.80,09.12,07.65,06.60,371,482,320,02.85,0
KELT_N24_lc_131540_V01_east_raw.dat,nan,2MASS J20304950+5649062,20:30:49.50,+56:49:06.29,92.627282,10.192813,13.65,07.52,06.50,06.05,329,364,265,02.91,0
KELT_N24_lc_132442_V01_east_raw.dat,nan,2MASS J22364281+5744267,22:36:42.81,+57:44:26.74,105.713442,-0.555363,13.41,07.36,06.18,05.63,344,379,284,02.87,0
KELT_N24_lc_132489_V01_east_raw.dat,nan,2MASS J21130435+4436402,21:13:04.36,+44:36:40.22,87.421127,-2.685939,12.97,08.96,08.05,07.74,125,131,119,03.80,0
KELT_N24_lc_132707_V01_east_raw.dat,nan,2MASS J22065167+4827557,22:06:51.68,+48:27:55.73,96.916856,-5.915880,12.40,04.71,03.58,02.76,478,541,415,03.56,0
KELT_N24_lc_132747_V01_east_raw.dat,nan,2MASS J21484218+4414582,21:48:42.18,+44:14:58.20,91.820023,-7.307535,09.51,04.78,03.78,03.02,316,392,287,03.16,0
KELT_N24_lc_133226_V01_east_raw.dat,KELT_N24_lc_102052_V01_west_raw.dat,2MASS J21390639+5004544,21:39:06.40,+50:04:54.45,94.394470,-1.822559,13.01,08.74,07.76,07.34,72,75,70,02.65,0
KELT_N24_lc_133637_V01_east_raw.dat,nan,2MASS J21305815+4629283,21:30:58.16,+46:29:28.31,90.972151,-3.565054,12.73,05.40,04.57,03.88,330,416,294,03.46,0
KELT_N24_lc_133928_V01_east_raw.dat,nan,2MASS J22003062+6828228,22:00:30.63,+68:28:22.83,108.257087,10.620172,13.35,11.53,10.03,08.90,146,158,135,02.80,0
KELT_N24_lc_134676_V01_east_raw.dat,nan,2MASS J20580083+4651385,20:58:00.84,+46:51:38.60,87.328870,0.771134,13.68,06.81,05.59,05.00,329,355,270,02.05,0
nan,KELT_N24_lc_005565_V01_west_raw.dat,2MASS J20411826+4808288,20:41:18.27,+48:08:28.90,86.536175,3.766765,06.67,03.10,01.27,00.12,383,404,362,02.49,0
nan,KELT_N24_lc_010625_V01_west_raw.dat,2MASS J20322233+5219419,20:32:22.33,+52:19:41.99,89.050128,7.414799,11.23,05.33,04.11,03.31,203,231,189,02.27,0
nan,KELT_N24_lc_029332_V01_west_raw.dat,2MASS J20363839+6817397,20:36:38.40,+68:17:39.71,102.741591,16.129699,11.51,07.81,06.92,06.51,162,176,152,02.39,0
nan,KELT_N24_lc_049450_V01_west_raw.dat,2MASS J20094634+6015211,20:09:46.35,+60:15:21.14,94.083770,14.353802,12.48,07.82,06.96,06.49,293,349,252,02.70,0
nan,KELT_N24_lc_057246_V01_west_raw.dat,2MASS J20192988+6305364,20:19:29.89,+63:05:36.43,97.212726,14.812101,11.72,06.50,05.37,04.57,417,456,378,03.35,0
nan,KELT_N24_lc_059894_V01_west_raw.dat,2MASS J22425429+5518418,22:42:54.29,+55:18:41.85,105.285177,-3.094152,11.07,06.28,05.26,04.77,320,360,263,02.71,0
nan,KELT_N24_lc_059925_V01_west_raw.dat,2MASS J20405508+5109565,20:40:55.08,+51:09:56.60,88.903682,5.659897,12.07,07.49,05.92,05.13,346,366,287,02.43,0
nan,KELT_N24_lc_071812_V01_west_raw.dat,2MASS J21354271+6839071,21:35:42.71,+68:39:07.17,106.622359,12.230932,11.93,08.62,06.50,04.91,334,366,271,02.75,0
nan,KELT_N24_lc_078922_V01_west_raw.dat,2MASS J21192721+6126125,21:19:27.21,+61:26:12.54,100.233984,8.301029,10.82,05.56,04.53,03.73,170,182,154,01.81,0
nan,KELT_N24_lc_081980_V01_west_raw.dat,2MASS J21544411+6356215,21:54:44.11,+63:56:21.59,104.948946,7.423463,12.14,06.89,05.79,05.11,417,465,369,02.65,0
nan,KELT_N24_lc_082868_V01_west_raw.dat,2MASS J21575765+6310007,21:57:57.66,+63:10:00.73,104.749979,6.594810,10.59,06.26,05.30,04.68,382,405,359,03.04,0
nan,KELT_N24_lc_085210_V01_west_raw.dat,2MASS J20293249+6702115,20:29:32.50,+67:02:11.53,101.262225,16.004605,09.99,05.07,04.15,03.45,417,449,385,02.54,0
nan,KELT_N24_lc_085668_V01_west_raw.dat,2MASS J19532974+6640250,19:53:29.75,+66:40:25.09,99.143460,18.932330,11.45,06.00,05.09,04.56,396,424,368,02.74,0
nan,KELT_N24_lc_086118_V01_west_raw.dat,2MASS J21404842+4949446,21:40:48.43,+49:49:44.62,94.432963,-2.192976,11.61,04.13,03.20,02.60,417,455,379,03.46,0
nan,KELT_N24_lc_086142_V01_west_raw.dat,2MASS J19513560+6706218,19:51:35.61,+67:06:21.80,99.476756,19.282537,12.06,07.98,07.22,06.67,282,338,253,02.99,0
nan,KELT_N24_lc_086540_V01_west_raw.dat,2MASS J22252252+5715560,22:25:22.53,+57:15:56.00,104.162024,-0.184324,12.16,06.76,05.78,05.11,310,355,262,02.61,0
nan,KELT_N24_lc_090241_V01_west_raw.dat,2MASS J20222004+6253022,20:22:20.05,+62:53:02.22,97.203571,14.428050,10.76,03.71,02.58,01.90,417,446,388,03.03,0
nan,KELT_N24_lc_092584_V01_west_raw.dat,2MASS J21284671+6544034,21:28:46.71,+65:44:03.42,104.064622,10.594674,12.60,07.72,06.68,06.17,263,314,230,02.61,0
nan,KELT_N24_lc_096560_V01_west_raw.dat,2MASS J22182152+5930159,22:18:21.52,+59:30:15.92,104.598781,2.196102,12.73,07.59,06.38,05.75,345,371,293,02.73,0
nan,KELT_N24_lc_098451_V01_west_raw.dat,2MASS J23181054+6552436,23:18:10.54,+65:52:43.65,113.591643,4.712713,11.81,06.16,05.03,04.34,386,411,361,03.27,0
nan,KELT_N24_lc_098762_V01_west_raw.dat,2MASS J20592734+4733329,20:59:27.35,+47:33:32.91,88.017362,1.042877,10.43,11.23,10.51,10.30,261,308,211,02.93,1
nan,KELT_N24_lc_101116_V01_west_raw.dat,2MASS J20155902+6346308,20:15:59.02,+63:46:30.87,97.608934,15.499820,13.63,09.35,08.45,07.96,262,321,227,01.82,0
nan,KELT_N24_lc_101528_V01_west_raw.dat,2MASS J20541383+6618283,20:54:13.83,+66:18:28.36,102.109827,13.590661,13.31,06.30,05.28,04.70,193,216,181,02.30,0
nan,KELT_N24_lc_102070_V01_west_raw.dat,2MASS J21115075+6741231,21:11:50.76,+67:41:23.16,104.332595,13.154026,14.04,08.84,07.83,07.32,267,307,220,01.97,0
nan,KELT_N24_lc_102188_V01_west_raw.dat,2MASS J22042101+6349234,22:04:21.02,+63:49:23.49,105.721236,6.684723,13.69,07.62,06.55,05.94,167,184,155,01.42,0
nan,KELT_N24_lc_102415_V01_west_raw.dat,2MASS J20585371+4415283,20:58:53.72,+44:15:28.35,85.459771,-1.046937,12.97,08.05,07.04,06.23,269,326,218,02.72,0
KELT_S05_lc_000160_V01_east_raw.dat,KELT_S05_lc_000207_V01_west_raw.dat,2MASS J06224357-0211434,06:22:43.57,-2:11:43.40,211.612173,-7.388166,06.41,02.02,01.24,00.76,324,350,287,04.17,0
KELT_S05_lc_000801_V01_east_raw.dat,KELT_S05_lc_001118_V01_west_raw.dat,2MASS J06373133-0123430,06:37:31.34,-1:23:43.00,212.587962,-3.732171,07.83,02.33,01.43,00.85,423,489,382,04.99,0
KELT_S05_lc_001086_V01_east_raw.dat,KELT_S05_lc_001323_V01_west_raw.dat,2MASS J05155774+1158399,05:15:57.74,+11:58:39.99,190.724735,-14.931097,08.04,03.66,02.26,01.63,429,515,387,04.22,0
KELT_S05_lc_001537_V01_east_raw.dat,KELT_S05_lc_001590_V01_west_raw.dat,2MASS J06013982+1054396,06:01:39.82,+10:54:39.65,197.486056,-5.854077,08.27,02.28,01.32,00.96,240,255,224,04.02,0
KELT_S05_lc_002844_V01_east_raw.dat,KELT_S05_lc_002562_V01_west_raw.dat,2MASS J06250143-0907159,06:25:01.43,-9:07:15.90,218.134680,-9.981840,08.75,05.72,03.85,02.40,483,552,420,05.34,0
KELT_S05_lc_003181_V01_east_raw.dat,KELT_S05_lc_003008_V01_west_raw.dat,2MASS J06214399+1313575,06:21:44.00,+13:13:57.52,197.796514,-0.435338,08.88,03.99,02.98,02.53,233,256,218,03.63,0
KELT_S05_lc_003456_V01_east_raw.dat,KELT_S05_lc_004003_V01_west_raw.dat,2MASS J06553668+0622433,06:55:36.69,+6:22:43.30,207.720677,3.828226,09.06,04.43,02.77,01.66,555,698,512,03.87,0
KELT_S05_lc_003838_V01_east_raw.dat,KELT_S05_lc_003948_V01_west_raw.dat,2MASS J06021095+0827040,06:02:10.96,+8:27:04.08,199.713704,-6.934197,09.11,03.80,02.78,02.40,240,308,219,02.89,0
KELT_S05_lc_004494_V01_east_raw.dat,KELT_S05_lc_006590_V01_west_raw.dat,2MASS J06201884+1121077,06:20:18.84,+11:21:07.71,199.292831,-1.626266,09.43,04.67,03.50,03.02,272,289,256,04.92,0
KELT_S05_lc_004810_V01_east_raw.dat,KELT_S05_lc_006436_V01_west_raw.dat,2MASS J05261283-0016537,05:26:12.83,-0:16:53.80,203.109083,-19.002743,09.45,06.30,05.44,05.10,179,190,165,03.21,0
KELT_S05_lc_005844_V01_east_raw.dat,KELT_S05_lc_004508_V01_west_raw.dat,2MASS J06512719+0513231,06:51:27.19,+5:13:23.12,208.282484,2.382412,09.37,05.29,04.27,03.54,406,456,366,04.14,0
KELT_S05_lc_006124_V01_east_raw.dat,KELT_S05_lc_007271_V01_west_raw.dat,2MASS J06424462-0143313,06:42:44.62,-1:43:31.37,213.477455,-2.720752,09.62,05.16,03.90,03.60,259,306,233,03.36,0
KELT_S05_lc_006141_V01_east_raw.dat,KELT_S05_lc_006588_V01_west_raw.dat,2MASS J06520621-0401532,06:52:06.21,-4:01:53.30,216.596702,-1.689277,09.58,04.32,03.19,02.74,178,187,154,03.24,0
KELT_S05_lc_006254_V01_east_raw.dat,KELT_S05_lc_004753_V01_west_raw.dat,2MASS J06264794-0754337,06:26:47.94,-7:54:33.71,217.229671,-9.052178,09.43,04.30,03.27,02.76,351,382,326,05.68,0
KELT_S05_lc_006414_V01_east_raw.dat,KELT_S05_lc_013823_V01_west_raw.dat,2MASS J05373866-0146166,05:37:38.67,-1:46:16.64,205.914131,-17.193314,09.97,02.32,01.38,00.86,416,467,373,04.89,0
KELT_S05_lc_006843_V01_east_raw.dat,KELT_S05_lc_006775_V01_west_raw.dat,2MASS J05315578+0736486,05:31:55.78,+7:36:48.68,196.688061,-13.858061,09.65,03.13,02.15,01.75,339,364,300,03.94,0
KELT_S05_lc_007055_V01_east_raw.dat,KELT_S05_lc_009240_V01_west_raw.dat,2MASS J05225235+1435452,05:22:52.35,+14:35:45.21,189.386909,-12.104596,09.82,04.96,03.73,03.33,122,137,116,02.56,0
KELT_S05_lc_008347_V01_east_raw.dat,KELT_S05_lc_008546_V01_west_raw.dat,2MASS J06503364+0344159,06:50:33.64,+3:44:15.92,209.504703,1.508560,09.86,05.94,05.03,04.57,138,144,132,04.06,0
KELT_S05_lc_009211_V01_east_raw.dat,KELT_S05_lc_009099_V01_west_raw.dat,2MASS J06174067+0856480,06:17:40.68,+8:56:48.09,201.110304,-3.332183,09.95,05.76,04.88,04.43,207,219,196,04.07,0
KELT_S05_lc_009846_V01_east_raw.dat,KELT_S05_lc_009438_V01_west_raw.dat,2MASS J06034214+0750317,06:03:42.14,+7:50:31.72,200.433776,-6.897690,10.00,06.32,05.49,05.10,234,278,219,03.62,0
KELT_S05_lc_010177_V01_east_raw.dat,KELT_S05_lc_011339_V01_west_raw.dat,2MASS J06014825+0638198,06:01:48.25,+6:38:19.82,201.270440,-7.888219,10.11,06.38,05.17,04.47,220,236,206,03.71,0
KELT_S05_lc_010210_V01_east_raw.dat,KELT_S05_lc_010139_V01_west_raw.dat,2MASS J06162172+0953542,06:16:21.72,+9:53:54.30,200.116560,-3.168636,10.05,05.83,04.62,03.79,454,517,403,05.12,0
KELT_S05_lc_010750_V01_east_raw.dat,KELT_S05_lc_008376_V01_west_raw.dat,2MASS J06473625+0938194,06:47:36.25,+9:38:19.48,203.908763,3.535746,09.98,05.08,04.18,03.75,153,165,147,03.58,0
KELT_S05_lc_011794_V01_east_raw.dat,KELT_S05_lc_011383_V01_west_raw.dat,2MASS J05394261-0809086,05:39:42.62,-8:09:08.67,212.155326,-19.627744,10.18,04.82,03.23,02.24,452,577,389,04.17,0
KELT_S05_lc_013054_V01_east_raw.dat,KELT_S05_lc_010056_V01_west_raw.dat,2MASS J05453669+1216152,05:45:36.69,+12:16:15.29,194.331925,-8.595135,10.17,06.30,04.95,03.89,507,571,408,04.82,0
KELT_S05_lc_015901_V01_east_raw.dat,KELT_S05_lc_028770_V01_west_raw.dat,2MASS J06225890-0215480,06:22:58.91,-2:15:48.00,211.702474,-7.362242,10.82,09.31,08.42,08.16,322,348,288,04.47,1
KELT_S05_lc_016976_V01_east_raw.dat,KELT_S05_lc_014687_V01_west_raw.dat,2MASS J06032577+1343561,06:03:25.78,+13:43:56.20,195.224312,-4.102232,10.50,04.73,03.53,02.94,423,489,381,04.75,0
KELT_S05_lc_017268_V01_east_raw.dat,KELT_S05_lc_009902_V01_west_raw.dat,2MASS J06341217+1416346,06:34:12.18,+14:16:34.69,198.279340,2.730838,10.31,06.77,05.29,04.12,444,549,393,04.27,0
KELT_S05_lc_017987_V01_east_raw.dat,KELT_S05_lc_023280_V01_west_raw.dat,2MASS J05213297-0635492,05:21:32.97,-6:35:49.29,208.515829,-22.974213,10.77,07.16,06.28,05.92,115,119,111,03.95,0
KELT_S05_lc_018097_V01_east_raw.dat,KELT_S05_lc_017142_V01_west_raw.dat,2MASS J05411158+1217556,05:41:11.59,+12:17:55.66,193.753182,-9.511140,10.61,05.46,03.94,02.63,495,916,417,03.77,0
KELT_S05_lc_018835_V01_east_raw.dat,KELT_S05_lc_017000_V01_west_raw.dat,2MASS J05440454+1119547,05:44:04.54,+11:19:54.72,194.960652,-9.393534,10.63,05.73,04.79,04.30,214,249,193,02.43,0
KELT_S05_lc_020116_V01_east_raw.dat,KELT_S05_lc_030308_V01_west_raw.dat,2MASS J06450560+0902184,06:45:05.60,+9:02:18.49,204.162958,2.711400,10.98,04.05,02.87,02.23,421,473,375,04.63,0
KELT_S05_lc_020687_V01_east_raw.dat,KELT_S05_lc_017910_V01_west_raw.dat,2MASS J06024343+0842040,06:02:43.43,+8:42:04.09,199.558174,-6.696379,10.71,05.49,04.58,04.20,362,396,335,03.73,0
KELT_S05_lc_022766_V01_east_raw.dat,KELT_S05_lc_023616_V01_west_raw.dat,2MASS J06470984-0358461,06:47:09.85,-3:58:46.17,215.989788,-2.762748,10.91,06.05,04.90,04.32,529,680,465,05.00,0
KELT_S05_lc_023121_V01_east_raw.dat,KELT_S05_lc_027548_V01_west_raw.dat,2MASS J05413366-0407549,05:41:33.67,-4:07:54.98,208.580142,-17.417310,11.00,04.00,02.86,02.25,268,287,250,05.20,0
KELT_S05_lc_023892_V01_east_raw.dat,KELT_S05_lc_033136_V01_west_raw.dat,2MASS J05560333+1239027,05:56:03.34,+12:39:02.75,195.284646,-6.196857,11.12,04.91,03.81,03.25,377,425,347,04.83,0
KELT_S05_lc_025119_V01_east_raw.dat,nan,2MASS J06061681-0705511,06:06:16.82,-7:05:51.18,214.190780,-13.251992,11.01,05.04,03.89,03.12,331,367,298,03.34,0
KELT_S05_lc_027723_V01_east_raw.dat,KELT_S05_lc_030808_V01_west_raw.dat,2MASS J06244154-0641443,06:24:41.54,-6:41:44.37,215.893805,-8.979690,11.17,06.73,05.71,05.25,298,331,272,04.61,0
KELT_S05_lc_027743_V01_east_raw.dat,KELT_S05_lc_031644_V01_west_raw.dat,2MASS J06105149+0922349,06:10:51.49,+9:22:34.99,199.930956,-4.610303,11.18,07.53,06.27,05.54,354,393,326,04.57,0
KELT_S05_lc_029536_V01_east_raw.dat,KELT_S05_lc_026811_V01_west_raw.dat,2MASS J06170032-0836084,06:17:00.32,-8:36:08.48,216.773114,-11.532000,11.13,06.42,05.17,04.41,393,452,358,04.64,0
KELT_S05_lc_030915_V01_east_raw.dat,KELT_S05_lc_032631_V01_west_raw.dat,2MASS J06251591-0454012,06:25:15.92,-4:54:01.23,214.335603,-8.047629,11.26,06.22,05.24,04.80,110,114,106,03.80,0
KELT_S05_lc_031614_V01_east_raw.dat,KELT_S05_lc_036256_V01_west_raw.dat,2MASS J06134325-0904419,06:13:43.25,-9:04:41.95,216.846476,-12.469934,11.33,06.44,05.36,04.92,119,124,115,03.58,0
KELT_S05_lc_032488_V01_east_raw.dat,KELT_S05_lc_034045_V01_west_raw.dat,2MASS J06363268+0925393,06:36:32.68,+9:25:39.37,202.852135,1.012872,11.31,08.08,06.27,04.93,425,648,383,03.71,0
KELT_S05_lc_033896_V01_east_raw.dat,KELT_S05_lc_034980_V01_west_raw.dat,2MASS J06444748-0517485,06:44:47.48,-5:17:48.54,216.897249,-3.887124,11.35,05.72,04.84,04.26,286,309,269,04.93,0
KELT_S05_lc_034210_V01_east_raw.dat,KELT_S05_lc_031472_V01_west_raw.dat,2MASS J06122691+1212358,06:12:26.91,+12:12:35.81,197.623045,-2.913713,11.30,06.83,05.34,04.31,467,512,425,04.12,0
KELT_S05_lc_034707_V01_east_raw.dat,KELT_S05_lc_066868_V01_west_raw.dat,2MASS J06062114-0542153,06:06:21.15,-5:42:15.31,212.918748,-12.615900,11.77,05.16,03.49,02.63,406,452,371,05.64,0
KELT_S05_lc_035146_V01_east_raw.dat,KELT_S05_lc_040831_V01_west_raw.dat,2MASS J06452031-0142479,06:45:20.31,-1:42:47.98,213.762223,-2.137966,11.47,07.37,06.42,05.94,164,172,157,04.45,0
KELT_S05_lc_036961_V01_east_raw.dat,KELT_S05_lc_018353_V01_west_raw.dat,2MASS J06160167-0103195,06:16:01.67,-1:03:19.54,209.816712,-8.356814,11.05,05.40,04.68,04.23,335,362,307,05.17,0
KELT_S05_lc_039007_V01_east_raw.dat,KELT_S05_lc_032381_V01_west_raw.dat,2MASS J06511330+0222085,06:51:13.31,+2:22:08.59,210.798636,1.031955,11.39,07.02,05.73,04.97,187,220,176,03.20,0
KELT_S05_lc_040029_V01_east_raw.dat,KELT_S05_lc_036841_V01_west_raw.dat,2MASS J05233698+1244398,05:23:36.98,+12:44:39.88,191.088572,-12.941963,11.48,06.19,05.19,04.73,235,255,222,04.14,0
KELT_S05_lc_040410_V01_east_raw.dat,KELT_S05_lc_032955_V01_west_raw.dat,2MASS J06335995+1517031,06:33:59.96,+15:17:03.15,197.359910,3.149370,11.43,06.30,05.32,04.89,106,110,102,03.86,0
KELT_S05_lc_040779_V01_east_raw.dat,KELT_S05_lc_043029_V01_west_raw.dat,2MASS J06495643-0449376,06:49:56.44,-4:49:37.67,217.060443,-2.531273,11.59,05.68,04.76,04.18,145,149,138,02.72,0
KELT_S05_lc_043126_V01_east_raw.dat,KELT_S05_lc_041750_V01_west_raw.dat,2MASS J06553185-0525134,06:55:31.85,-5:25:13.46,218.222770,-1.561572,11.60,05.42,04.45,03.90,317,342,291,04.78,0
KELT_S05_lc_044272_V01_east_raw.dat,KELT_S05_lc_042319_V01_west_raw.dat,2MASS J05454357+0935357,05:45:43.57,+9:35:35.76,196.692677,-9.914933,11.63,05.84,04.91,04.36,284,322,262,03.66,0
KELT_S05_lc_045530_V01_east_raw.dat,KELT_S05_lc_033538_V01_west_raw.dat,2MASS J06481573+0802408,06:48:15.74,+8:02:40.87,205.405684,2.957923,11.51,06.67,05.35,04.44,438,624,387,04.16,0
KELT_S05_lc_048525_V01_east_raw.dat,KELT_S05_lc_038042_V01_west_raw.dat,2MASS J05403694+1348221,05:40:36.94,+13:48:22.19,192.368337,-8.860725,11.62,05.86,04.37,02.97,379,437,354,04.71,0
KELT_S05_lc_048789_V01_east_raw.dat,KELT_S05_lc_049332_V01_west_raw.dat,2MASS J05145202+1011069,05:14:52.02,+10:11:06.97,192.144934,-16.119759,11.78,07.45,06.46,06.05,225,251,201,03.15,0
KELT_S05_lc_050449_V01_east_raw.dat,KELT_S05_lc_060802_V01_west_raw.dat,2MASS J05235900+1434491,05:23:59.00,+14:34:49.14,189.547887,-11.886234,11.93,05.73,04.83,04.28,313,342,289,05.17,0
KELT_S05_lc_050626_V01_east_raw.dat,KELT_S05_lc_056517_V01_west_raw.dat,2MASS J05514412+1018459,05:51:44.13,+10:18:46.00,196.805007,-8.273322,11.88,07.75,06.60,06.01,307,339,275,04.66,0
KELT_S05_lc_051575_V01_east_raw.dat,KELT_S05_lc_056872_V01_west_raw.dat,2MASS J05412497-0404499,05:41:24.97,-4:04:49.99,208.514943,-17.425985,11.90,09.16,08.30,08.09,267,288,250,04.62,1
KELT_S05_lc_052665_V01_east_raw.dat,KELT_S05_lc_058176_V01_west_raw.dat,2MASS J05433900-0504029,05:43:39.01,-5:04:02.90,209.701344,-17.378444,11.93,10.21,09.15,08.24,718,888,548,04.27,0
KELT_S05_lc_052796_V01_east_raw.dat,KELT_S05_lc_030410_V01_west_raw.dat,2MASS J06455556+1258355,06:45:55.57,+12:58:35.59,200.737043,4.676914,11.54,06.01,05.09,04.66,325,353,293,04.66,0
KELT_S05_lc_053426_V01_east_raw.dat,KELT_S05_lc_063268_V01_west_raw.dat,2MASS J05511288-0448061,05:51:12.88,-4:48:06.19,210.341752,-15.577464,11.99,06.91,05.81,05.30,143,149,138,04.06,0
KELT_S05_lc_053540_V01_east_raw.dat,KELT_S05_lc_068679_V01_west_raw.dat,2MASS J06390228-0845293,06:39:02.28,-8:45:29.39,219.357381,-6.718881,12.05,06.75,05.74,05.25,308,338,286,04.82,0
KELT_S05_lc_054120_V01_east_raw.dat,KELT_S05_lc_060669_V01_west_raw.dat,2MASS J05263917+0137233,05:26:39.17,+1:37:23.35,201.408407,-17.983445,11.97,07.64,06.80,06.44,237,260,223,03.33,0
KELT_S05_lc_055466_V01_east_raw.dat,KELT_S05_lc_057201_V01_west_raw.dat,2MASS J05234867+1254230,05:23:48.68,+12:54:23.05,190.973767,-12.815576,11.95,07.24,06.25,05.86,97,99,94,03.20,0
KELT_S05_lc_055753_V01_east_raw.dat,KELT_S05_lc_051027_V01_west_raw.dat,2MASS J06512556+0833488,06:51:25.56,+8:33:48.87,205.297322,3.890696,11.88,07.59,06.65,06.21,371,414,349,04.09,0
KELT_S05_lc_056174_V01_east_raw.dat,KELT_S05_lc_089837_V01_west_raw.dat,2MASS J05441967+1019074,05:44:19.67,+10:19:07.44,195.880224,-9.849920,12.27,06.39,05.46,05.04,217,230,205,04.39,0
KELT_S05_lc_057889_V01_east_raw.dat,KELT_S05_lc_051384_V01_west_raw.dat,2MASS J06265273+1023490,06:26:52.74,+10:23:49.06,200.891872,-0.649441,11.91,04.58,03.30,02.71,467,537,420,04.34,0
KELT_S05_lc_058132_V01_east_raw.dat,KELT_S05_lc_067145_V01_west_raw.dat,2MASS J05230228+0301451,05:23:02.29,+3:01:45.10,199.653788,-18.075507,12.08,08.35,07.33,06.76,264,289,245,03.92,0
KELT_S05_lc_058234_V01_east_raw.dat,nan,2MASS J06372993+1442135,06:37:29.93,+14:42:13.56,198.264006,3.635792,12.01,04.96,03.69,02.96,454,515,383,03.62,0
KELT_S05_lc_060286_V01_east_raw.dat,KELT_S05_lc_107837_V01_west_raw.dat,2MASS J06521985+0144490,06:52:19.86,+1:44:49.03,211.478774,0.995118,12.47,06.21,05.26,04.59,399,484,367,03.90,0
KELT_S05_lc_061272_V01_east_raw.dat,KELT_S05_lc_052747_V01_west_raw.dat,2MASS J06260106+0803533,06:26:01.06,+8:03:53.40,202.857242,-1.923576,11.96,07.08,06.14,05.66,237,255,222,04.35,0
KELT_S05_lc_062041_V01_east_raw.dat,KELT_S05_lc_107975_V01_west_raw.dat,2MASS J06242729-0621434,06:24:27.30,-6:21:43.47,215.565010,-8.883483,12.49,06.76,05.57,04.99,336,359,302,04.40,0
KELT_S05_lc_066784_V01_east_raw.dat,KELT_S05_lc_071548_V01_west_raw.dat,2MASS J06384911-0818117,06:38:49.12,-8:18:11.75,218.923255,-6.564182,12.22,06.85,05.79,05.34,288,309,272,05.40,0
KELT_S05_lc_067073_V01_east_raw.dat,KELT_S05_lc_054352_V01_west_raw.dat,2MASS J06162789+1154525,06:16:27.90,+11:54:52.54,198.351151,-2.190969,12.04,06.40,05.36,04.82,252,271,234,04.49,0
KELT_S05_lc_070727_V01_east_raw.dat,KELT_S05_lc_068218_V01_west_raw.dat,2MASS J06285733-0306489,06:28:57.34,-3:06:48.95,213.147965,-6.419330,12.23,07.55,06.35,05.72,230,248,215,03.44,0
KELT_S05_lc_071017_V01_east_raw.dat,KELT_S05_lc_063833_V01_west_raw.dat,2MASS J06535355+1156268,06:53:53.55,+11:56:26.86,202.542758,5.950482,12.19,07.77,06.09,04.73,445,538,355,03.01,0
KELT_S05_lc_072602_V01_east_raw.dat,KELT_S05_lc_068921_V01_west_raw.dat,2MASS J06494503+0258128,06:49:45.03,+2:58:12.80,210.095976,0.978892,12.25,07.91,05.67,04.07,485,891,442,04.31,0
KELT_S05_lc_073021_V01_east_raw.dat,KELT_S05_lc_080219_V01_west_raw.dat,2MASS J06270654-0540512,06:27:06.55,-5:40:51.27,215.248093,-7.988413,12.36,08.08,06.75,05.88,492,657,450,04.29,0
KELT_S05_lc_073412_V01_east_raw.dat,KELT_S05_lc_049274_V01_west_raw.dat,2MASS J06385587+1200481,06:38:55.88,+12:00:48.11,200.821038,2.718482,12.04,05.94,04.87,04.29,191,211,181,03.53,0
KELT_S05_lc_073708_V01_east_raw.dat,KELT_S05_lc_070448_V01_west_raw.dat,2MASS J05583276+1237044,05:58:32.76,+12:37:04.44,195.614614,-5.684546,12.28,06.60,05.31,04.55,416,480,378,05.41,0
KELT_S05_lc_074056_V01_east_raw.dat,KELT_S05_lc_090861_V01_west_raw.dat,2MASS J06185611+0918199,06:18:56.12,+9:18:19.99,200.939783,-2.889349,12.47,06.53,05.62,05.10,263,284,246,04.74,0
KELT_S05_lc_074064_V01_east_raw.dat,KELT_S05_lc_067073_V01_west_raw.dat,2MASS J06513684+0542377,06:51:36.84,+5:42:37.71,207.866087,2.639503,12.25,07.31,06.32,05.82,277,302,256,04.50,0
KELT_S05_lc_076320_V01_east_raw.dat,KELT_S05_lc_073905_V01_west_raw.dat,2MASS J06201141+1054571,06:20:11.42,+10:54:57.20,199.663553,-1.858497,12.33,08.35,06.75,05.51,380,434,360,04.65,0
KELT_S05_lc_078096_V01_east_raw.dat,KELT_S05_lc_057861_V01_west_raw.dat,2MASS J06291038+0423178,06:29:10.39,+4:23:17.87,206.481470,-2.933814,12.19,05.29,03.95,03.47,332,359,298,04.38,0
KELT_S05_lc_078523_V01_east_raw.dat,nan,2MASS J06124591+0827053,06:12:45.92,+8:27:05.38,200.971937,-4.636047,12.42,08.14,07.23,06.68,262,284,239,03.95,0
KELT_S05_lc_078922_V01_east_raw.dat,nan,2MASS J05283855+1542143,05:28:38.56,+15:42:14.32,189.192559,-10.335360,12.43,09.13,08.02,07.66,374,419,343,03.53,0
KELT_S05_lc_080100_V01_east_raw.dat,nan,2MASS J06530928-0431230,06:53:09.29,-4:31:23.04,217.153951,-1.679740,12.45,12.81,11.97,11.70,281,306,255,03.73,1
KELT_S05_lc_080361_V01_east_raw.dat,KELT_S05_lc_075723_V01_west_raw.dat,2MASS J06344665+1258377,06:34:46.65,+12:58:37.77,199.498751,2.258471,12.39,07.10,06.05,05.62,679,815,543,03.97,0
KELT_S05_lc_081021_V01_east_raw.dat,KELT_S05_lc_046097_V01_west_raw.dat,2MASS J05435348+0310111,05:43:53.49,+3:10:11.15,202.177821,-13.468671,12.07,04.92,03.57,02.96,379,435,349,04.63,0
KELT_S05_lc_082045_V01_east_raw.dat,KELT_S05_lc_072792_V01_west_raw.dat,2MASS J06243547+1244455,06:24:35.48,+12:44:45.59,198.552826,-0.048641,12.37,07.08,05.98,05.48,151,161,143,03.39,0
KELT_S05_lc_083026_V01_east_raw.dat,KELT_S05_lc_094324_V01_west_raw.dat,2MASS J05464207+0643469,05:46:42.07,+6:43:47.00,199.344651,-11.123172,12.58,08.11,06.51,05.30,376,450,353,04.16,0
KELT_S05_lc_083421_V01_east_raw.dat,KELT_S05_lc_098386_V01_west_raw.dat,2MASS J06165165-0813335,06:16:51.65,-8:13:33.51,216.412245,-11.398364,12.62,07.71,06.74,06.29,246,267,233,04.05,0
KELT_S05_lc_084717_V01_east_raw.dat,KELT_S05_lc_088372_V01_west_raw.dat,2MASS J05165875+0133230,05:16:58.76,+1:33:23.03,200.210906,-20.120638,12.54,06.85,05.88,05.45,212,239,193,03.22,0
KELT_S05_lc_085278_V01_east_raw.dat,KELT_S05_lc_076825_V01_west_raw.dat,2MASS J06563890+1115308,06:56:38.90,+11:15:30.87,203.459637,6.250053,12.44,09.97,09.21,09.04,231,256,218,03.54,1
KELT_S05_lc_085341_V01_east_raw.dat,KELT_S05_lc_077252_V01_west_raw.dat,2MASS J06154563+0054484,06:15:45.63,+0:54:48.50,208.020733,-7.510052,12.45,08.49,07.15,06.39,313,354,254,03.69,0
KELT_S05_lc_085793_V01_east_raw.dat,KELT_S05_lc_077784_V01_west_raw.dat,2MASS J05163581+0025014,05:16:35.82,+0:25:01.48,201.218404,-20.765600,12.46,07.58,06.77,06.38,119,123,116,04.78,0
KELT_S05_lc_086153_V01_east_raw.dat,KELT_S05_lc_083031_V01_west_raw.dat,2MASS J05491215+1454332,05:49:12.16,+14:54:33.25,192.479691,-6.509239,12.51,07.17,06.15,05.76,197,207,188,03.11,0
KELT_S05_lc_088712_V01_east_raw.dat,KELT_S05_lc_088400_V01_west_raw.dat,2MASS J06375315-0121310,06:37:53.15,-1:21:31.00,212.596737,-3.634563,12.58,11.67,10.53,10.18,434,504,388,04.73,0
KELT_S05_lc_089678_V01_east_raw.dat,KELT_S05_lc_083050_V01_west_raw.dat,2MASS J06382347+0813203,06:38:23.48,+8:13:20.31,204.132529,0.864977,12.54,07.03,05.95,05.46,292,319,272,04.64,0
KELT_S05_lc_093002_V01_east_raw.dat,KELT_S05_lc_090556_V01_west_raw.dat,2MASS J06250941+1129243,06:25:09.42,+11:29:24.32,199.727734,-0.513454,12.63,08.59,06.82,05.55,478,774,434,04.21,0
KELT_S05_lc_094907_V01_east_raw.dat,KELT_S05_lc_064577_V01_west_raw.dat,2MASS J05471955+1011544,05:47:19.56,+10:11:54.41,196.360113,-9.271549,12.40,05.62,04.62,04.26,386,437,360,04.60,0
KELT_S05_lc_095968_V01_east_raw.dat,KELT_S05_lc_121518_V01_west_raw.dat,2MASS J06454425-0833173,06:45:44.25,-8:33:17.38,219.920256,-5.147387,12.92,08.16,07.27,06.76,289,324,263,03.95,0
KELT_S05_lc_096034_V01_east_raw.dat,KELT_S05_lc_069750_V01_west_raw.dat,2MASS J06383534+0859414,06:38:35.34,+8:59:41.42,203.468255,1.262582,12.47,06.39,05.34,04.85,278,299,258,04.73,0
KELT_S05_lc_097709_V01_east_raw.dat,KELT_S05_lc_104533_V01_west_raw.dat,2MASS J06491952-0829278,06:49:19.52,-8:29:27.84,220.263886,-4.326628,12.79,07.83,06.83,06.33,227,247,209,03.55,0
KELT_S05_lc_098297_V01_east_raw.dat,KELT_S05_lc_121245_V01_west_raw.dat,2MASS J06471937+1506109,06:47:19.37,+15:06:10.94,198.981187,5.933945,12.93,08.06,06.92,06.21,358,400,276,03.19,0
KELT_S05_lc_101124_V01_east_raw.dat,nan,2MASS J05154974+1530555,05:15:49.75,+15:30:55.58,187.648856,-13.031506,12.81,07.35,06.40,05.89,307,344,285,04.15,0
KELT_S05_lc_101710_V01_east_raw.dat,KELT_S05_lc_094792_V01_west_raw.dat,2MASS J06544842+0820208,06:54:48.43,+8:20:20.86,205.876512,4.535515,12.74,08.34,07.38,06.84,243,261,225,04.01,0
KELT_S05_lc_103651_V01_east_raw.dat,nan,2MASS J06431390-0036317,06:43:13.90,-0:36:31.72,212.538253,-2.103436,12.85,07.43,06.34,05.87,138,152,132,02.69,0
KELT_S05_lc_104667_V01_east_raw.dat,KELT_S05_lc_122778_V01_west_raw.dat,2MASS J06010331-0702166,06:01:03.31,-7:02:16.65,213.544763,-14.388011,13.00,08.87,07.90,07.52,127,132,122,04.10,0
KELT_S05_lc_105527_V01_east_raw.dat,KELT_S05_lc_079869_V01_west_raw.dat,2MASS J06393824+0719524,06:39:38.25,+7:19:52.44,205.066061,0.730882,12.64,07.03,06.08,05.51,334,357,298,05.38,0
KELT_S05_lc_106254_V01_east_raw.dat,KELT_S05_lc_092995_V01_west_raw.dat,2MASS J05285068+0404545,05:28:50.69,+4:04:54.54,199.452288,-16.295019,12.76,08.11,07.14,06.72,212,228,201,04.38,0
KELT_S05_lc_110380_V01_east_raw.dat,KELT_S05_lc_120531_V01_west_raw.dat,2MASS J05361760-0343547,05:36:17.60,-3:43:54.71,207.573825,-18.401854,13.03,08.30,07.27,06.85,225,253,209,03.54,0
KELT_S05_lc_111707_V01_east_raw.dat,KELT_S05_lc_090433_V01_west_raw.dat,2MASS J06215385+0626271,06:21:53.85,+6:26:27.10,203.818588,-3.584684,12.78,08.57,07.31,06.67,290,362,267,03.33,0
KELT_S05_lc_115483_V01_east_raw.dat,nan,2MASS J06263405+0025118,06:26:34.05,+0:25:11.87,209.713025,-5.338804,13.03,08.04,07.05,06.69,482,532,432,03.40,0
KELT_S05_lc_117968_V01_east_raw.dat,KELT_S05_lc_113062_V01_west_raw.dat,2MASS J05433680+0726472,05:43:36.81,+7:26:47.22,198.323576,-11.435873,13.02,09.32,08.39,08.04,151,158,145,04.16,0
KELT_S05_lc_120491_V01_east_raw.dat,KELT_S05_lc_112623_V01_west_raw.dat,2MASS J06362266-0146218,06:36:22.67,-1:46:21.86,212.794280,-4.158687,13.04,07.75,06.26,05.43,454,507,390,03.93,0
KELT_S05_lc_121456_V01_east_raw.dat,KELT_S05_lc_118956_V01_west_raw.dat,2MASS J06395533+1043327,06:39:55.34,+10:43:32.74,202.078678,2.346539,13.10,07.44,06.20,05.61,313,342,289,04.68,0
KELT_S05_lc_124172_V01_east_raw.dat,KELT_S05_lc_108043_V01_west_raw.dat,2MASS J06473967-0257224,06:47:39.68,-2:57:22.49,215.133993,-2.187067,13.03,07.66,06.20,05.32,392,465,362,03.33,0
KELT_S05_lc_126656_V01_east_raw.dat,KELT_S05_lc_123721_V01_west_raw.dat,2MASS J06233572+1322471,06:23:35.73,+13:22:47.15,197.879264,0.033748,13.18,07.39,06.21,05.77,125,130,120,03.78,0
KELT_S05_lc_128335_V01_east_raw.dat,KELT_S05_lc_138177_V01_west_raw.dat,2MASS J06352092+0511064,06:35:20.92,+5:11:06.43,206.483397,-1.201215,13.34,07.31,06.08,05.50,274,303,255,04.86,0
KELT_S05_lc_132178_V01_east_raw.dat,KELT_S05_lc_109679_V01_west_raw.dat,2MASS J06234857+0701294,06:23:48.58,+7:01:29.46,203.523065,-2.892339,13.11,07.53,05.94,04.77,463,571,394,03.28,0
KELT_S05_lc_134435_V01_east_raw.dat,KELT_S05_lc_145152_V01_west_raw.dat,2MASS J05341574-0636046,05:34:15.75,-6:36:04.65,210.040702,-20.153349,13.47,10.59,09.65,08.97,440,552,389,03.69,0
KELT_S05_lc_139147_V01_east_raw.dat,KELT_S05_lc_113739_V01_west_raw.dat,2MASS J05413010+1418225,05:41:30.11,+14:18:22.59,192.045886,-8.419517,13.20,07.68,06.25,05.29,403,456,365,04.98,0
KELT_S05_lc_142933_V01_east_raw.dat,KELT_S05_lc_125967_V01_west_raw.dat,2MASS J06574881+0321125,06:57:48.81,+3:21:12.52,210.670952,2.945505,13.34,09.74,08.82,08.55,271,304,251,02.97,1
KELT_S05_lc_149789_V01_east_raw.dat,nan,2MASS J06240282+0438518,06:24:02.83,+4:38:51.87,205.658534,-3.946025,13.64,07.76,06.28,05.27,217,273,196,02.40,0
KELT_S05_lc_154381_V01_east_raw.dat,KELT_S05_lc_145435_V01_west_raw.dat,2MASS J06193635+0556394,06:19:36.36,+5:56:39.45,203.991915,-4.320255,13.68,10.41,08.43,06.86,442,515,387,04.17,0
KELT_S05_lc_156609_V01_east_raw.dat,KELT_S05_lc_149285_V01_west_raw.dat,2MASS J06291748-0713162,06:29:17.49,-7:13:16.29,216.884442,-8.192769,13.78,08.49,07.41,06.91,230,245,216,03.94,0
KELT_S05_lc_158413_V01_east_raw.dat,KELT_S05_lc_137469_V01_west_raw.dat,2MASS J06294575+1305512,06:29:45.75,+13:05:51.29,198.828223,1.230245,13.66,08.81,07.16,06.02,172,178,166,04.17,0
KELT_S05_lc_159790_V01_east_raw.dat,nan,2MASS J05454644+1140542,05:45:46.44,+11:40:54.22,194.866983,-8.857856,13.98,07.32,06.32,05.72,169,178,162,03.31,0
KELT_S05_lc_161828_V01_east_raw.dat,KELT_S05_lc_150212_V01_west_raw.dat,2MASS J06502353+1332198,06:50:23.54,+13:32:19.88,200.722031,5.900452,13.96,07.32,05.79,04.59,411,460,373,03.41,0
nan,KELT_S05_lc_007144_V01_west_raw.dat,2MASS J06470582+0800535,06:47:05.83,+8:00:53.51,205.301148,2.687401,09.70,04.21,03.28,02.82,196,210,187,03.15,0
nan,KELT_S05_lc_043158_V01_west_raw.dat,2MASS J05401176-0942110,05:40:11.77,-9:42:11.05,213.696536,-20.192656,11.60,10.02,09.24,08.37,899,1255,543,03.02,0
nan,KELT_S05_lc_065113_V01_west_raw.dat,2MASS J06554401+0002503,06:55:44.01,+0:02:50.32,213.379536,0.977329,12.12,08.04,06.43,05.12,577,750,404,03.32,0
nan,KELT_S05_lc_086838_V01_west_raw.dat,2MASS J06370836-0124118,06:37:08.37,-1:24:11.86,212.551441,-3.820991,12.53,10.77,09.86,09.61,427,483,384,04.80,1
nan,KELT_S05_lc_089880_V01_west_raw.dat,2MASS J06210768+1134152,06:21:07.69,+11:34:15.21,199.193670,-1.347326,12.58,07.08,05.17,03.90,531,605,482,05.40,0
nan,KELT_S05_lc_093924_V01_west_raw.dat,2MASS J06252164-0246379,06:25:21.65,-2:46:37.91,212.436060,-7.066531,12.65,06.27,05.23,04.51,427,495,380,04.22,0
nan,KELT_S05_lc_107488_V01_west_raw.dat,2MASS J05150826+0328494,05:15:08.27,+3:28:49.46,198.195815,-19.554550,12.88,05.30,04.57,04.17,323,359,266,02.47,0
nan,KELT_S05_lc_152270_V01_west_raw.dat,2MASS J06391824+1313557,06:39:18.25,+13:13:55.74,199.776377,3.355247,13.90,07.09,06.11,05.70,933,1067,799,02.81,0
KELT_S12_lc_000148_V01_east_raw.dat,KELT_S12_lc_000350_V01_west_raw.dat,2MASS J16515391+1456307,16:51:53.92,+14:56:30.76,33.612974,33.094428,07.03,02.29,01.25,01.04,290,304,278,05.41,0
KELT_S12_lc_000528_V01_east_raw.dat,KELT_S12_lc_000502_V01_west_raw.dat,2MASS J16083480-0132145,16:08:34.81,-1:32:14.54,9.958801,34.616957,07.75,02.94,01.92,01.55,309,339,288,04.07,0
KELT_S12_lc_000664_V01_east_raw.dat,KELT_S12_lc_001055_V01_west_raw.dat,2MASS J16453409+1208112,16:45:34.10,+12:08:11.28,29.801999,33.371705,08.20,03.45,02.51,01.87,259,278,221,04.74,0
KELT_S12_lc_002159_V01_east_raw.dat,KELT_S12_lc_004991_V01_west_raw.dat,2MASS J16575100-0245424,16:57:51.01,-2:45:42.45,16.478805,23.627929,09.51,04.13,03.12,02.63,345,363,316,05.14,0
KELT_S12_lc_002747_V01_east_raw.dat,KELT_S12_lc_003123_V01_west_raw.dat,2MASS J16384190-0630188,16:38:41.91,-6:30:18.81,10.175070,25.615609,09.40,05.59,04.74,04.26,180,189,173,05.53,0
KELT_S12_lc_003210_V01_east_raw.dat,KELT_S12_lc_003291_V01_west_raw.dat,2MASS J16595316+0428586,16:59:53.16,+4:28:58.66,23.709692,26.785666,09.50,06.92,06.08,05.79,321,348,296,05.31,1
KELT_S12_lc_004101_V01_east_raw.dat,KELT_S12_lc_003850_V01_west_raw.dat,2MASS J17325264+0925247,17:32:52.65,+9:25:24.78,32.594359,21.700632,09.70,06.11,05.38,04.87,131,135,127,05.26,0
KELT_S12_lc_004284_V01_east_raw.dat,KELT_S12_lc_008495_V01_west_raw.dat,2MASS J16575199-0932313,16:57:52.00,-9:32:31.30,10.318389,19.983998,10.12,05.02,03.74,03.14,203,212,194,05.80,0
KELT_S12_lc_004415_V01_east_raw.dat,KELT_S12_lc_003981_V01_west_raw.dat,2MASS J17104309+1426454,17:10:43.10,+14:26:45.42,35.163630,28.713942,09.76,06.18,05.37,04.94,300,324,280,05.53,0
KELT_S12_lc_004430_V01_east_raw.dat,KELT_S12_lc_004065_V01_west_raw.dat,2MASS J17004782+0208175,17:00:47.82,+2:08:17.59,21.540647,25.460074,09.77,05.63,04.74,04.32,225,238,215,05.15,0
KELT_S12_lc_004522_V01_east_raw.dat,KELT_S12_lc_003547_V01_west_raw.dat,2MASS J17193212+0130540,17:19:32.12,+1:30:54.02,23.408758,21.059161,09.71,04.96,04.08,03.83,129,133,125,04.95,0
KELT_S12_lc_004754_V01_east_raw.dat,KELT_S12_lc_004283_V01_west_raw.dat,2MASS J16071766+0955525,16:07:17.67,+9:55:52.56,22.157628,40.858378,09.83,05.08,04.38,03.92,356,372,333,05.70,0
KELT_S12_lc_004757_V01_east_raw.dat,KELT_S12_lc_004412_V01_west_raw.dat,2MASS J17295144+0129460,17:29:51.44,+1:29:46.08,24.696397,18.781131,09.84,05.92,05.08,04.72,239,250,227,03.81,0
KELT_S12_lc_004876_V01_east_raw.dat,KELT_S12_lc_004713_V01_west_raw.dat,2MASS J17184355+1306190,17:18:43.56,+13:06:19.02,34.659275,26.394954,09.89,06.23,05.34,05.04,58,59,57,04.67,0
KELT_S12_lc_004972_V01_east_raw.dat,KELT_S12_lc_004810_V01_west_raw.dat,2MASS J16304125-0640339,16:30:41.25,-6:40:33.95,8.752881,27.153226,09.91,05.21,04.28,03.88,65,66,64,04.72,0
KELT_S12_lc_005858_V01_east_raw.dat,KELT_S12_lc_007420_V01_west_raw.dat,2MASS J17235635+0422252,17:23:56.36,+4:22:25.23,26.670504,21.432055,10.21,06.17,05.34,04.82,268,286,250,05.84,0
KELT_S12_lc_006559_V01_east_raw.dat,KELT_S12_lc_004955_V01_west_raw.dat,2MASS J17115797+0820109,17:11:57.98,+8:20:10.90,29.064009,25.875713,10.06,05.92,05.06,04.65,272,291,255,05.17,0
KELT_S12_lc_007581_V01_east_raw.dat,KELT_S12_lc_007626_V01_west_raw.dat,2MASS J16424613+0953288,16:42:46.13,+9:53:28.85,27.025483,33.032101,10.35,06.36,05.46,05.10,155,161,150,04.12,0
KELT_S12_lc_007827_V01_east_raw.dat,KELT_S12_lc_010572_V01_west_raw.dat,2MASS J16182805-0811437,16:18:28.06,-8:11:43.74,5.341529,28.702948,10.54,07.79,06.28,05.08,109,112,106,04.18,0
KELT_S12_lc_007834_V01_east_raw.dat,KELT_S12_lc_011638_V01_west_raw.dat,2MASS J16212446-0742001,16:21:24.46,-7:42:00.17,6.290162,28.418062,10.59,03.82,02.73,02.24,336,360,302,05.85,0
KELT_S12_lc_008389_V01_east_raw.dat,KELT_S12_lc_010560_V01_west_raw.dat,2MASS J16561218+0353072,16:56:12.19,+3:53:07.24,22.628797,27.308750,10.58,06.77,05.88,05.51,333,358,306,04.44,0
KELT_S12_lc_008829_V01_east_raw.dat,KELT_S12_lc_008232_V01_west_raw.dat,2MASS J16530681-0455436,16:53:06.81,-4:55:43.63,13.790628,23.487287,10.47,05.68,04.92,04.39,172,180,165,05.76,0
KELT_S12_lc_008879_V01_east_raw.dat,KELT_S12_lc_013407_V01_west_raw.dat,2MASS J16070817-0018537,16:07:08.17,-0:18:53.79,10.936889,35.609176,10.73,07.77,07.01,06.48,211,222,202,05.38,0
KELT_S12_lc_009035_V01_east_raw.dat,KELT_S12_lc_008958_V01_west_raw.dat,2MASS J17030344-0155195,17:03:03.45,-1:55:19.53,17.991271,22.944550,10.53,05.94,04.82,04.26,212,223,201,04.50,0
KELT_S12_lc_009127_V01_east_raw.dat,KELT_S12_lc_015739_V01_west_raw.dat,2MASS J16374007-0508359,16:37:40.07,-5:08:36.00,11.271246,26.591065,10.83,06.58,05.63,05.16,156,162,151,05.21,0
KELT_S12_lc_009221_V01_east_raw.dat,KELT_S12_lc_010581_V01_west_raw.dat,2MASS J16411067+0851066,16:41:10.67,+8:51:06.64,25.707436,32.922406,10.63,06.00,05.10,04.71,227,239,216,04.68,0
KELT_S12_lc_009280_V01_east_raw.dat,KELT_S12_lc_021206_V01_west_raw.dat,2MASS J16524821+0524269,16:52:48.21,+5:24:26.99,23.690600,28.777204,11.00,04.54,03.67,03.02,213,224,204,06.04,0
KELT_S12_lc_009805_V01_east_raw.dat,KELT_S12_lc_010509_V01_west_raw.dat,2MASS J17264800-0419309,17:26:48.00,-4:19:30.99,18.967236,16.615647,10.66,05.00,03.76,03.26,322,350,298,04.46,0
KELT_S12_lc_009820_V01_east_raw.dat,nan,2MASS J16544642+0740268,16:54:46.42,+7:40:26.82,26.250060,29.388941,10.63,06.54,05.73,05.24,171,178,165,06.02,0
KELT_S12_lc_010635_V01_east_raw.dat,KELT_S12_lc_008876_V01_west_raw.dat,2MASS J17205054+1023396,17:20:50.54,+10:23:39.66,32.165925,24.794466,10.61,06.67,05.75,05.37,276,296,261,04.92,0
KELT_S12_lc_011062_V01_east_raw.dat,KELT_S12_lc_005699_V01_west_raw.dat,2MASS J17253585-0304007,17:25:35.86,-3:04:00.80,19.952700,17.502201,10.41,03.96,02.86,02.32,181,189,175,06.02,0
KELT_S12_lc_011228_V01_east_raw.dat,KELT_S12_lc_011851_V01_west_raw.dat,2MASS J16594413+0738335,16:59:44.14,+7:38:33.55,26.851207,28.277585,10.79,06.88,05.97,05.63,340,369,316,05.36,0
KELT_S12_lc_011325_V01_east_raw.dat,KELT_S12_lc_009334_V01_west_raw.dat,2MASS J17190361+1444381,17:19:03.61,+14:44:38.20,36.375698,26.978031,10.68,06.05,05.18,04.80,139,144,135,04.89,0
KELT_S12_lc_011484_V01_east_raw.dat,KELT_S12_lc_010646_V01_west_raw.dat,2MASS J17325414+1118336,17:32:54.14,+11:18:33.63,34.438612,22.498439,10.75,08.36,07.60,07.14,202,211,193,05.34,0
KELT_S12_lc_011728_V01_east_raw.dat,KELT_S12_lc_010063_V01_west_raw.dat,2MASS J17395980-0931595,17:39:59.81,-9:31:59.58,16.024699,11.166871,10.73,05.30,04.27,03.69,198,208,190,06.18,0
KELT_S12_lc_011886_V01_east_raw.dat,KELT_S12_lc_010854_V01_west_raw.dat,2MASS J16510590+1020515,16:51:05.90,+10:20:51.57,28.565255,31.384817,10.78,04.80,03.67,03.02,313,338,291,05.58,0
KELT_S12_lc_012538_V01_east_raw.dat,KELT_S12_lc_012931_V01_west_raw.dat,2MASS J16592812-0217411,16:59:28.12,-2:17:41.20,17.143039,23.523532,10.90,07.61,06.69,06.33,284,304,268,05.61,0
KELT_S12_lc_012633_V01_east_raw.dat,KELT_S12_lc_011448_V01_west_raw.dat,2MASS J17341745+0339469,17:34:17.46,+3:39:46.90,27.266674,18.813631,10.84,07.76,06.86,06.66,212,223,202,04.97,0
KELT_S12_lc_014473_V01_east_raw.dat,KELT_S12_lc_023977_V01_west_raw.dat,2MASS J16135345-0632164,16:13:53.45,-6:32:16.43,6.076828,30.607396,11.30,07.65,06.72,06.20,131,135,127,05.11,0
KELT_S12_lc_014582_V01_east_raw.dat,KELT_S12_lc_015153_V01_west_raw.dat,2MASS J16180807+1045515,16:18:08.08,+10:45:51.53,24.694516,38.855834,11.06,07.39,06.50,06.19,232,248,221,03.94,0
KELT_S12_lc_015517_V01_east_raw.dat,nan,2MASS J16054633-0642279,16:05:46.33,-6:42:27.93,4.482506,32.104128,11.12,05.01,04.24,03.73,158,165,152,05.31,0
KELT_S12_lc_015520_V01_east_raw.dat,KELT_S12_lc_015706_V01_west_raw.dat,2MASS J16505284-0728527,16:50:52.85,-7:28:52.79,11.136079,22.562558,11.11,07.48,06.53,06.16,344,374,319,04.43,0
KELT_S12_lc_015990_V01_east_raw.dat,KELT_S12_lc_018876_V01_west_raw.dat,2MASS J17100829-0235544,17:10:08.29,-2:35:54.45,18.332489,21.077450,11.22,05.26,04.12,03.75,171,178,165,06.20,0
KELT_S12_lc_016307_V01_east_raw.dat,KELT_S12_lc_017514_V01_west_raw.dat,2MASS J16272821-0317129,16:27:28.21,-3:17:12.98,11.409329,29.736738,11.19,08.27,07.38,07.06,286,306,270,05.22,0
KELT_S12_lc_016730_V01_east_raw.dat,KELT_S12_lc_019354_V01_west_raw.dat,2MASS J16233212+1533279,16:23:32.13,+15:33:27.96,31.033436,39.642228,11.26,07.82,06.95,06.65,124,128,121,04.70,0
KELT_S12_lc_017205_V01_east_raw.dat,KELT_S12_lc_018341_V01_west_raw.dat,2MASS J17151760-0016030,17:15:17.61,-0:16:03.06,21.186797,21.122928,11.24,05.59,04.50,04.09,143,149,138,04.89,0
KELT_S12_lc_017902_V01_east_raw.dat,KELT_S12_lc_023429_V01_west_raw.dat,2MASS J17143820-0047202,17:14:38.20,-0:47:20.27,20.613780,21.009182,11.40,04.01,02.85,02.25,259,279,246,05.55,0
KELT_S12_lc_018555_V01_east_raw.dat,KELT_S12_lc_023448_V01_west_raw.dat,2MASS J17143266+1005313,17:14:32.67,+10:05:31.32,31.130336,26.066223,11.42,07.13,06.34,05.83,343,371,316,06.04,0
KELT_S12_lc_020507_V01_east_raw.dat,KELT_S12_lc_041748_V01_west_raw.dat,2MASS J17190440+0829493,17:19:04.40,+8:29:49.32,30.077104,24.367804,11.80,06.80,06.07,05.57,274,292,258,06.10,0
KELT_S12_lc_020537_V01_east_raw.dat,KELT_S12_lc_015415_V01_west_raw.dat,2MASS J17071765+1305548,17:07:17.66,+13:05:54.87,33.374224,28.935233,11.25,07.84,07.00,06.75,271,290,255,05.00,0
KELT_S12_lc_020697_V01_east_raw.dat,KELT_S12_lc_024497_V01_west_raw.dat,2MASS J16541544+0421394,16:54:15.44,+4:21:39.40,22.838314,27.962315,11.50,07.33,06.53,06.16,124,128,120,04.34,0
KELT_S12_lc_021564_V01_east_raw.dat,KELT_S12_lc_025450_V01_west_raw.dat,2MASS J16394537+0916369,16:39:45.37,+9:16:36.91,25.974045,33.426464,11.55,08.65,07.82,07.58,188,197,181,04.59,1
KELT_S12_lc_022115_V01_east_raw.dat,KELT_S12_lc_020003_V01_west_raw.dat,2MASS J17272593+0413389,17:27:25.93,+4:13:38.95,26.961517,20.591926,11.43,05.74,04.98,04.54,124,128,120,05.70,0
KELT_S12_lc_023446_V01_east_raw.dat,KELT_S12_lc_020788_V01_west_raw.dat,2MASS J16315759+0306109,16:31:57.59,+3:06:10.94,18.415006,32.191562,11.48,06.26,05.43,04.98,284,307,268,06.06,0
KELT_S12_lc_023589_V01_east_raw.dat,KELT_S12_lc_024840_V01_west_raw.dat,2MASS J17215876-0603395,17:21:58.77,-6:03:39.56,16.770360,16.774219,11.58,07.38,06.30,05.88,268,285,254,05.19,0
KELT_S12_lc_023710_V01_east_raw.dat,KELT_S12_lc_020842_V01_west_raw.dat,2MASS J17082945+1046284,17:08:29.45,+10:46:28.40,31.110845,27.703528,11.49,08.31,07.43,07.18,322,350,297,03.95,1
KELT_S12_lc_024430_V01_east_raw.dat,KELT_S12_lc_029305_V01_west_raw.dat,2MASS J16424927+0256271,16:42:49.27,+2:56:27.16,19.835877,29.763543,11.69,09.25,08.46,08.23,113,116,110,04.76,0
KELT_S12_lc_024657_V01_east_raw.dat,KELT_S12_lc_031410_V01_west_raw.dat,2MASS J16565745-0906467,16:56:57.45,-9:06:46.79,10.567250,20.408036,11.74,06.92,06.02,05.62,101,103,99,05.25,0
KELT_S12_lc_024883_V01_east_raw.dat,KELT_S12_lc_027151_V01_west_raw.dat,2MASS J17371254-0043429,17:37:12.55,-0:43:42.96,23.561683,16.106192,11.66,07.08,06.17,05.66,202,211,192,05.69,0
KELT_S12_lc_025647_V01_east_raw.dat,KELT_S12_lc_032169_V01_west_raw.dat,2MASS J17285396-0559040,17:28:53.96,-5:59:04.07,17.747559,15.330638,11.78,05.66,04.72,04.25,238,249,226,05.67,0
KELT_S12_lc_025738_V01_east_raw.dat,KELT_S12_lc_031438_V01_west_raw.dat,2MASS J16332344-0344487,16:33:23.44,-3:44:48.74,11.912165,28.253284,11.76,08.13,07.32,06.96,303,335,285,05.25,0
KELT_S12_lc_026522_V01_east_raw.dat,KELT_S12_lc_028077_V01_west_raw.dat,2MASS J16380051+0826225,16:38:00.52,+8:26:22.51,24.845255,33.435077,11.71,09.30,08.45,08.22,145,150,141,04.96,0
KELT_S12_lc_026645_V01_east_raw.dat,KELT_S12_lc_023784_V01_west_raw.dat,2MASS J16450369+0410215,16:45:03.69,+4:10:21.50,21.389103,29.881350,11.63,07.68,06.82,06.51,134,139,129,04.26,0
KELT_S12_lc_026742_V01_east_raw.dat,KELT_S12_lc_028305_V01_west_raw.dat,2MASS J17242434+0511196,17:24:24.35,+5:11:19.67,27.506590,21.702898,11.72,08.43,07.22,06.42,156,162,151,05.54,0
KELT_S12_lc_026846_V01_east_raw.dat,nan,2MASS J16415273+0101050,16:41:52.74,+1:01:05.07,17.793929,28.997508,11.72,08.17,07.44,06.96,333,363,308,04.89,0
KELT_S12_lc_029307_V01_east_raw.dat,KELT_S12_lc_024743_V01_west_raw.dat,2MASS J17032644+0922470,17:03:26.45,+9:22:47.01,29.079855,28.225897,11.71,08.49,07.60,07.30,279,294,263,05.23,0
KELT_S12_lc_029779_V01_east_raw.dat,KELT_S12_lc_021599_V01_west_raw.dat,2MASS J16595260+0459011,16:59:52.61,+4:59:01.19,24.203758,27.023555,11.64,06.32,05.51,05.05,126,130,122,05.22,0
KELT_S12_lc_030452_V01_east_raw.dat,KELT_S12_lc_034866_V01_west_raw.dat,2MASS J16511774-0614402,16:51:17.75,-6:14:40.26,12.319211,23.155670,11.92,05.52,04.74,04.18,283,299,266,05.87,0
KELT_S12_lc_031696_V01_east_raw.dat,KELT_S12_lc_024437_V01_west_raw.dat,2MASS J17224591-0833590,17:22:45.91,-8:33:59.02,14.640442,15.316361,11.74,06.27,05.30,04.64,299,327,281,05.12,0
KELT_S12_lc_032105_V01_east_raw.dat,KELT_S12_lc_040867_V01_west_raw.dat,2MASS J16523612-0527277,16:52:36.12,-5:27:27.79,13.230213,23.309931,12.04,05.87,05.05,04.44,280,297,264,06.07,0
KELT_S12_lc_032196_V01_east_raw.dat,KELT_S12_lc_042594_V01_west_raw.dat,2MASS J17191972-0638465,17:19:19.72,-6:38:46.58,15.892014,17.038937,12.07,06.37,05.23,04.60,274,292,258,05.09,0
KELT_S12_lc_032587_V01_east_raw.dat,KELT_S12_lc_059032_V01_west_raw.dat,2MASS J16440652+0807311,16:44:06.52,+8:07:31.10,25.326861,31.947803,12.28,07.78,06.96,06.69,223,236,212,04.85,0
KELT_S12_lc_032911_V01_east_raw.dat,KELT_S12_lc_035320_V01_west_raw.dat,2MASS J16260639-0407167,16:26:06.40,-4:07:16.73,10.395443,29.548567,11.97,09.49,08.62,08.27,190,199,182,05.38,0
KELT_S12_lc_033782_V01_east_raw.dat,KELT_S12_lc_038844_V01_west_raw.dat,2MASS J17344409+0345541,17:34:44.10,+3:45:54.13,27.416199,18.762298,12.04,07.12,06.32,05.72,149,154,144,05.84,0
KELT_S12_lc_036074_V01_east_raw.dat,nan,2MASS J16344693-0130031,16:34:46.93,-1:30:03.18,14.274722,29.187495,12.06,07.39,06.59,06.07,328,357,304,06.00,0
KELT_S12_lc_037331_V01_east_raw.dat,nan,2MASS J16381666-0706110,16:38:16.67,-7:06:11.02,9.563449,25.363589,12.11,07.95,06.99,06.36,278,299,263,04.29,0
KELT_S12_lc_040260_V01_east_raw.dat,KELT_S12_lc_045835_V01_west_raw.dat,2MASS J17253651+0111059,17:25:36.51,+1:11:05.96,23.872674,19.568014,12.25,05.41,04.34,03.80,304,338,286,05.67,0
KELT_S12_lc_040321_V01_east_raw.dat,KELT_S12_lc_026208_V01_west_raw.dat,2MASS J17041301+0153353,17:04:13.02,+1:53:35.30,21.763777,24.594470,11.93,08.22,07.42,07.18,456,509,404,05.47,0
KELT_S12_lc_040632_V01_east_raw.dat,KELT_S12_lc_042316_V01_west_raw.dat,2MASS J16400717-0926223,16:40:07.17,-9:26:22.40,7.744923,23.652101,12.21,07.23,06.23,05.74,141,146,137,04.64,0
KELT_S12_lc_042256_V01_east_raw.dat,KELT_S12_lc_036200_V01_west_raw.dat,2MASS J17322493+0603214,17:32:24.93,+6:03:21.41,29.301933,20.319262,12.14,07.73,06.88,06.47,218,230,207,04.90,0
KELT_S12_lc_043223_V01_east_raw.dat,KELT_S12_lc_035662_V01_west_raw.dat,2MASS J17280830+0502185,17:28:08.31,+5:02:18.52,27.818258,20.807297,12.14,04.83,03.97,03.29,219,231,209,04.72,0
KELT_S12_lc_043708_V01_east_raw.dat,KELT_S12_lc_028700_V01_west_raw.dat,2MASS J16592823+1219465,16:59:28.24,+12:19:46.52,31.667898,30.360964,12.03,05.49,04.64,04.20,409,473,375,05.85,0
KELT_S12_lc_043788_V01_east_raw.dat,KELT_S12_lc_058123_V01_west_raw.dat,2MASS J16193727-0115472,16:19:37.28,-1:15:47.24,12.097425,32.492236,12.45,07.58,06.71,06.31,278,296,261,05.56,0
KELT_S12_lc_045632_V01_east_raw.dat,KELT_S12_lc_046473_V01_west_raw.dat,2MASS J17181104+0027398,17:18:11.05,+0:27:39.87,22.245549,20.847418,12.34,06.86,05.87,05.44,218,228,208,03.86,0
KELT_S12_lc_046141_V01_east_raw.dat,KELT_S12_lc_053581_V01_west_raw.dat,2MASS J16394293-0546260,16:39:42.94,-5:46:26.04,11.004494,25.816450,12.43,05.84,04.82,04.34,167,174,161,05.38,0
KELT_S12_lc_046382_V01_east_raw.dat,KELT_S12_lc_062609_V01_west_raw.dat,2MASS J17184626-0203429,17:18:46.27,-2:03:42.98,19.980560,19.481063,12.53,08.45,07.55,07.04,264,283,249,05.28,0
KELT_S12_lc_046441_V01_east_raw.dat,KELT_S12_lc_058668_V01_west_raw.dat,2MASS J16425396+0107209,16:42:53.97,+1:07:20.91,18.045297,28.831504,12.49,09.16,08.35,08.08,212,223,201,04.41,0
KELT_S12_lc_046616_V01_east_raw.dat,nan,2MASS J17162484+0443166,17:16:24.84,+4:43:16.69,26.067320,23.255982,12.38,05.15,04.12,03.26,147,153,142,04.43,0
KELT_S12_lc_046935_V01_east_raw.dat,KELT_S12_lc_042771_V01_west_raw.dat,2MASS J17261412-0351232,17:26:14.13,-3:51:23.21,19.318206,16.971624,12.30,07.58,06.54,06.10,366,406,343,05.16,0
KELT_S12_lc_048206_V01_east_raw.dat,KELT_S12_lc_045847_V01_west_raw.dat,2MASS J17255358-0051259,17:25:53.58,-0:51:25.90,22.015196,18.522607,12.36,08.00,07.11,06.56,211,223,202,04.46,0
KELT_S12_lc_048703_V01_east_raw.dat,KELT_S12_lc_044367_V01_west_raw.dat,2MASS J17175847+0507206,17:17:58.47,+5:07:20.65,26.649421,23.095950,12.35,08.68,07.69,07.45,201,210,192,05.73,0
KELT_S12_lc_049517_V01_east_raw.dat,KELT_S12_lc_050099_V01_west_raw.dat,2MASS J17194460-0059394,17:19:44.60,-0:59:39.47,21.093685,19.797018,12.43,09.10,08.19,07.87,138,143,134,04.73,0
KELT_S12_lc_049808_V01_east_raw.dat,KELT_S12_lc_057278_V01_west_raw.dat,2MASS J17160938-0932230,17:16:09.38,-9:32:23.09,12.889870,16.194477,12.52,07.17,06.22,05.71,128,132,124,05.92,0
KELT_S12_lc_050697_V01_east_raw.dat,nan,2MASS J17375614+0346055,17:37:56.15,+3:46:05.54,27.806034,18.054646,12.49,07.24,06.39,05.92,249,263,237,05.91,0
KELT_S12_lc_051079_V01_east_raw.dat,KELT_S12_lc_054317_V01_west_raw.dat,2MASS J17080810-0023471,17:08:08.11,-0:23:47.13,20.113920,22.615546,12.50,08.80,07.89,07.50,314,335,293,05.26,0
KELT_S12_lc_051200_V01_east_raw.dat,KELT_S12_lc_050547_V01_west_raw.dat,2MASS J17135397-0359494,17:13:53.98,-3:59:49.47,17.557012,19.558039,12.46,08.87,07.86,07.54,197,207,188,05.15,0
KELT_S12_lc_054588_V01_east_raw.dat,KELT_S12_lc_045164_V01_west_raw.dat,2MASS J17215036+1021292,17:21:50.37,+10:21:29.27,32.244820,24.557205,12.43,09.77,08.99,08.71,116,119,113,05.36,0
KELT_S12_lc_055480_V01_east_raw.dat,KELT_S12_lc_067522_V01_west_raw.dat,2MASS J16213627-0853188,16:21:36.27,-8:53:18.82,5.245697,27.666290,12.70,09.33,08.33,07.83,99,102,97,04.38,0
KELT_S12_lc_055754_V01_east_raw.dat,KELT_S12_lc_071695_V01_west_raw.dat,2MASS J17060325-0707019,17:06:03.25,-7:07:01.92,13.650975,19.598567,12.74,07.71,06.74,06.14,257,276,237,05.36,0
KELT_S12_lc_056196_V01_east_raw.dat,KELT_S12_lc_056610_V01_west_raw.dat,2MASS J17150526-0923501,17:15:05.27,-9:23:50.14,12.870009,16.493430,12.59,09.27,08.34,07.91,239,254,226,05.71,0
KELT_S12_lc_056278_V01_east_raw.dat,KELT_S12_lc_045986_V01_west_raw.dat,2MASS J16311974-0124420,16:31:19.74,-1:24:42.07,13.826361,29.962539,12.46,08.23,07.38,06.82,144,148,140,05.70,0
KELT_S12_lc_059670_V01_east_raw.dat,KELT_S12_lc_081324_V01_west_raw.dat,2MASS J17361498-0619360,17:36:14.99,-6:19:36.03,18.387902,13.578318,12.87,08.53,07.40,06.88,250,266,237,05.20,0
KELT_S12_lc_060146_V01_east_raw.dat,KELT_S12_lc_038467_V01_west_raw.dat,2MASS J17292662-0935266,17:29:26.62,-9:35:26.66,14.616325,13.375518,12.40,06.80,05.67,05.12,195,204,187,05.43,0
KELT_S12_lc_060158_V01_east_raw.dat,KELT_S12_lc_059754_V01_west_raw.dat,2MASS J16561637-0948530,16:56:16.38,-9:48:53.01,9.844853,20.159465,12.67,07.77,06.64,05.91,219,230,208,05.09,0
KELT_S12_lc_060504_V01_east_raw.dat,KELT_S12_lc_068351_V01_west_raw.dat,2MASS J17140059-0933012,17:14:00.60,-9:33:01.23,12.587263,16.637063,12.76,08.65,07.61,07.24,316,345,290,05.26,0
KELT_S12_lc_061441_V01_east_raw.dat,KELT_S12_lc_061593_V01_west_raw.dat,2MASS J17115120-0908586,17:11:51.21,-9:08:58.64,12.644990,17.300762,12.70,07.85,06.83,06.38,170,177,164,04.70,0
KELT_S12_lc_061474_V01_east_raw.dat,KELT_S12_lc_096976_V01_west_raw.dat,2MASS J17005258-0228357,17:00:52.59,-2:28:35.77,17.170498,23.128476,13.02,09.15,08.24,07.66,194,204,186,05.39,0
KELT_S12_lc_061819_V01_east_raw.dat,KELT_S12_lc_064123_V01_west_raw.dat,2MASS J16574980-0403150,16:57:49.80,-4:03:15.04,15.276623,22.956330,12.73,08.14,07.25,06.84,239,253,226,05.10,0
KELT_S12_lc_062120_V01_east_raw.dat,nan,2MASS J17315308-0413270,17:31:53.08,-4:13:27.05,19.714857,15.566292,12.75,08.69,07.71,07.24,184,192,177,04.93,0
KELT_S12_lc_062605_V01_east_raw.dat,KELT_S12_lc_062198_V01_west_raw.dat,2MASS J16513727+0016427,16:51:37.27,+0:16:42.75,18.476768,26.525043,12.72,07.71,06.78,06.41,208,219,197,03.36,0
KELT_S12_lc_063116_V01_east_raw.dat,KELT_S12_lc_067216_V01_west_raw.dat,2MASS J17284550+0740117,17:28:45.50,+7:40:11.79,30.416737,21.851275,12.78,07.60,06.79,06.27,158,163,153,05.61,0
KELT_S12_lc_066466_V01_east_raw.dat,KELT_S12_lc_079714_V01_west_raw.dat,2MASS J17154565-0430221,17:15:45.65,-4:30:22.16,17.344028,18.899218,12.93,07.87,06.85,06.42,294,316,275,05.78,0
KELT_S12_lc_066828_V01_east_raw.dat,KELT_S12_lc_107501_V01_west_raw.dat,2MASS J16341143-0551518,16:34:11.43,-5:51:51.89,10.058939,26.902139,13.17,07.95,06.99,06.47,212,223,203,05.96,0
KELT_S12_lc_067069_V01_east_raw.dat,KELT_S12_lc_057968_V01_west_raw.dat,2MASS J17251214-0306477,17:25:12.14,-3:06:47.76,19.859147,17.564876,12.72,09.39,08.32,08.02,274,289,258,05.31,0
KELT_S12_lc_068299_V01_east_raw.dat,KELT_S12_lc_069716_V01_west_raw.dat,2MASS J17341064+0303022,17:34:10.65,+3:03:02.22,26.679610,18.555603,12.85,07.38,06.52,06.07,363,396,336,05.67,0
KELT_S12_lc_071690_V01_east_raw.dat,KELT_S12_lc_062452_V01_west_raw.dat,2MASS J17331225-0214369,17:33:12.25,-2:14:36.96,21.677144,16.251852,12.81,08.43,07.57,07.12,219,230,209,05.78,0
KELT_S12_lc_072383_V01_east_raw.dat,KELT_S12_lc_082387_V01_west_raw.dat,2MASS J17165869-0850301,17:16:58.69,-8:50:30.13,13.618931,16.391234,13.01,08.44,07.61,07.08,218,228,207,04.93,0
KELT_S12_lc_073400_V01_east_raw.dat,KELT_S12_lc_079137_V01_west_raw.dat,2MASS J17180398-0613244,17:18:03.99,-6:13:24.44,16.102069,17.525632,12.99,08.41,07.43,06.97,197,206,188,04.96,0
KELT_S12_lc_074413_V01_east_raw.dat,KELT_S12_lc_094516_V01_west_raw.dat,2MASS J17153808+0905524,17:15:38.09,+9:05:52.42,30.263836,25.394471,13.13,08.91,08.05,07.68,199,208,190,04.67,0
KELT_S12_lc_074880_V01_east_raw.dat,KELT_S12_lc_092759_V01_west_raw.dat,2MASS J17311078+0202247,17:31:10.79,+2:02:24.76,25.367678,18.746125,13.12,06.35,05.50,04.95,186,195,179,05.41,0
KELT_S12_lc_076499_V01_east_raw.dat,KELT_S12_lc_062634_V01_west_raw.dat,2MASS J17314769+1113340,17:31:47.69,+11:13:34.03,34.233094,22.709768,12.86,09.91,09.11,08.85,353,384,328,05.45,1
KELT_S12_lc_077687_V01_east_raw.dat,KELT_S12_lc_096455_V01_west_raw.dat,2MASS J16333922-0126204,16:33:39.23,-1:26:20.41,14.160680,29.458562,13.18,09.32,08.41,08.02,116,119,113,04.80,0
KELT_S12_lc_078079_V01_east_raw.dat,KELT_S12_lc_068757_V01_west_raw.dat,2MASS J17330724-0303293,17:33:07.24,-3:03:29.36,20.926842,15.872273,12.94,07.58,06.62,06.15,202,215,193,04.80,0
KELT_S12_lc_081072_V01_east_raw.dat,KELT_S12_lc_089253_V01_west_raw.dat,2MASS J17145088-0046167,17:14:50.89,-0:46:16.71,20.658167,20.971944,13.15,11.27,10.52,10.31,227,244,216,05.61,1
KELT_S12_lc_083331_V01_east_raw.dat,KELT_S12_lc_063350_V01_west_raw.dat,2MASS J17194981-0513591,17:19:49.82,-5:13:59.17,17.230072,17.656515,12.93,07.14,06.14,05.57,344,371,318,05.46,0
KELT_S12_lc_083996_V01_east_raw.dat,KELT_S12_lc_094878_V01_west_raw.dat,2MASS J17294957-0659257,17:29:49.57,-6:59:25.80,16.969445,14.623465,13.23,07.95,06.89,06.29,255,270,240,05.43,0
KELT_S12_lc_084391_V01_east_raw.dat,KELT_S12_lc_094176_V01_west_raw.dat,2MASS J17243421-0921471,17:24:34.22,-9:21:47.12,14.175821,14.521471,13.22,09.28,08.17,07.77,254,270,240,05.18,0
KELT_S12_lc_085850_V01_east_raw.dat,nan,2MASS J17382253+0213205,17:38:22.54,+2:13:20.59,26.421060,17.242355,13.20,08.11,07.20,06.76,143,147,139,04.39,0
KELT_S12_lc_086903_V01_east_raw.dat,KELT_S12_lc_094698_V01_west_raw.dat,2MASS J17261736-0333448,17:26:17.37,-3:33:44.83,19.591910,17.106285,13.25,11.16,10.42,10.20,253,268,241,05.77,1
KELT_S12_lc_087529_V01_east_raw.dat,KELT_S12_lc_070888_V01_west_raw.dat,2MASS J17301585-0551246,17:30:15.85,-5:51:24.63,18.038866,15.101596,13.04,07.99,07.01,06.56,169,176,163,05.29,0
KELT_S12_lc_088546_V01_east_raw.dat,KELT_S12_lc_100477_V01_west_raw.dat,2MASS J16474885-0646083,16:47:48.86,-6:46:08.39,11.324287,23.590229,13.31,08.77,07.87,07.42,217,229,208,03.76,0
KELT_S12_lc_091688_V01_east_raw.dat,KELT_S12_lc_091010_V01_west_raw.dat,2MASS J17275158-0118067,17:27:51.58,-1:18:06.77,21.857798,17.876814,13.26,08.20,07.25,06.82,214,226,204,05.29,0
KELT_S12_lc_094399_V01_east_raw.dat,KELT_S12_lc_113817_V01_west_raw.dat,2MASS J17125458-0820251,17:12:54.59,-8:20:25.15,13.508743,17.510020,13.47,08.95,07.93,07.52,228,240,217,05.44,0
KELT_S12_lc_094830_V01_east_raw.dat,KELT_S12_lc_091455_V01_west_raw.dat,2MASS J16554757-0810260,16:55:47.58,-8:10:26.05,11.235821,21.165712,13.29,07.83,06.91,06.40,209,220,199,04.16,0
KELT_S12_lc_094880_V01_east_raw.dat,KELT_S12_lc_101103_V01_west_raw.dat,2MASS J16373836+0837216,16:37:38.36,+8:37:21.63,24.991284,33.599492,13.37,11.03,10.21,09.90,279,292,266,05.39,0
KELT_S12_lc_095749_V01_east_raw.dat,KELT_S12_lc_058053_V01_west_raw.dat,2MASS J17243794-0802500,17:24:37.95,-8:02:50.09,15.348648,15.189746,12.98,07.62,06.61,06.21,155,161,150,04.95,0
KELT_S12_lc_097664_V01_east_raw.dat,nan,2MASS J16445045-0611035,16:44:50.46,-6:11:03.60,11.410160,24.528937,13.40,07.73,06.79,06.13,238,254,226,05.03,0
KELT_S12_lc_099240_V01_east_raw.dat,KELT_S12_lc_087869_V01_west_raw.dat,2MASS J17360095-0759404,17:36:00.95,-7:59:40.48,16.875861,12.792190,13.30,07.56,06.54,06.02,348,377,323,05.22,0
KELT_S12_lc_099625_V01_east_raw.dat,KELT_S12_lc_102341_V01_west_raw.dat,2MASS J16205198+0451354,16:20:51.98,+4:51:35.50,18.565340,35.466435,13.42,09.46,08.67,08.38,252,267,235,05.55,0
KELT_S12_lc_105303_V01_east_raw.dat,nan,2MASS J17191907-0551242,17:19:19.08,-5:51:24.22,16.599569,17.447280,13.53,11.90,11.20,10.99,161,167,156,05.19,1
KELT_S12_lc_106985_V01_east_raw.dat,KELT_S12_lc_107237_V01_west_raw.dat,2MASS J17290690-0743107,17:29:06.91,-7:43:10.78,16.228242,14.404632,13.52,07.74,06.69,06.12,316,345,294,05.90,0
KELT_S12_lc_110238_V01_east_raw.dat,nan,2MASS J17131607+0029282,17:13:16.07,+0:29:28.26,21.631636,21.935843,13.61,06.78,05.97,05.48,283,305,267,05.63,0
KELT_S12_lc_111810_V01_east_raw.dat,KELT_S12_lc_122443_V01_west_raw.dat,2MASS J17254957-0529598,17:25:49.57,-5:29:59.81,17.781354,16.235101,13.68,09.12,08.14,07.61,284,305,267,04.97,0
KELT_S12_lc_116678_V01_east_raw.dat,KELT_S12_lc_097925_V01_west_raw.dat,2MASS J17330332-0206294,17:33:03.33,-2:06:29.44,21.781576,16.350206,13.52,08.37,07.38,06.98,179,188,172,04.62,0
KELT_S12_lc_117489_V01_east_raw.dat,KELT_S12_lc_099952_V01_west_raw.dat,2MASS J17264719+0328033,17:26:47.19,+3:28:03.40,26.162848,20.383074,13.54,07.78,07.03,06.61,182,191,174,06.44,0
KELT_S12_lc_119809_V01_east_raw.dat,KELT_S12_lc_122027_V01_west_raw.dat,2MASS J16592050-0807035,16:59:20.51,-8:07:03.56,11.800337,20.461395,13.74,09.70,08.65,08.11,246,259,237,04.86,0
KELT_S12_lc_127081_V01_east_raw.dat,KELT_S12_lc_126604_V01_west_raw.dat,2MASS J17140475-0816328,17:14:04.75,-8:16:32.84,13.726422,17.298602,13.85,07.80,06.85,06.35,183,191,176,05.99,0
KELT_S12_lc_131887_V01_east_raw.dat,KELT_S12_lc_136260_V01_west_raw.dat,2MASS J17185637-0932276,17:18:56.37,-9:32:27.63,13.265955,15.611368,14.01,07.38,06.27,05.57,221,232,211,04.69,0
KELT_S12_lc_136794_V01_east_raw.dat,KELT_S12_lc_119743_V01_west_raw.dat,2MASS J17231817+1457481,17:23:18.17,+14:57:48.14,37.053612,26.122744,13.91,09.18,08.37,07.97,295,318,277,05.74,0
KELT_S12_lc_137563_V01_east_raw.dat,KELT_S12_lc_137857_V01_west_raw.dat,2MASS J17285285-0555539,17:28:52.86,-5:55:53.93,17.792471,15.361213,14.10,11.29,10.46,10.21,207,217,198,05.19,1
KELT_S12_lc_141319_V01_east_raw.dat,KELT_S12_lc_138246_V01_west_raw.dat,2MASS J17380503-0744153,17:38:05.04,-7:44:15.33,17.367385,12.478647,14.19,09.27,08.20,07.71,311,342,291,04.77,0
nan,KELT_S12_lc_005180_V01_west_raw.dat,2MASS J17215697+1411122,17:21:56.98,+14:11:12.25,36.114957,26.114724,09.96,05.59,04.75,04.25,178,185,172,04.91,0
nan,KELT_S12_lc_022039_V01_west_raw.dat,2MASS J17282957+0709192,17:28:29.58,+7:09:19.29,29.888628,21.682214,11.46,06.65,05.76,05.24,343,364,312,04.80,0
nan,KELT_S12_lc_037863_V01_west_raw.dat,2MASS J17254241+1235573,17:25:42.41,+12:35:57.39,34.919472,24.635414,12.07,05.81,04.94,04.49,350,381,324,05.63,0
nan,KELT_S12_lc_045633_V01_west_raw.dat,2MASS J17251564-0547073,17:25:15.65,-5:47:07.32,17.450828,16.212027,12.29,08.75,07.72,07.36,417,474,378,04.73,0
nan,KELT_S12_lc_083547_V01_west_raw.dat,2MASS J17311361-0648495,17:31:13.62,-6:48:49.59,17.308564,14.412965,13.09,07.77,06.69,06.00,186,194,178,04.65,0
nan,KELT_S12_lc_096822_V01_west_raw.dat,2MASS J17330040-0742301,17:33:00.40,-7:42:30.17,16.742970,13.579933,13.31,08.28,07.14,06.55,184,193,176,05.52,0
nan,KELT_S12_lc_099637_V01_west_raw.dat,2MASS J17062141+1427351,17:06:21.42,+14:27:35.20,34.699922,29.689199,13.36,07.70,06.83,06.38,213,224,204,05.81,0
nan,KELT_S12_lc_131500_V01_west_raw.dat,2MASS J17010045-0902449,17:01:00.46,-9:02:44.93,11.211829,19.609708,13.90,09.16,08.21,07.79,281,300,263,04.75,0
KELT_S13_lc_001118_V01_east_raw.dat,KELT_S13_lc_001018_V01_west_raw.dat,2MASS J19080112+0618272,19:08:01.12,+6:18:27.27,40.433449,-0.793330,08.14,01.81,00.74,00.25,176,183,169,04.89,0
KELT_S13_lc_001271_V01_east_raw.dat,KELT_S13_lc_002363_V01_west_raw.dat,2MASS J18163694+0341352,18:16:36.94,+3:41:35.28,32.261292,9.427357,08.58,04.20,03.19,02.70,369,403,347,06.29,0
KELT_S13_lc_001862_V01_east_raw.dat,nan,2MASS J18284873+0617526,18:28:48.73,+6:17:52.65,35.996673,7.886508,08.64,03.70,02.70,02.26,150,154,147,07.25,0
KELT_S13_lc_002517_V01_east_raw.dat,KELT_S13_lc_002362_V01_west_raw.dat,2MASS J18412530-0420320,18:41:25.31,-4:20:32.08,27.926507,0.243349,08.88,03.89,02.69,02.06,332,351,315,05.39,0
KELT_S13_lc_002692_V01_east_raw.dat,KELT_S13_lc_001919_V01_west_raw.dat,2MASS J18360064+0741096,18:36:00.65,+7:41:09.60,38.054329,6.910022,08.82,03.62,02.61,02.11,476,513,444,06.64,0
KELT_S13_lc_003384_V01_east_raw.dat,KELT_S13_lc_002570_V01_west_raw.dat,2MASS J18180718+0656173,18:18:07.18,+6:56:17.37,35.376699,10.548476,09.06,04.46,03.38,02.84,376,407,358,07.22,0
KELT_S13_lc_003797_V01_east_raw.dat,KELT_S13_lc_003951_V01_west_raw.dat,2MASS J18310977-0922112,18:31:09.78,-9:22:11.27,22.291462,0.191666,09.30,04.21,02.73,02.13,307,323,290,04.41,0
KELT_S13_lc_003951_V01_east_raw.dat,KELT_S13_lc_002942_V01_west_raw.dat,2MASS J19000961-0134565,19:00:09.61,-1:34:56.57,32.517036,-2.661889,09.19,05.18,03.71,03.12,220,237,211,06.18,0
KELT_S13_lc_004433_V01_east_raw.dat,KELT_S13_lc_006215_V01_west_raw.dat,2MASS J17444520-0131472,17:44:45.21,-1:31:47.28,23.765544,14.066820,09.58,03.90,02.77,02.25,650,736,585,06.29,0
KELT_S13_lc_004748_V01_east_raw.dat,KELT_S13_lc_005559_V01_west_raw.dat,2MASS J17531443+1045233,17:53:14.44,+10:45:23.31,36.156032,17.743195,09.56,04.17,03.25,02.77,351,366,326,06.30,0
KELT_S13_lc_005216_V01_east_raw.dat,KELT_S13_lc_012369_V01_west_raw.dat,2MASS J17441010-0322203,17:44:10.10,-3:22:20.39,22.029824,13.310301,09.98,04.92,03.70,03.19,287,302,274,06.86,0
KELT_S13_lc_008749_V01_east_raw.dat,KELT_S13_lc_006561_V01_west_raw.dat,2MASS J18422891+1401153,18:42:28.92,+14:01:15.37,44.494295,8.291426,09.92,03.96,02.89,02.29,281,296,270,04.87,0
KELT_S13_lc_009966_V01_east_raw.dat,KELT_S13_lc_010265_V01_west_raw.dat,2MASS J18422562+0437414,18:42:25.62,+4:37:41.43,36.032352,4.109439,10.18,06.31,05.30,04.92,164,170,159,06.83,0
KELT_S13_lc_010954_V01_east_raw.dat,KELT_S13_lc_012876_V01_west_raw.dat,2MASS J18014473+1023425,18:01:44.73,+10:23:42.57,36.749768,15.699705,10.33,05.99,05.06,04.71,365,386,347,05.64,0
KELT_S13_lc_012279_V01_east_raw.dat,KELT_S13_lc_012210_V01_west_raw.dat,2MASS J18070786+0822459,18:07:07.86,+8:22:45.94,35.469379,13.627672,10.37,03.92,02.86,02.33,107,109,105,03.97,0
KELT_S13_lc_013374_V01_east_raw.dat,KELT_S13_lc_035859_V01_west_raw.dat,2MASS J17562477+0322379,17:56:24.77,+3:22:37.99,29.637586,13.775976,10.94,06.66,05.87,05.36,240,249,229,06.67,0
KELT_S13_lc_013505_V01_east_raw.dat,KELT_S13_lc_014603_V01_west_raw.dat,2MASS J18400882-0339476,18:40:08.83,-3:39:47.64,28.384693,0.836812,10.50,05.38,04.41,03.92,216,224,209,06.90,0
KELT_S13_lc_013627_V01_east_raw.dat,KELT_S13_lc_018898_V01_west_raw.dat,2MASS J18505241-0644232,18:50:52.42,-6:44:23.24,26.864202,-2.942753,10.63,05.71,04.45,03.25,290,307,278,05.50,0
KELT_S13_lc_013924_V01_east_raw.dat,KELT_S13_lc_014611_V01_west_raw.dat,2MASS J18071140+0825022,18:07:11.40,+8:25:02.23,35.510975,13.631155,10.51,06.46,05.62,05.25,415,443,379,05.77,0
KELT_S13_lc_013960_V01_east_raw.dat,KELT_S13_lc_011705_V01_west_raw.dat,2MASS J18431565+1223533,18:43:15.65,+12:23:53.38,43.107874,7.406522,10.40,07.73,06.79,06.44,183,188,177,06.58,0
KELT_S13_lc_014335_V01_east_raw.dat,KELT_S13_lc_012908_V01_west_raw.dat,2MASS J18430072+0406085,18:43:00.72,+4:06:08.51,35.628754,3.741184,10.46,06.24,04.97,04.25,511,556,472,06.25,0
KELT_S13_lc_014354_V01_east_raw.dat,KELT_S13_lc_011448_V01_west_raw.dat,2MASS J18561063-0015441,18:56:10.64,-0:15:44.16,33.238793,-1.174079,10.41,05.48,04.00,03.55,265,279,254,04.74,0
KELT_S13_lc_014631_V01_east_raw.dat,KELT_S13_lc_014938_V01_west_raw.dat,2MASS J18225519+1544577,18:22:55.19,+15:44:57.71,44.016535,13.301751,10.55,05.73,04.78,04.43,183,194,177,04.86,0
KELT_S13_lc_014702_V01_east_raw.dat,KELT_S13_lc_017684_V01_west_raw.dat,2MASS J18110610+0103315,18:11:06.10,+1:03:31.58,29.247951,9.452482,10.63,07.33,06.38,06.00,218,229,209,05.54,0
KELT_S13_lc_015127_V01_east_raw.dat,KELT_S13_lc_012910_V01_west_raw.dat,2MASS J18284346+1217429,18:28:43.47,+12:17:43.00,41.439654,10.552768,10.49,07.41,06.54,06.11,149,153,145,05.30,0
KELT_S13_lc_015416_V01_east_raw.dat,nan,2MASS J18383863+0846505,18:38:38.63,+8:46:50.51,39.333924,6.816074,10.58,09.77,08.85,08.58,172,177,167,07.84,1
KELT_S13_lc_016178_V01_east_raw.dat,KELT_S13_lc_017193_V01_west_raw.dat,2MASS J19060554-0112131,19:06:05.54,-1:12:13.14,33.531138,-3.809239,10.66,04.88,03.62,03.21,339,356,322,05.13,0
KELT_S13_lc_017381_V01_east_raw.dat,KELT_S13_lc_022112_V01_west_raw.dat,2MASS J17414653-0627397,17:41:46.54,-6:27:39.71,18.967786,12.319979,10.82,04.35,02.94,02.36,146,150,142,05.75,0
KELT_S13_lc_017490_V01_east_raw.dat,KELT_S13_lc_016869_V01_west_raw.dat,2MASS J17563203+1110093,17:56:32.03,+11:10:09.38,36.908511,17.187735,10.69,02.95,01.99,01.40,293,318,281,07.40,0
KELT_S13_lc_017988_V01_east_raw.dat,KELT_S13_lc_016770_V01_west_raw.dat,2MASS J19022113+0130416,19:02:21.13,+1:30:41.63,35.522394,-1.737739,10.70,04.08,02.81,02.29,426,453,397,05.33,0
KELT_S13_lc_018250_V01_east_raw.dat,KELT_S13_lc_025478_V01_west_raw.dat,2MASS J17480325-0041055,17:48:03.26,-0:41:05.52,24.935112,13.741657,10.91,06.50,05.59,05.10,186,193,180,06.62,0
KELT_S13_lc_018407_V01_east_raw.dat,KELT_S13_lc_037714_V01_west_raw.dat,2MASS J19073584-0813351,19:07:35.84,-8:13:35.19,27.403783,-7.313583,11.12,05.71,04.80,04.31,217,226,210,05.69,0
KELT_S13_lc_018630_V01_east_raw.dat,KELT_S13_lc_011289_V01_west_raw.dat,2MASS J18380865+0854096,18:38:08.66,+8:54:09.64,39.388452,6.980934,10.53,08.89,07.91,07.59,352,366,331,07.46,0
KELT_S13_lc_018789_V01_east_raw.dat,KELT_S13_lc_017494_V01_west_raw.dat,2MASS J18100429+0259531,18:10:04.30,+2:59:53.17,30.880136,10.567737,10.74,05.53,04.65,04.15,339,356,319,07.45,0
KELT_S13_lc_018931_V01_east_raw.dat,KELT_S13_lc_028705_V01_west_raw.dat,2MASS J18464460-0634046,18:46:44.61,-6:34:04.61,26.550838,-1.951117,10.99,06.70,05.45,04.75,301,316,289,07.10,0
KELT_S13_lc_018994_V01_east_raw.dat,KELT_S13_lc_022222_V01_west_raw.dat,2MASS J17391175+0401522,17:39:11.75,+4:01:52.28,28.203207,17.895877,10.86,05.43,04.60,04.08,413,442,380,04.55,0
KELT_S13_lc_019538_V01_east_raw.dat,KELT_S13_lc_023163_V01_west_raw.dat,2MASS J18575628-0806428,18:57:56.28,-8:06:42.84,26.430108,-5.124971,10.90,06.10,05.21,04.84,240,249,226,06.15,0
KELT_S13_lc_020310_V01_east_raw.dat,KELT_S13_lc_034949_V01_west_raw.dat,2MASS J18250094-0650575,18:25:00.95,-6:50:57.52,23.818193,2.709241,11.13,05.21,04.17,03.56,211,219,205,06.57,0
KELT_S13_lc_020544_V01_east_raw.dat,KELT_S13_lc_048429_V01_west_raw.dat,2MASS J18250773+1243496,18:25:07.74,+12:43:49.65,41.452668,11.532174,11.31,05.09,04.17,03.72,277,290,265,07.08,0
KELT_S13_lc_020828_V01_east_raw.dat,KELT_S13_lc_020124_V01_west_raw.dat,2MASS J18533146+1102584,18:53:31.46,+11:02:58.48,43.022304,4.556441,10.86,05.11,03.93,03.54,326,348,308,07.24,0
KELT_S13_lc_020854_V01_east_raw.dat,KELT_S13_lc_023416_V01_west_raw.dat,2MASS J17572164-0006294,17:57:21.64,-0:06:29.47,26.577473,11.957961,10.94,07.93,06.96,06.51,312,331,296,06.49,0
KELT_S13_lc_022761_V01_east_raw.dat,KELT_S13_lc_018042_V01_west_raw.dat,2MASS J18023090-0005586,18:02:30.91,-0:05:58.62,27.197146,10.821474,10.85,05.14,04.31,03.66,194,200,188,05.99,0
KELT_S13_lc_022765_V01_east_raw.dat,KELT_S13_lc_019221_V01_west_raw.dat,2MASS J17464341-0409136,17:46:43.42,-4:09:13.65,21.644522,12.374412,10.88,08.09,07.21,06.90,267,280,256,06.43,1
KELT_S13_lc_023211_V01_east_raw.dat,KELT_S13_lc_030915_V01_west_raw.dat,2MASS J17470675+1444124,17:47:06.75,+14:44:12.47,39.332384,20.757377,11.13,07.82,07.00,06.72,347,366,328,05.47,0
KELT_S13_lc_023883_V01_east_raw.dat,KELT_S13_lc_028093_V01_west_raw.dat,2MASS J17415648-0113164,17:41:56.48,-1:13:16.46,23.699226,14.831694,11.10,06.64,05.62,05.18,197,205,190,05.24,0
KELT_S13_lc_023951_V01_east_raw.dat,KELT_S13_lc_018946_V01_west_raw.dat,2MASS J18310759+0700305,18:31:07.60,+7:00:30.59,36.897559,7.690442,10.90,06.56,05.75,05.33,180,185,173,06.82,0
KELT_S13_lc_024563_V01_east_raw.dat,KELT_S13_lc_030454_V01_west_raw.dat,2MASS J18515578-0434383,18:51:55.79,-4:34:38.31,28.912153,-2.194590,11.15,05.39,04.29,03.66,202,209,196,05.75,0
KELT_S13_lc_024873_V01_east_raw.dat,KELT_S13_lc_031931_V01_west_raw.dat,2MASS J19081664+0429520,19:08:16.65,+4:29:52.09,38.855906,-1.683269,11.18,05.47,04.13,03.56,352,365,329,06.08,0
KELT_S13_lc_025245_V01_east_raw.dat,KELT_S13_lc_029692_V01_west_raw.dat,2MASS J17484719+0159472,17:48:47.19,+1:59:47.25,27.469234,14.833738,11.15,06.75,05.82,05.19,565,629,518,06.42,0
KELT_S13_lc_026226_V01_east_raw.dat,KELT_S13_lc_020184_V01_west_raw.dat,2MASS J18372667+0621418,18:37:26.68,+6:21:41.82,37.023540,5.998163,10.98,07.33,06.37,05.98,362,378,343,06.53,0
KELT_S13_lc_027109_V01_east_raw.dat,nan,2MASS J18270403+0356281,18:27:04.03,+3:56:28.12,33.676265,7.214128,11.13,10.99,10.28,10.08,143,146,140,05.93,1
KELT_S13_lc_027142_V01_east_raw.dat,KELT_S13_lc_036813_V01_west_raw.dat,2MASS J19021790-0607067,19:02:17.91,-6:07:06.73,28.706222,-5.193542,11.30,06.47,05.53,05.15,825,916,636,06.53,0
KELT_S13_lc_027243_V01_east_raw.dat,KELT_S13_lc_054503_V01_west_raw.dat,2MASS J18005529-0038171,18:00:55.30,-0:38:17.18,26.523008,10.923334,11.52,05.32,04.38,03.94,209,217,203,06.57,0
KELT_S13_lc_027850_V01_east_raw.dat,nan,2MASS J18382954+1111373,18:38:29.55,+11:11:37.36,41.497337,7.920974,11.15,05.81,04.85,04.04,163,168,159,05.71,0
KELT_S13_lc_028938_V01_east_raw.dat,KELT_S13_lc_025182_V01_west_raw.dat,2MASS J17580796-0256085,17:58:07.97,-2:56:08.58,24.125949,10.458076,11.13,06.46,05.53,04.93,365,386,347,06.65,0
KELT_S13_lc_030472_V01_east_raw.dat,KELT_S13_lc_026343_V01_west_raw.dat,2MASS J18284867+1147085,18:28:48.67,+11:47:08.53,40.982441,10.312087,11.19,07.11,06.25,05.87,177,182,172,06.23,0
KELT_S13_lc_031279_V01_east_raw.dat,KELT_S13_lc_052917_V01_west_raw.dat,2MASS J18110400+1130140,18:11:04.01,+11:30:14.10,38.802255,14.109145,11.57,04.90,03.69,03.13,287,304,275,07.03,0
KELT_S13_lc_031611_V01_east_raw.dat,nan,2MASS J17354000+1535122,17:35:40.00,+15:35:12.21,38.981732,23.628702,11.29,03.81,02.56,01.69,339,356,319,05.36,0
KELT_S13_lc_031804_V01_east_raw.dat,nan,2MASS J17513315-0624035,17:51:33.15,-6:24:03.54,20.235832,10.232718,11.29,07.65,06.19,05.48,502,552,465,06.91,0
KELT_S13_lc_032900_V01_east_raw.dat,KELT_S13_lc_064156_V01_west_raw.dat,2MASS J17552045+0749479,17:55:20.46,+7:49:47.94,33.633948,16.008657,11.71,05.76,04.96,04.48,398,427,373,06.13,0
KELT_S13_lc_033403_V01_east_raw.dat,KELT_S13_lc_031991_V01_west_raw.dat,2MASS J18202367+1239437,18:20:23.68,+12:39:43.72,40.882065,12.545325,11.33,07.32,06.49,06.02,248,259,238,06.67,0
KELT_S13_lc_033541_V01_east_raw.dat,KELT_S13_lc_025877_V01_west_raw.dat,2MASS J19025675+0025485,19:02:56.76,+0:25:48.53,34.627712,-2.363889,11.23,05.18,03.92,03.33,160,164,156,05.60,0
KELT_S13_lc_034054_V01_east_raw.dat,KELT_S13_lc_035315_V01_west_raw.dat,2MASS J17463040+0601108,17:46:30.41,+6:01:10.86,30.926746,17.171635,11.39,08.04,07.20,06.88,386,433,372,06.42,1
KELT_S13_lc_034457_V01_east_raw.dat,KELT_S13_lc_028058_V01_west_raw.dat,2MASS J18442061+1033218,18:44:20.62,+10:33:21.89,41.564126,6.350718,11.28,05.79,04.95,04.36,125,128,123,06.50,0
KELT_S13_lc_035266_V01_east_raw.dat,KELT_S13_lc_040249_V01_west_raw.dat,2MASS J18385726-0904110,18:38:57.27,-9:04:11.09,23.443001,-1.377093,11.48,05.69,04.63,04.13,276,290,265,05.81,0
KELT_S13_lc_035824_V01_east_raw.dat,KELT_S13_lc_050632_V01_west_raw.dat,2MASS J18181896-0651517,18:18:18.96,-6:51:51.79,23.026247,4.172368,11.61,07.15,05.03,03.31,185,192,179,03.79,0
KELT_S13_lc_036383_V01_east_raw.dat,KELT_S13_lc_042117_V01_west_raw.dat,2MASS J18443065+1150155,18:44:30.65,+11:50:15.54,42.737905,6.884245,11.52,07.49,05.45,03.88,527,629,379,05.58,0
KELT_S13_lc_036527_V01_east_raw.dat,nan,2MASS J18294581+1325160,18:29:45.81,+13:25:16.05,42.584014,10.811843,11.43,05.91,05.05,04.62,513,562,470,06.62,0
KELT_S13_lc_036710_V01_east_raw.dat,KELT_S13_lc_028496_V01_west_raw.dat,2MASS J18301214+0621163,18:30:12.15,+6:21:16.39,36.203893,7.603013,11.32,05.43,04.25,03.76,237,245,231,06.65,0
KELT_S13_lc_037143_V01_east_raw.dat,KELT_S13_lc_032640_V01_west_raw.dat,2MASS J19004755-0857209,19:00:47.55,-8:57:20.96,25.990240,-6.134246,11.39,07.04,06.07,05.52,356,373,336,06.03,0
KELT_S13_lc_039037_V01_east_raw.dat,KELT_S13_lc_034601_V01_west_raw.dat,2MASS J18193527+1025564,18:19:35.27,+10:25:56.43,38.737671,11.760126,11.45,09.01,08.23,07.97,380,410,362,06.25,1
KELT_S13_lc_040094_V01_east_raw.dat,KELT_S13_lc_038709_V01_west_raw.dat,2MASS J18401516+0332173,18:40:15.17,+3:32:17.31,34.811838,4.098742,11.53,06.57,05.51,05.01,201,209,194,06.71,0
KELT_S13_lc_040704_V01_east_raw.dat,KELT_S13_lc_061762_V01_west_raw.dat,2MASS J17381923+0820188,17:38:19.23,+8:20:18.90,32.173358,20.018390,11.80,07.46,06.58,06.18,197,203,191,06.01,0
KELT_S13_lc_041065_V01_east_raw.dat,KELT_S13_lc_045779_V01_west_raw.dat,2MASS J17471403+0304377,17:47:14.03,+3:04:37.78,28.277985,15.676059,11.63,07.45,06.57,06.16,269,285,257,04.46,0
KELT_S13_lc_041311_V01_east_raw.dat,KELT_S13_lc_040852_V01_west_raw.dat,2MASS J18471674+1033561,18:47:16.74,+10:33:56.20,41.896781,5.709530,11.57,08.67,07.75,07.28,184,188,180,06.93,0
KELT_S13_lc_041807_V01_east_raw.dat,KELT_S13_lc_024913_V01_west_raw.dat,2MASS J17382760+0439421,17:38:27.60,+4:39:42.16,28.705490,18.346787,11.32,05.47,04.63,04.16,307,323,291,06.52,0
KELT_S13_lc_041987_V01_east_raw.dat,KELT_S13_lc_059672_V01_west_raw.dat,2MASS J19055929+0816566,19:05:59.29,+8:16:56.63,41.955466,0.562035,11.79,10.92,09.76,09.42,433,465,395,06.32,0
KELT_S13_lc_042260_V01_east_raw.dat,KELT_S13_lc_041179_V01_west_raw.dat,2MASS J17432186+0102005,17:43:21.86,+1:02:00.55,25.932289,15.584705,11.59,07.74,06.82,06.37,270,286,259,06.28,0
KELT_S13_lc_042305_V01_east_raw.dat,KELT_S13_lc_041492_V01_west_raw.dat,2MASS J18355999+0642491,18:35:60.00,+6:42:49.19,37.177823,6.476868,11.59,07.75,06.81,06.45,175,180,170,06.63,0
KELT_S13_lc_042526_V01_east_raw.dat,KELT_S13_lc_022427_V01_west_raw.dat,2MASS J17571089+1442093,17:57:10.90,+14:42:09.32,40.350995,18.519412,11.28,06.86,06.00,05.33,156,160,152,05.26,0
KELT_S13_lc_042983_V01_east_raw.dat,KELT_S13_lc_031671_V01_west_raw.dat,2MASS J18243013+0212114,18:24:30.13,+2:12:11.47,31.822682,6.996653,11.46,05.63,04.63,03.91,352,372,333,06.49,0
KELT_S13_lc_044076_V01_east_raw.dat,KELT_S13_lc_039205_V01_west_raw.dat,2MASS J18010441-0120517,18:01:04.42,-1:20:51.71,25.902611,10.558039,11.58,06.61,05.63,05.18,420,456,386,06.58,0
KELT_S13_lc_044701_V01_east_raw.dat,KELT_S13_lc_038742_V01_west_raw.dat,2MASS J18532239+1102541,18:53:22.40,+11:02:54.17,43.004483,4.588992,11.58,06.25,05.28,04.64,173,178,168,07.19,0
KELT_S13_lc_045256_V01_east_raw.dat,KELT_S13_lc_070457_V01_west_raw.dat,2MASS J18163331-0522401,18:16:33.31,-5:22:40.16,24.137704,5.256110,11.94,05.02,03.86,03.29,428,459,396,05.79,0
KELT_S13_lc_045921_V01_east_raw.dat,KELT_S13_lc_045271_V01_west_raw.dat,2MASS J18285491+0619580,18:28:54.91,+6:19:58.09,36.039695,7.879228,11.68,10.29,09.36,09.01,343,360,325,06.89,0
KELT_S13_lc_045924_V01_east_raw.dat,KELT_S13_lc_033718_V01_west_raw.dat,2MASS J18025090+0847530,18:02:50.90,+8:47:53.00,35.379954,14.762802,11.53,07.46,06.60,06.24,330,348,311,05.89,0
KELT_S13_lc_046252_V01_east_raw.dat,nan,2MASS J18054863-0043055,18:05:48.64,-0:43:05.53,27.029628,9.804512,11.69,06.05,05.09,04.60,200,206,195,06.34,0
KELT_S13_lc_047559_V01_east_raw.dat,KELT_S13_lc_055960_V01_west_raw.dat,2MASS J18180506-0600242,18:18:05.07,-6:00:24.27,23.758942,4.625339,11.82,06.47,05.25,04.64,237,248,230,06.86,0
KELT_S13_lc_048031_V01_east_raw.dat,KELT_S13_lc_058269_V01_west_raw.dat,2MASS J17494835-0526429,17:49:48.35,-5:26:42.97,20.870972,11.076779,11.85,06.18,05.13,04.35,282,294,271,05.91,0
KELT_S13_lc_048097_V01_east_raw.dat,KELT_S13_lc_060763_V01_west_raw.dat,2MASS J18524849-0101222,18:52:48.49,-1:01:22.24,32.177736,-0.771230,11.88,06.97,05.81,05.29,372,396,356,05.67,0
KELT_S13_lc_048399_V01_east_raw.dat,KELT_S13_lc_040367_V01_west_raw.dat,2MASS J18365533+0243307,18:36:55.34,+2:43:30.77,33.707044,4.470598,11.65,05.34,04.11,03.54,237,250,228,05.38,0
KELT_S13_lc_048534_V01_east_raw.dat,KELT_S13_lc_045925_V01_west_raw.dat,2MASS J18080660-0015164,18:08:06.60,-0:15:16.41,27.716801,9.510446,11.72,06.44,05.52,04.95,400,443,377,07.08,0
KELT_S13_lc_050808_V01_east_raw.dat,KELT_S13_lc_060441_V01_west_raw.dat,2MASS J18251776+1137509,18:25:17.77,+11:37:50.91,40.459748,11.019618,11.90,08.09,07.25,06.87,304,320,288,06.19,0
KELT_S13_lc_051267_V01_east_raw.dat,KELT_S13_lc_052205_V01_west_raw.dat,2MASS J18271837+1541574,18:27:18.38,+15:41:57.48,44.426575,12.323552,11.82,08.36,07.56,07.21,182,187,177,04.42,0
KELT_S13_lc_051597_V01_east_raw.dat,KELT_S13_lc_045749_V01_west_raw.dat,2MASS J17431474-0420568,17:43:14.74,-4:20:56.82,21.037944,13.037621,11.75,05.99,04.93,04.26,127,130,123,07.29,0
KELT_S13_lc_051815_V01_east_raw.dat,KELT_S13_lc_061296_V01_west_raw.dat,2MASS J17475913-0338092,17:47:59.13,-3:38:09.21,22.264395,12.348827,11.92,10.02,09.16,08.89,308,324,293,05.88,1
KELT_S13_lc_052278_V01_east_raw.dat,KELT_S13_lc_043614_V01_west_raw.dat,2MASS J18050358+0701145,18:05:03.59,+7:01:14.55,33.982134,13.489464,11.73,05.56,04.68,04.02,681,863,618,06.98,0
KELT_S13_lc_052421_V01_east_raw.dat,KELT_S13_lc_104700_V01_west_raw.dat,2MASS J18070691+1233552,18:07:06.92,+12:33:55.20,39.369851,15.435355,12.32,06.07,05.18,04.69,338,359,320,07.66,0
KELT_S13_lc_052454_V01_east_raw.dat,KELT_S13_lc_058960_V01_west_raw.dat,2MASS J18474890-0611013,18:47:48.90,-6:11:01.40,27.014426,-2.013267,11.91,06.39,05.23,04.60,344,361,326,06.03,0
KELT_S13_lc_052888_V01_east_raw.dat,KELT_S13_lc_066794_V01_west_raw.dat,2MASS J18132954-0502564,18:13:29.54,-5:02:56.43,24.069980,6.083772,11.99,06.30,05.13,04.58,405,437,376,06.95,0
KELT_S13_lc_053496_V01_east_raw.dat,KELT_S13_lc_044127_V01_west_raw.dat,2MASS J18174271+0840013,18:17:42.72,+8:40:01.40,36.910776,11.403610,11.75,09.20,08.36,08.15,348,363,326,06.50,1
KELT_S13_lc_054157_V01_east_raw.dat,KELT_S13_lc_059500_V01_west_raw.dat,2MASS J18343359+0912415,18:34:33.60,+9:12:41.51,39.270427,7.910866,11.93,06.14,04.69,03.77,271,284,260,07.48,0
KELT_S13_lc_054395_V01_east_raw.dat,KELT_S13_lc_069168_V01_west_raw.dat,2MASS J18032752+0917185,18:03:27.53,+9:17:18.53,35.904473,14.840711,12.03,07.42,06.53,05.83,433,467,405,07.22,0
KELT_S13_lc_054612_V01_east_raw.dat,KELT_S13_lc_064456_V01_west_raw.dat,2MASS J17410881+0029460,17:41:08.81,+0:29:46.06,25.168978,15.821452,11.98,06.91,06.02,05.61,323,343,309,06.75,0
KELT_S13_lc_054833_V01_east_raw.dat,KELT_S13_lc_045872_V01_west_raw.dat,2MASS J18203403+1314408,18:20:34.04,+13:14:40.80,41.440111,12.756567,11.79,06.24,05.42,04.94,172,177,168,05.93,0
KELT_S13_lc_055044_V01_east_raw.dat,KELT_S13_lc_072856_V01_west_raw.dat,2MASS J17411111+1225395,17:41:11.12,+12:25:39.55,36.445040,21.124644,12.07,07.40,06.51,06.05,266,277,256,06.66,0
KELT_S13_lc_055320_V01_east_raw.dat,KELT_S13_lc_058710_V01_west_raw.dat,2MASS J17554029+0750420,17:55:40.29,+7:50:42.06,33.685416,15.941711,11.93,08.57,07.65,07.36,263,275,252,05.35,0
KELT_S13_lc_055952_V01_east_raw.dat,KELT_S13_lc_052501_V01_west_raw.dat,2MASS J19004752-0742491,19:00:47.53,-7:42:49.18,27.106404,-5.577366,11.88,07.45,06.07,05.07,147,151,143,07.06,0
KELT_S13_lc_057349_V01_east_raw.dat,nan,2MASS J18191623+0455072,18:19:16.23,+4:55:07.23,33.672584,9.389455,11.92,10.39,09.66,09.47,420,446,390,06.29,1
KELT_S13_lc_057793_V01_east_raw.dat,KELT_S13_lc_055126_V01_west_raw.dat,2MASS J18001583+0654065,18:00:15.83,+6:54:06.59,33.328923,14.503781,11.92,07.27,06.35,05.99,266,279,255,06.59,0
KELT_S13_lc_058138_V01_east_raw.dat,KELT_S13_lc_051057_V01_west_raw.dat,2MASS J18243048+1441515,18:24:30.48,+14:41:51.58,43.204597,12.510236,11.88,08.03,07.12,06.78,209,217,203,06.04,0
KELT_S13_lc_058164_V01_east_raw.dat,KELT_S13_lc_062091_V01_west_raw.dat,2MASS J18210485+0522532,18:21:04.86,+5:22:53.28,34.296728,9.194593,12.00,07.44,06.45,05.84,146,149,143,06.44,0
KELT_S13_lc_058288_V01_east_raw.dat,KELT_S13_lc_049852_V01_west_raw.dat,2MASS J18274528+1007303,18:27:45.28,+10:07:30.32,39.350524,9.819031,11.87,07.17,06.28,05.77,378,411,360,06.79,0
KELT_S13_lc_058894_V01_east_raw.dat,KELT_S13_lc_061976_V01_west_raw.dat,2MASS J19001240-0731364,19:00:12.41,-7:31:36.47,27.208639,-5.363836,12.00,09.05,08.27,07.85,283,297,272,05.33,0
KELT_S13_lc_059316_V01_east_raw.dat,nan,2MASS J18235221+0337227,18:23:52.21,+3:37:22.77,33.026291,7.781546,11.96,03.56,02.42,01.78,102,104,100,06.69,0
KELT_S13_lc_059869_V01_east_raw.dat,KELT_S13_lc_080147_V01_west_raw.dat,2MASS J18393017+0752032,18:39:30.18,+7:52:03.29,38.607476,6.217730,12.18,04.68,03.62,03.10,427,463,393,06.59,0
KELT_S13_lc_059964_V01_east_raw.dat,KELT_S13_lc_059580_V01_west_raw.dat,2MASS J18025144+1310272,18:02:51.45,+13:10:27.27,39.489970,16.632986,11.99,08.99,08.24,07.99,422,459,388,06.00,0
KELT_S13_lc_060778_V01_east_raw.dat,KELT_S13_lc_053520_V01_west_raw.dat,2MASS J18231986+0929569,18:23:19.86,+9:29:56.91,38.293003,10.523195,11.93,06.63,05.42,04.58,107,109,105,06.83,0
KELT_S13_lc_060827_V01_east_raw.dat,KELT_S13_lc_059863_V01_west_raw.dat,2MASS J18360504+0757547,18:36:05.04,+7:57:54.77,38.314133,7.018572,12.00,05.73,04.79,04.27,449,491,421,06.46,0
KELT_S13_lc_060953_V01_east_raw.dat,KELT_S13_lc_068705_V01_west_raw.dat,2MASS J18324856-0820339,18:32:48.57,-8:20:33.93,23.390208,0.305671,12.09,05.09,03.85,03.26,340,358,323,06.53,0
KELT_S13_lc_062303_V01_east_raw.dat,KELT_S13_lc_060673_V01_west_raw.dat,2MASS J18372722-0236255,18:37:27.22,-2:36:25.60,29.015675,1.918263,12.02,11.74,10.90,10.66,472,513,443,06.07,1
KELT_S13_lc_063487_V01_east_raw.dat,KELT_S13_lc_070685_V01_west_raw.dat,2MASS J18220141+0437280,18:22:01.41,+4:37:28.05,33.719097,8.644558,12.13,07.10,06.13,05.69,1077,1373,919,06.20,0
KELT_S13_lc_063514_V01_east_raw.dat,KELT_S13_lc_076486_V01_west_raw.dat,2MASS J18150571+0218189,18:15:05.72,+2:18:18.95,30.833713,9.135299,12.18,08.02,06.99,06.50,236,246,226,06.36,0
KELT_S13_lc_064107_V01_east_raw.dat,KELT_S13_lc_089871_V01_west_raw.dat,2MASS J18232420-0457565,18:23:24.21,-4:57:56.52,25.301626,3.940356,12.31,06.43,05.29,04.73,283,297,270,06.08,0
KELT_S13_lc_064137_V01_east_raw.dat,KELT_S13_lc_082477_V01_west_raw.dat,2MASS J18175637+0216454,18:17:56.37,+2:16:45.46,31.137882,8.491006,12.24,09.61,08.81,08.58,193,200,187,07.28,1
KELT_S13_lc_064621_V01_east_raw.dat,nan,2MASS J18542445-0924005,18:54:24.46,-9:24:00.54,24.881269,-4.925043,12.06,07.63,06.76,06.16,325,346,309,06.32,0
KELT_S13_lc_065199_V01_east_raw.dat,KELT_S13_lc_063528_V01_west_raw.dat,2MASS J18570278-0834439,18:57:02.78,-8:34:43.93,25.911765,-5.137896,12.08,05.87,04.88,04.10,245,256,236,06.97,0
KELT_S13_lc_065474_V01_east_raw.dat,KELT_S13_lc_042065_V01_west_raw.dat,2MASS J19035043+1401518,19:03:50.44,+14:01:51.83,46.829934,3.660748,11.84,07.38,06.46,05.95,383,418,365,06.34,0
KELT_S13_lc_069424_V01_east_raw.dat,KELT_S13_lc_087812_V01_west_raw.dat,2MASS J17392410-0212368,17:39:24.11,-2:12:36.86,22.486361,14.913748,12.34,10.46,09.68,09.44,235,244,225,06.37,1
KELT_S13_lc_070124_V01_east_raw.dat,KELT_S13_lc_040598_V01_west_raw.dat,2MASS J18590914+1023398,18:59:09.14,+10:23:39.85,43.063763,3.027168,11.87,05.29,04.21,03.62,267,280,255,06.44,0
KELT_S13_lc_070140_V01_east_raw.dat,KELT_S13_lc_072121_V01_west_raw.dat,2MASS J18051911-0030101,18:05:19.12,-0:30:10.19,27.165185,10.013509,12.20,05.86,04.81,04.29,516,562,472,04.82,0
KELT_S13_lc_070384_V01_east_raw.dat,KELT_S13_lc_049090_V01_west_raw.dat,2MASS J18421366+0438198,18:42:13.67,+4:38:19.88,36.019356,4.158551,11.97,08.09,06.85,06.29,515,621,480,06.72,0
KELT_S13_lc_070450_V01_east_raw.dat,KELT_S13_lc_032307_V01_west_raw.dat,2MASS J18475702+1354492,18:47:57.02,+13:54:49.29,44.987005,7.053219,11.75,05.85,04.90,04.38,368,391,350,06.31,0
KELT_S13_lc_070559_V01_east_raw.dat,KELT_S13_lc_072367_V01_west_raw.dat,2MASS J18041662+0729574,18:04:16.63,+7:29:57.43,34.335633,13.875133,12.21,08.48,07.64,07.29,405,441,377,06.83,0
KELT_S13_lc_070780_V01_east_raw.dat,KELT_S13_lc_070221_V01_west_raw.dat,2MASS J18052588+0513120,18:05:25.88,+5:13:12.05,32.369888,12.603902,12.19,07.21,06.41,05.98,116,118,114,06.56,0
KELT_S13_lc_071506_V01_east_raw.dat,KELT_S13_lc_041661_V01_west_raw.dat,2MASS J18065022-0941162,18:06:50.22,-9:41:16.29,19.180040,5.331627,11.89,07.14,04.72,02.70,212,219,205,05.51,0
KELT_S13_lc_071572_V01_east_raw.dat,KELT_S13_lc_069434_V01_west_raw.dat,2MASS J19060534+1341398,19:06:05.34,+13:41:39.88,46.779119,3.021551,12.19,08.60,07.52,07.15,502,540,469,07.18,0
KELT_S13_lc_072071_V01_east_raw.dat,KELT_S13_lc_051256_V01_west_raw.dat,2MASS J18384478+0843300,18:38:44.78,+8:43:30.00,39.295104,6.768567,12.01,10.45,09.58,09.38,449,484,421,06.68,1
KELT_S13_lc_072885_V01_east_raw.dat,KELT_S13_lc_067544_V01_west_raw.dat,2MASS J18565417-0619317,18:56:54.17,-6:19:31.77,27.913687,-4.090360,12.18,05.59,04.68,04.10,340,357,318,06.63,0
KELT_S13_lc_073103_V01_east_raw.dat,KELT_S13_lc_112318_V01_west_raw.dat,2MASS J17482298-0802362,17:48:22.98,-8:02:36.27,18.389864,10.113715,12.59,06.78,05.66,05.14,419,453,387,04.35,0
KELT_S13_lc_074037_V01_east_raw.dat,KELT_S13_lc_080158_V01_west_raw.dat,2MASS J17390891+0358536,17:39:08.92,+3:58:53.61,28.151180,17.883622,12.31,08.66,07.76,07.36,86,88,85,06.45,0
KELT_S13_lc_074418_V01_east_raw.dat,KELT_S13_lc_115146_V01_west_raw.dat,2MASS J17590771-0742355,17:59:07.72,-7:42:35.58,20.000055,7.954115,12.63,06.42,05.26,04.82,223,232,215,06.50,0
KELT_S13_lc_074590_V01_east_raw.dat,nan,2MASS J18445304-0607384,18:44:53.05,-6:07:38.42,26.732533,-1.339099,12.24,06.62,05.67,05.23,267,281,256,05.70,0
KELT_S13_lc_074855_V01_east_raw.dat,KELT_S13_lc_086137_V01_west_raw.dat,2MASS J19022738-0030036,19:02:27.38,-0:30:03.70,33.742460,-2.679977,12.37,12.72,11.79,11.58,226,233,221,06.63,1
KELT_S13_lc_074990_V01_east_raw.dat,KELT_S13_lc_075821_V01_west_raw.dat,2MASS J18285320+1005196,18:28:53.21,+10:05:19.64,39.441665,9.552786,12.28,07.11,06.17,05.66,419,455,387,06.55,0
KELT_S13_lc_075722_V01_east_raw.dat,KELT_S13_lc_090433_V01_west_raw.dat,2MASS J18162142+0413501,18:16:21.42,+4:13:50.13,32.717973,9.727753,12.41,08.34,07.36,07.11,364,385,348,06.16,0
KELT_S13_lc_075768_V01_east_raw.dat,KELT_S13_lc_061360_V01_west_raw.dat,2MASS J18440367-0758254,18:44:03.67,-7:58:25.49,24.995447,-1.999426,12.15,12.62,11.38,10.98,337,356,316,07.36,0
KELT_S13_lc_076529_V01_east_raw.dat,KELT_S13_lc_072249_V01_west_raw.dat,2MASS J18343050+1139170,18:34:30.51,+11:39:17.04,41.481296,9.000506,12.26,11.39,10.67,10.48,313,334,299,07.29,1
KELT_S13_lc_076827_V01_east_raw.dat,KELT_S13_lc_122134_V01_west_raw.dat,2MASS J17494649-0619364,17:49:46.50,-6:19:36.50,20.082953,10.654571,12.71,07.66,06.61,05.94,318,337,304,06.63,0
KELT_S13_lc_076859_V01_east_raw.dat,nan,2MASS J18091765-0018452,18:09:17.65,-0:18:45.23,27.803604,9.221182,12.28,04.88,03.75,03.22,249,259,239,06.09,0
KELT_S13_lc_076985_V01_east_raw.dat,KELT_S13_lc_076202_V01_west_raw.dat,2MASS J18420997+1038548,18:42:09.98,+10:38:54.89,41.407651,6.870961,12.30,05.53,04.44,03.70,416,456,384,07.16,0
KELT_S13_lc_077108_V01_east_raw.dat,nan,2MASS J19024956-0523428,19:02:49.57,-5:23:42.89,29.413730,-4.984381,12.28,08.98,08.03,07.75,504,545,469,05.79,0
KELT_S13_lc_077400_V01_east_raw.dat,KELT_S13_lc_098725_V01_west_raw.dat,2MASS J18273312-0743207,18:27:33.12,-7:43:20.78,23.337294,1.746429,12.50,05.12,03.92,03.10,150,154,146,06.39,0
KELT_S13_lc_077520_V01_east_raw.dat,KELT_S13_lc_077887_V01_west_raw.dat,2MASS J19000661-0719410,19:00:06.61,-7:19:41.02,27.376092,-5.253069,12.32,09.79,09.04,08.88,249,259,240,05.89,1
KELT_S13_lc_077563_V01_east_raw.dat,KELT_S13_lc_112145_V01_west_raw.dat,2MASS J18133340-0509389,18:13:33.40,-5:09:38.99,23.978278,6.017103,12.62,07.16,06.07,05.60,189,195,184,05.75,0
KELT_S13_lc_077580_V01_east_raw.dat,KELT_S13_lc_060071_V01_west_raw.dat,2MASS J18551284+1041470,18:55:12.84,+10:41:47.02,42.893932,4.026877,12.15,04.92,03.65,02.98,181,187,176,04.88,0
KELT_S13_lc_078526_V01_east_raw.dat,nan,2MASS J18360529+0736386,18:36:05.30,+7:36:38.61,37.995163,6.859183,12.30,10.51,09.79,09.61,408,440,381,06.27,1
KELT_S13_lc_078562_V01_east_raw.dat,KELT_S13_lc_070786_V01_west_raw.dat,2MASS J19033482+0822323,19:03:34.82,+8:22:32.39,41.765096,1.134061,12.26,04.58,03.23,02.64,374,399,359,03.79,0
KELT_S13_lc_079578_V01_east_raw.dat,KELT_S13_lc_054330_V01_west_raw.dat,2MASS J18510700-0608153,18:51:07.01,-6:08:15.35,27.428912,-2.723281,12.11,11.65,10.95,10.73,388,589,372,06.00,1
KELT_S13_lc_080172_V01_east_raw.dat,KELT_S13_lc_063785_V01_west_raw.dat,2MASS J18211342+0027231,18:21:13.43,+0:27:23.13,29.880204,6.927869,12.21,05.48,04.38,03.94,189,194,184,06.05,0
KELT_S13_lc_080901_V01_east_raw.dat,nan,2MASS J18085947+1209227,18:08:59.47,+12:09:22.75,39.187517,14.846987,12.34,07.59,06.72,06.17,250,261,239,06.63,0
KELT_S13_lc_081035_V01_east_raw.dat,KELT_S13_lc_103715_V01_west_raw.dat,2MASS J19024407-0611124,19:02:44.07,-6:11:12.49,28.694073,-5.321062,12.58,07.17,06.21,05.44,269,279,261,06.75,0
KELT_S13_lc_081301_V01_east_raw.dat,KELT_S13_lc_046418_V01_west_raw.dat,2MASS J18240099+0723089,18:24:00.99,+7:23:08.91,36.444119,9.437223,12.03,06.44,05.40,04.78,288,308,277,05.61,0
KELT_S13_lc_081439_V01_east_raw.dat,KELT_S13_lc_065539_V01_west_raw.dat,2MASS J18555400+1113300,18:55:54.01,+11:13:30.08,43.442990,4.115515,12.24,07.35,06.36,05.91,183,188,177,05.76,0
KELT_S13_lc_081984_V01_east_raw.dat,KELT_S13_lc_052441_V01_west_raw.dat,2MASS J18453815+0837204,18:45:38.15,+8:37:20.47,39.969493,5.200172,12.11,05.79,04.73,04.10,180,187,175,06.29,0
KELT_S13_lc_081996_V01_east_raw.dat,KELT_S13_lc_053160_V01_west_raw.dat,2MASS J18215868-0229397,18:21:58.68,-2:29:39.76,27.333034,5.401461,12.12,05.12,03.88,03.40,413,452,383,07.05,0
KELT_S13_lc_082353_V01_east_raw.dat,KELT_S13_lc_074329_V01_west_raw.dat,2MASS J18174839+0339575,18:17:48.39,+3:39:57.56,32.372974,9.150140,12.33,09.08,08.24,07.72,331,348,314,06.18,0
KELT_S13_lc_082506_V01_east_raw.dat,KELT_S13_lc_069831_V01_west_raw.dat,2MASS J19003287+1136097,19:00:32.88,+11:36:09.79,44.297574,3.271338,12.29,06.02,04.90,04.33,243,253,234,06.79,0
KELT_S13_lc_083301_V01_east_raw.dat,KELT_S13_lc_066250_V01_west_raw.dat,2MASS J18253807+0736364,18:25:38.08,+7:36:36.41,36.828368,9.177668,12.26,08.69,07.80,07.45,300,315,287,06.35,0
KELT_S13_lc_083314_V01_east_raw.dat,KELT_S13_lc_095545_V01_west_raw.dat,2MASS J17373131+0327136,17:37:31.32,+3:27:13.63,27.462484,18.001725,12.52,08.59,07.82,07.21,158,163,154,06.03,0
KELT_S13_lc_083541_V01_east_raw.dat,nan,2MASS J19023842-0933028,19:02:38.43,-9:33:02.88,25.659317,-6.807878,12.39,08.77,07.82,07.47,276,290,263,06.40,0
KELT_S13_lc_083834_V01_east_raw.dat,KELT_S13_lc_074253_V01_west_raw.dat,2MASS J18450165+0902473,18:45:01.66,+9:02:47.35,40.282404,5.524845,12.34,09.76,08.90,08.70,190,195,185,06.67,1
KELT_S13_lc_084156_V01_east_raw.dat,nan,2MASS J18452252+0722445,18:45:22.53,+7:22:44.59,38.825918,4.698246,12.40,07.96,06.96,06.40,337,357,320,06.32,0
KELT_S13_lc_084724_V01_east_raw.dat,KELT_S13_lc_062247_V01_west_raw.dat,2MASS J18464762-0454460,18:46:47.62,-4:54:46.03,28.030445,-1.208033,12.23,10.97,10.10,09.87,231,240,224,06.54,1
KELT_S13_lc_084912_V01_east_raw.dat,KELT_S13_lc_102184_V01_west_raw.dat,2MASS J18514806-0817573,18:51:48.07,-8:17:57.36,25.575655,-3.853979,12.59,10.51,09.78,09.57,129,132,126,06.86,1
KELT_S13_lc_084948_V01_east_raw.dat,KELT_S13_lc_051486_V01_west_raw.dat,2MASS J19074624+0357067,19:07:46.24,+3:57:06.76,38.312745,-1.822022,12.12,06.80,05.61,04.88,405,441,379,05.77,0
KELT_S13_lc_085006_V01_east_raw.dat,KELT_S13_lc_121957_V01_west_raw.dat,2MASS J17575285-0705277,17:57:52.85,-7:05:27.79,20.396327,8.524060,12.78,09.55,08.65,08.38,350,365,331,07.28,1
KELT_S13_lc_085020_V01_east_raw.dat,KELT_S13_lc_078214_V01_west_raw.dat,2MASS J18050106+0405321,18:05:01.07,+4:05:32.11,31.291484,12.187838,12.38,09.44,08.64,08.31,336,356,318,06.42,0
KELT_S13_lc_085096_V01_east_raw.dat,KELT_S13_lc_080050_V01_west_raw.dat,2MASS J18105187+0754281,18:10:51.88,+7:54:28.11,35.451511,12.590448,12.40,10.48,09.74,09.54,128,131,125,07.08,1
KELT_S13_lc_085515_V01_east_raw.dat,KELT_S13_lc_105002_V01_west_raw.dat,2MASS J18331043-0726170,18:33:10.44,-7:26:17.02,24.234489,0.643112,12.62,05.08,03.27,02.52,362,376,344,04.69,0
KELT_S13_lc_085559_V01_east_raw.dat,KELT_S13_lc_087326_V01_west_raw.dat,2MASS J18293017+1130532,18:29:30.18,+11:30:53.22,40.809753,10.041550,12.47,10.52,09.72,09.54,516,634,443,06.62,1
KELT_S13_lc_085690_V01_east_raw.dat,KELT_S13_lc_082612_V01_west_raw.dat,2MASS J18185297+0851271,18:18:52.98,+8:51:27.17,37.214988,11.227508,12.43,08.09,07.13,06.73,292,311,280,06.36,0
KELT_S13_lc_086000_V01_east_raw.dat,nan,2MASS J18431078-0705316,18:43:10.79,-7:05:31.69,25.680606,-1.402826,12.43,06.35,05.31,04.76,205,212,198,06.89,0
KELT_S13_lc_086194_V01_east_raw.dat,KELT_S13_lc_069193_V01_west_raw.dat,2MASS J18165531+0339498,18:16:55.31,+3:39:49.86,32.269851,9.345996,12.31,10.17,09.22,08.93,325,344,308,05.87,0
KELT_S13_lc_086344_V01_east_raw.dat,KELT_S13_lc_078882_V01_west_raw.dat,2MASS J18273233+1537098,18:27:32.34,+15:37:09.83,44.376782,12.238969,12.40,07.20,06.26,05.90,150,154,146,06.76,0
KELT_S13_lc_086879_V01_east_raw.dat,nan,2MASS J18270436-0720235,18:27:04.37,-7:20:23.55,23.621045,2.029337,12.44,06.11,04.92,04.17,470,511,435,05.11,0
KELT_S13_lc_087022_V01_east_raw.dat,KELT_S13_lc_084080_V01_west_raw.dat,2MASS J18341267+0609561,18:34:12.68,+6:09:56.12,36.484063,6.627881,12.45,07.76,06.70,05.98,191,195,187,06.69,0
KELT_S13_lc_087069_V01_east_raw.dat,KELT_S13_lc_072616_V01_west_raw.dat,2MASS J18170704+1457103,18:17:07.04,+14:57:10.35,42.667813,14.237309,12.35,06.45,05.46,04.98,445,481,415,05.80,0
KELT_S13_lc_087199_V01_east_raw.dat,KELT_S13_lc_074891_V01_west_raw.dat,2MASS J18372902+1028466,18:37:29.02,+10:28:46.67,40.740198,7.827362,12.37,10.42,09.65,09.44,263,275,252,06.06,1
KELT_S13_lc_087646_V01_east_raw.dat,KELT_S13_lc_076528_V01_west_raw.dat,2MASS J17424660+0921390,17:42:46.61,+9:21:39.04,33.659732,19.471041,12.39,07.94,07.08,06.60,483,552,450,06.17,0
KELT_S13_lc_087738_V01_east_raw.dat,KELT_S13_lc_127659_V01_west_raw.dat,2MASS J18082935-0849223,18:08:29.35,-8:49:22.31,20.138796,5.388444,12.87,07.95,06.75,06.11,215,223,207,06.76,0
KELT_S13_lc_087967_V01_east_raw.dat,KELT_S13_lc_088087_V01_west_raw.dat,2MASS J18425396+0731112,18:42:53.97,+7:31:11.25,38.674703,5.309669,12.50,06.90,05.91,05.26,216,224,209,06.92,0
KELT_S13_lc_088529_V01_east_raw.dat,KELT_S13_lc_065739_V01_west_raw.dat,2MASS J18224747+0952046,18:22:47.48,+9:52:04.69,38.570927,10.804497,12.30,08.21,07.36,07.00,317,334,302,06.54,0
KELT_S13_lc_088980_V01_east_raw.dat,nan,2MASS J18064979-0850458,18:06:49.80,-8:50:45.89,19.921130,5.737201,12.47,05.93,04.66,04.11,209,217,202,02.93,0
KELT_S13_lc_089570_V01_east_raw.dat,KELT_S13_lc_076650_V01_west_raw.dat,2MASS J18000710+1302547,18:00:07.11,+13:02:54.73,39.078906,17.186049,12.41,08.37,07.54,07.13,351,369,337,06.32,0
KELT_S13_lc_089685_V01_east_raw.dat,KELT_S13_lc_080967_V01_west_raw.dat,2MASS J19030960-0128366,19:03:09.61,-1:28:36.63,32.952983,-3.281283,12.45,06.65,05.42,04.61,160,164,156,06.51,0
KELT_S13_lc_090083_V01_east_raw.dat,nan,2MASS J17540776-0839382,17:54:07.76,-8:39:38.28,18.552582,8.572502,12.49,07.17,06.11,05.50,538,585,488,06.42,0
KELT_S13_lc_090377_V01_east_raw.dat,KELT_S13_lc_099992_V01_west_raw.dat,2MASS J19014465-0146313,19:01:44.65,-1:46:31.39,32.525412,-3.102170,12.62,07.20,06.10,05.47,330,346,312,07.35,0
KELT_S13_lc_090674_V01_east_raw.dat,KELT_S13_lc_081473_V01_west_raw.dat,2MASS J19064688+0325212,19:06:46.88,+3:25:21.26,37.728914,-1.845856,12.46,08.48,07.40,06.84,347,365,328,06.32,0
KELT_S13_lc_090824_V01_east_raw.dat,KELT_S13_lc_096848_V01_west_raw.dat,2MASS J18370612+0531102,18:37:06.12,+5:31:10.26,36.229120,5.695126,12.59,06.59,05.61,05.10,243,253,233,06.54,0
KELT_S13_lc_091729_V01_east_raw.dat,KELT_S13_lc_098356_V01_west_raw.dat,2MASS J17442139-0438074,17:44:21.39,-4:38:07.49,20.919786,12.656382,12.61,05.98,04.96,04.37,281,295,268,05.89,0
KELT_S13_lc_091973_V01_east_raw.dat,KELT_S13_lc_090517_V01_west_raw.dat,2MASS J19023576-0105235,19:02:35.77,-1:05:23.57,33.233661,-2.979512,12.55,10.88,10.04,09.78,400,443,380,06.65,1
KELT_S13_lc_092087_V01_east_raw.dat,KELT_S13_lc_112154_V01_west_raw.dat,2MASS J19074716-0701479,19:07:47.17,-7:01:47.90,28.503345,-6.820637,12.74,10.19,09.45,09.25,279,291,269,05.68,1
KELT_S13_lc_092597_V01_east_raw.dat,nan,2MASS J17473769-0824454,17:47:37.69,-8:24:45.49,17.970058,10.093820,12.53,08.68,07.73,07.19,193,200,185,06.00,0
KELT_S13_lc_092793_V01_east_raw.dat,nan,2MASS J19022498+0131417,19:02:24.98,+1:31:41.76,35.544586,-1.744356,12.53,09.65,08.93,08.73,185,191,179,05.68,0
KELT_S13_lc_092849_V01_east_raw.dat,nan,2MASS J17555471-0611517,17:55:54.72,-6:11:51.77,20.949072,9.383701,12.54,07.63,06.57,05.88,184,190,178,06.73,0
KELT_S13_lc_093260_V01_east_raw.dat,KELT_S13_lc_098237_V01_west_raw.dat,2MASS J18230994-0636023,18:23:09.94,-6:36:02.39,23.824225,3.231518,12.62,04.95,03.79,03.16,286,301,274,05.96,0
KELT_S13_lc_093380_V01_east_raw.dat,KELT_S13_lc_114207_V01_west_raw.dat,2MASS J18343917-0834474,18:34:39.18,-8:34:47.43,23.390041,-0.208148,12.77,04.95,03.73,03.08,388,428,367,04.24,0
KELT_S13_lc_093754_V01_east_raw.dat,KELT_S13_lc_075008_V01_west_raw.dat,2MASS J18242984+0430184,18:24:29.85,+4:30:18.42,33.892198,8.040417,12.42,06.37,05.32,04.86,361,388,324,05.80,0
KELT_S13_lc_093889_V01_east_raw.dat,KELT_S13_lc_078391_V01_west_raw.dat,2MASS J18174045+1336053,18:17:40.45,+13:36:05.39,41.464184,13.545054,12.45,07.29,06.38,05.88,269,282,258,06.25,0
KELT_S13_lc_094343_V01_east_raw.dat,KELT_S13_lc_059755_V01_west_raw.dat,2MASS J18344655+0701271,18:34:46.56,+7:01:27.12,37.320168,6.887663,12.28,09.99,09.17,09.00,258,269,247,04.48,1
KELT_S13_lc_094674_V01_east_raw.dat,nan,2MASS J17543566-0448084,17:54:35.66,-4:48:08.45,22.029950,10.343158,12.56,10.44,09.55,09.30,200,209,193,06.55,1
KELT_S13_lc_095280_V01_east_raw.dat,KELT_S13_lc_080665_V01_west_raw.dat,2MASS J18422364-0222029,18:42:23.64,-2:22:02.99,29.793675,0.930797,12.49,05.60,04.62,03.98,235,244,227,06.93,0
KELT_S13_lc_096168_V01_east_raw.dat,KELT_S13_lc_091537_V01_west_raw.dat,2MASS J19073121+0941370,19:07:31.21,+9:41:37.05,43.382755,0.874831,12.59,05.71,04.27,03.86,382,415,364,04.47,0
KELT_S13_lc_096644_V01_east_raw.dat,KELT_S13_lc_045250_V01_west_raw.dat,2MASS J18375211+1354449,18:37:52.12,+13:54:44.93,43.900612,9.250700,12.14,05.75,04.75,04.21,290,311,251,06.65,0
KELT_S13_lc_097686_V01_east_raw.dat,KELT_S13_lc_064103_V01_west_raw.dat,2MASS J18425136-0835379,18:42:51.36,-8:35:37.96,24.307169,-2.016845,12.35,06.85,05.84,05.27,336,355,316,06.16,0
KELT_S13_lc_098101_V01_east_raw.dat,nan,2MASS J17542651-0100246,17:54:26.52,-1:00:24.69,25.416039,12.181662,12.61,07.55,06.65,06.13,211,220,204,06.68,0
KELT_S13_lc_098122_V01_east_raw.dat,KELT_S13_lc_079303_V01_west_raw.dat,2MASS J18222661+1446026,18:22:26.62,+14:46:02.61,43.052421,12.991853,12.50,07.18,06.25,05.83,240,248,232,05.87,0
KELT_S13_lc_098272_V01_east_raw.dat,nan,2MASS J19090669-0214028,19:09:06.70,-2:14:02.84,32.955374,-4.950092,12.62,05.42,04.34,03.88,208,214,202,05.41,0
KELT_S13_lc_098475_V01_east_raw.dat,KELT_S13_lc_079282_V01_west_raw.dat,2MASS J18342233+1245463,18:34:22.33,+12:45:46.33,42.476196,9.515167,12.50,08.57,07.67,07.20,373,394,362,06.88,0
KELT_S13_lc_098478_V01_east_raw.dat,KELT_S13_lc_074995_V01_west_raw.dat,2MASS J18235123+0341006,18:23:51.24,+3:41:00.64,33.078915,7.812541,12.46,10.01,09.05,08.73,286,300,276,05.85,0
KELT_S13_lc_099272_V01_east_raw.dat,KELT_S13_lc_114452_V01_west_raw.dat,2MASS J19063628-0835287,19:06:36.28,-8:35:28.77,26.964174,-7.256495,12.82,06.59,05.59,05.16,428,470,393,05.85,0
KELT_S13_lc_099345_V01_east_raw.dat,KELT_S13_lc_099680_V01_west_raw.dat,2MASS J19002408-0654520,19:00:24.09,-6:54:52.02,27.779625,-5.131445,12.68,09.44,08.61,08.35,174,180,169,07.00,1
KELT_S13_lc_099399_V01_east_raw.dat,KELT_S13_lc_066842_V01_west_raw.dat,2MASS J18300826+1457286,18:30:08.26,+14:57:28.62,44.037912,11.390306,12.39,07.65,06.72,06.33,300,317,287,06.53,0
KELT_S13_lc_100980_V01_east_raw.dat,nan,2MASS J17364063-0516457,17:36:40.64,-5:16:45.71,19.378153,14.006457,12.66,07.29,06.30,05.57,212,220,205,05.50,0
KELT_S13_lc_101021_V01_east_raw.dat,KELT_S13_lc_097789_V01_west_raw.dat,2MASS J19064352+1412282,19:06:43.52,+14:12:28.21,47.307091,3.118964,12.68,10.18,09.05,08.59,342,357,316,06.49,0
KELT_S13_lc_101135_V01_east_raw.dat,KELT_S13_lc_106681_V01_west_raw.dat,2MASS J17492477-0003065,17:49:24.77,-0:03:06.51,25.674686,13.740234,12.76,09.76,08.97,08.64,325,344,306,06.74,0
KELT_S13_lc_101585_V01_east_raw.dat,KELT_S13_lc_084370_V01_west_raw.dat,2MASS J18503260-0518570,18:50:32.60,-5:18:57.03,28.096760,-2.222842,12.57,08.43,07.21,06.57,135,138,133,06.37,0
KELT_S13_lc_101748_V01_east_raw.dat,nan,2MASS J17392811-0759000,17:39:28.12,-7:59:00.03,17.325597,12.058738,12.67,08.12,07.15,06.50,284,298,272,06.45,0
KELT_S13_lc_101866_V01_east_raw.dat,KELT_S13_lc_091136_V01_west_raw.dat,2MASS J18442804-0807098,18:44:28.05,-8:07:09.87,24.911566,-2.155328,12.63,08.47,07.37,06.92,240,250,232,06.44,0
KELT_S13_lc_101977_V01_east_raw.dat,nan,2MASS J18080520-0812165,18:08:05.20,-8:12:16.53,20.636695,5.771335,12.68,06.49,05.30,04.63,129,132,126,06.98,0
KELT_S13_lc_103958_V01_east_raw.dat,KELT_S13_lc_080368_V01_west_raw.dat,2MASS J18304490+0345218,18:30:44.90,+3:45:21.88,33.928218,6.311471,12.55,06.86,05.67,05.02,203,210,197,06.70,0
KELT_S13_lc_103990_V01_east_raw.dat,KELT_S13_lc_129050_V01_west_raw.dat,2MASS J17530714-0539177,17:53:07.15,-5:39:17.72,21.090791,10.253998,13.01,09.14,08.05,07.55,325,344,307,06.80,0
KELT_S13_lc_104058_V01_east_raw.dat,KELT_S13_lc_069940_V01_west_raw.dat,2MASS J18564243-0543571,18:56:42.43,-5:43:57.18,28.421695,-3.778764,12.45,07.75,06.74,06.18,207,215,200,07.02,0
KELT_S13_lc_105695_V01_east_raw.dat,KELT_S13_lc_103658_V01_west_raw.dat,2MASS J18335542+0343468,18:33:55.43,+3:43:46.90,34.265049,5.593169,12.77,09.92,09.21,08.97,322,341,307,06.86,1
KELT_S13_lc_106023_V01_east_raw.dat,KELT_S13_lc_095051_V01_west_raw.dat,2MASS J18292745+0421336,18:29:27.45,+4:21:33.61,34.323467,6.871276,12.69,09.93,08.94,08.57,394,430,371,06.64,0
KELT_S13_lc_106401_V01_east_raw.dat,KELT_S13_lc_103143_V01_west_raw.dat,2MASS J17531757+0702481,17:53:17.58,+7:02:48.12,32.669393,16.118944,12.77,09.77,08.89,08.44,426,457,390,06.49,0
KELT_S13_lc_107028_V01_east_raw.dat,KELT_S13_lc_082399_V01_west_raw.dat,2MASS J18435647+1415497,18:43:56.47,+14:15:49.72,44.871621,8.080133,12.59,08.12,07.16,06.52,217,225,210,07.10,0
KELT_S13_lc_107328_V01_east_raw.dat,KELT_S13_lc_105477_V01_west_raw.dat,2MASS J18080675+0156068,18:08:06.76,+1:56:06.81,29.691021,10.518205,12.80,09.80,08.94,08.52,295,308,280,05.99,0
KELT_S13_lc_107546_V01_east_raw.dat,KELT_S13_lc_094679_V01_west_raw.dat,2MASS J18543758-0406261,18:54:37.59,-4:06:26.10,29.637027,-2.579706,12.70,09.09,07.98,07.63,189,195,184,06.48,0
KELT_S13_lc_107601_V01_east_raw.dat,KELT_S13_lc_113207_V01_west_raw.dat,2MASS J18104701+0434430,18:10:47.01,+4:34:43.04,32.396982,11.124730,12.87,06.61,05.63,05.12,276,291,264,06.81,0
KELT_S13_lc_107624_V01_east_raw.dat,KELT_S13_lc_088004_V01_west_raw.dat,2MASS J18021668+0856571,18:02:16.69,+8:56:57.16,35.457143,14.955469,12.64,08.47,07.65,07.30,287,302,274,06.92,0
KELT_S13_lc_108273_V01_east_raw.dat,KELT_S13_lc_114340_V01_west_raw.dat,2MASS J18123009+0836355,18:12:30.10,+8:36:35.50,36.279975,12.535404,12.88,07.43,06.53,06.02,200,207,194,06.83,0
KELT_S13_lc_108287_V01_east_raw.dat,KELT_S13_lc_129535_V01_west_raw.dat,2MASS J17464373-0415505,17:46:43.74,-4:15:50.55,21.546428,12.319873,13.05,08.79,07.78,07.43,273,286,262,04.57,0
KELT_S13_lc_108366_V01_east_raw.dat,KELT_S13_lc_131860_V01_west_raw.dat,2MASS J18113324-0532573,18:11:33.25,-5:32:57.39,23.397590,6.274025,13.08,10.16,09.22,08.97,141,145,137,06.93,1
KELT_S13_lc_109038_V01_east_raw.dat,nan,2MASS J17520394-0350410,17:52:03.95,-3:50:41.09,22.577151,11.355833,12.78,07.31,06.23,05.67,317,334,302,06.80,0
KELT_S13_lc_109201_V01_east_raw.dat,KELT_S13_lc_082921_V01_west_raw.dat,2MASS J18351127+1357397,18:35:11.27,+13:57:39.73,43.658252,9.857609,12.61,06.45,05.54,05.03,264,275,254,07.15,0
KELT_S13_lc_109340_V01_east_raw.dat,nan,2MASS J18422826-0222226,18:42:28.27,-2:22:22.61,29.797627,0.911188,12.79,08.24,07.04,06.56,352,366,330,06.93,0
KELT_S13_lc_109498_V01_east_raw.dat,nan,2MASS J18024733+0848468,18:02:47.34,+8:48:46.85,35.387254,14.782527,12.79,09.65,08.70,08.36,383,415,365,05.76,0
KELT_S13_lc_109711_V01_east_raw.dat,KELT_S13_lc_091361_V01_west_raw.dat,2MASS J17390614-0447072,17:39:06.14,-4:47:07.25,20.127619,13.724758,12.69,06.18,05.13,04.55,201,206,196,06.80,0
KELT_S13_lc_109764_V01_east_raw.dat,nan,2MASS J17430280+0135368,17:43:02.80,+1:35:36.84,26.408180,15.916684,12.79,07.90,06.94,06.48,313,333,299,06.40,0
KELT_S13_lc_109804_V01_east_raw.dat,KELT_S13_lc_106607_V01_west_raw.dat,2MASS J18570873-0419141,18:57:08.73,-4:19:14.15,29.732248,-3.236162,12.82,11.00,10.27,10.07,241,249,230,06.18,1
KELT_S13_lc_109927_V01_east_raw.dat,KELT_S13_lc_102649_V01_west_raw.dat,2MASS J18372434+0958190,18:37:24.34,+9:58:19.09,40.272349,7.619615,12.79,09.03,08.12,07.51,321,341,305,06.84,0
KELT_S13_lc_110087_V01_east_raw.dat,KELT_S13_lc_118795_V01_west_raw.dat,2MASS J18464888-0635364,18:46:48.88,-6:35:36.41,26.536191,-1.978495,12.94,11.60,10.54,10.16,279,291,267,07.28,0
KELT_S13_lc_110476_V01_east_raw.dat,KELT_S13_lc_124995_V01_west_raw.dat,2MASS J18014960-0630449,18:01:49.60,-6:30:44.99,21.385087,7.943884,13.01,09.34,08.24,07.73,415,443,382,06.89,0
KELT_S13_lc_110758_V01_east_raw.dat,KELT_S13_lc_128341_V01_west_raw.dat,2MASS J17384993-0537256,17:38:49.94,-5:37:25.65,19.343141,13.369969,13.05,07.33,06.29,05.69,299,316,285,06.76,0
KELT_S13_lc_111056_V01_east_raw.dat,KELT_S13_lc_093885_V01_west_raw.dat,2MASS J19034960-0159481,19:03:49.60,-1:59:48.19,32.565191,-3.666234,12.72,10.55,09.63,09.39,284,298,270,07.15,1
KELT_S13_lc_111831_V01_east_raw.dat,KELT_S13_lc_083483_V01_west_raw.dat,2MASS J18545814+1319179,18:54:58.15,+13:19:17.94,45.218533,5.262769,12.64,07.29,06.29,05.59,380,410,362,07.30,0
KELT_S13_lc_112241_V01_east_raw.dat,nan,2MASS J17513793-0132214,17:51:37.93,-1:32:21.46,24.596232,12.549643,12.83,08.01,07.04,06.53,365,385,351,06.60,0
KELT_S13_lc_112411_V01_east_raw.dat,KELT_S13_lc_087776_V01_west_raw.dat,2MASS J18581336+1506220,18:58:13.37,+15:06:22.08,47.175473,5.359198,12.68,08.66,07.66,07.10,237,246,230,06.54,0
KELT_S13_lc_112723_V01_east_raw.dat,KELT_S13_lc_110630_V01_west_raw.dat,2MASS J17435980-0325186,17:43:59.80,-3:25:18.63,21.964000,13.323864,12.88,10.17,09.35,09.13,243,252,234,06.78,1
KELT_S13_lc_113510_V01_east_raw.dat,KELT_S13_lc_099821_V01_west_raw.dat,2MASS J18145503+1035081,18:14:55.03,+10:35:08.14,38.368744,12.860873,12.79,07.82,06.98,06.51,281,296,270,06.86,0
KELT_S13_lc_115385_V01_east_raw.dat,KELT_S13_lc_101937_V01_west_raw.dat,2MASS J19031950-0858305,19:03:19.50,-8:58:30.59,26.254007,-6.702386,12.82,08.19,07.25,06.88,149,152,146,05.61,0
KELT_S13_lc_116100_V01_east_raw.dat,KELT_S13_lc_104062_V01_west_raw.dat,2MASS J19001266-0138174,19:00:12.67,-1:38:17.43,32.473098,-2.698605,12.85,11.17,10.24,09.88,222,231,214,06.11,0
KELT_S13_lc_116182_V01_east_raw.dat,KELT_S13_lc_107599_V01_west_raw.dat,2MASS J18202548+0542011,18:20:25.48,+5:42:01.16,34.511379,9.483507,12.88,09.26,08.24,07.90,650,731,582,05.86,0
KELT_S13_lc_116321_V01_east_raw.dat,KELT_S13_lc_099006_V01_west_raw.dat,2MASS J18591609-0130572,18:59:16.10,-1:30:57.30,32.474657,-2.433172,12.81,09.75,08.81,08.46,161,165,157,06.61,0
KELT_S13_lc_116396_V01_east_raw.dat,KELT_S13_lc_110283_V01_west_raw.dat,2MASS J19041584-0921366,19:04:15.85,-9:21:36.68,26.010897,-7.081476,12.91,08.05,07.08,06.62,481,524,449,06.67,0
KELT_S13_lc_116806_V01_east_raw.dat,nan,2MASS J17523168-0854071,17:52:31.69,-8:54:07.14,18.143563,8.798936,12.90,07.83,06.79,06.10,265,278,255,06.18,0
KELT_S13_lc_117352_V01_east_raw.dat,nan,2MASS J18514251+1211467,18:51:42.52,+12:11:46.71,43.850216,5.468851,12.90,09.94,08.95,08.66,264,276,253,06.38,0
KELT_S13_lc_117431_V01_east_raw.dat,KELT_S13_lc_109553_V01_west_raw.dat,2MASS J18013397+0108378,18:01:33.97,+1:08:37.88,28.208750,11.607526,12.91,09.07,08.03,07.69,473,509,442,06.21,0
KELT_S13_lc_117593_V01_east_raw.dat,KELT_S13_lc_112340_V01_west_raw.dat,2MASS J18092094+1255282,18:09:20.95,+12:55:28.21,39.945992,15.093640,12.94,06.75,05.88,05.49,147,151,143,06.70,0
KELT_S13_lc_117869_V01_east_raw.dat,KELT_S13_lc_079583_V01_west_raw.dat,2MASS J18504037-0325010,18:50:40.37,-3:25:01.03,29.803141,-1.387360,12.65,05.51,04.51,03.85,293,307,281,04.88,0
KELT_S13_lc_118244_V01_east_raw.dat,KELT_S13_lc_060320_V01_west_raw.dat,2MASS J18142429-0545302,18:14:24.29,-5:45:30.29,23.547873,5.549881,12.47,05.54,04.40,03.81,325,342,292,05.65,0
KELT_S13_lc_118380_V01_east_raw.dat,nan,2MASS J18041691-0811181,18:04:16.91,-8:11:18.11,20.197390,6.605559,12.92,07.42,06.42,05.87,419,470,390,04.92,0
KELT_S13_lc_119165_V01_east_raw.dat,KELT_S13_lc_109903_V01_west_raw.dat,2MASS J18030319+0459226,18:03:03.19,+4:59:22.68,31.886006,13.029492,12.93,10.03,09.18,08.91,226,233,221,05.64,1
KELT_S13_lc_119847_V01_east_raw.dat,nan,2MASS J18190161+0234239,18:19:01.62,+2:34:23.98,31.527533,8.382959,12.94,07.40,06.43,05.92,441,484,396,06.79,0
KELT_S13_lc_120578_V01_east_raw.dat,KELT_S13_lc_108585_V01_west_raw.dat,2MASS J19052450+0140501,19:05:24.50,+1:40:50.17,36.022395,-2.339553,12.92,09.47,08.44,08.00,264,275,253,05.69,0
KELT_S13_lc_121001_V01_east_raw.dat,KELT_S13_lc_107177_V01_west_raw.dat,2MASS J18550757-0840486,18:55:07.58,-8:40:48.67,25.606670,-4.759594,12.91,09.87,09.02,08.64,476,546,442,06.46,0
KELT_S13_lc_121364_V01_east_raw.dat,KELT_S13_lc_138029_V01_west_raw.dat,2MASS J17444997-0609596,17:44:49.97,-6:09:59.62,19.612603,11.804057,13.28,08.69,07.61,07.19,140,143,137,06.30,0
KELT_S13_lc_121547_V01_east_raw.dat,nan,2MASS J19052439-0335487,19:05:24.40,-3:35:48.70,31.315362,-4.744413,12.97,06.50,05.46,04.86,127,129,125,05.22,0
KELT_S13_lc_121562_V01_east_raw.dat,KELT_S13_lc_124171_V01_west_raw.dat,2MASS J18514937-0811189,18:51:49.38,-8:11:18.96,25.677037,-3.808767,13.08,08.23,07.28,06.76,320,333,312,06.44,0
KELT_S13_lc_121615_V01_east_raw.dat,KELT_S13_lc_135672_V01_west_raw.dat,2MASS J18204066-0358087,18:20:40.67,-3:58:08.79,25.869929,5.005108,13.24,08.10,06.97,06.52,276,290,263,06.44,0
KELT_S13_lc_122189_V01_east_raw.dat,nan,2MASS J18215434-0648043,18:21:54.35,-6:48:04.34,23.500313,3.414595,12.98,06.55,05.37,04.77,179,184,174,05.29,0
KELT_S13_lc_123394_V01_east_raw.dat,KELT_S13_lc_094641_V01_west_raw.dat,2MASS J18575106-0158594,18:57:51.06,-1:58:59.48,31.896877,-2.330620,12.82,06.06,05.04,04.33,322,338,312,06.76,0
KELT_S13_lc_123800_V01_east_raw.dat,KELT_S13_lc_111757_V01_west_raw.dat,2MASS J18472286+0756379,18:47:22.86,+7:56:37.92,39.556439,4.509268,12.98,10.08,09.35,09.11,333,356,314,06.86,1
KELT_S13_lc_124224_V01_east_raw.dat,nan,2MASS J18560657-0748334,18:56:06.58,-7:48:33.45,26.496757,-4.584520,13.01,10.32,09.52,09.27,476,515,438,06.55,1
KELT_S13_lc_124300_V01_east_raw.dat,KELT_S13_lc_110926_V01_west_raw.dat,2MASS J18283114+1431176,18:28:31.14,+14:31:17.63,43.464610,11.557404,12.97,08.63,07.70,07.33,254,265,245,05.87,0
KELT_S13_lc_124507_V01_east_raw.dat,KELT_S13_lc_137048_V01_west_raw.dat,2MASS J18221592-0719076,18:22:15.93,-7:19:07.62,23.083732,3.093865,13.29,05.81,04.59,03.98,186,192,181,04.61,0
KELT_S13_lc_124582_V01_east_raw.dat,KELT_S13_lc_135880_V01_west_raw.dat,2MASS J17573789-0247420,17:57:37.90,-2:47:42.00,24.191703,10.634945,13.27,10.55,09.72,09.53,317,331,305,06.47,1
KELT_S13_lc_124585_V01_east_raw.dat,nan,2MASS J17590052-0832250,17:59:00.53,-8:32:25.01,19.252331,7.577869,13.02,13.42,12.59,12.40,233,243,225,06.91,0
KELT_S13_lc_124664_V01_east_raw.dat,KELT_S13_lc_133561_V01_west_raw.dat,2MASS J18014262-0926177,18:01:42.63,-9:26:17.73,18.786807,6.559053,13.23,09.77,08.94,08.67,254,265,246,06.53,1
KELT_S13_lc_124908_V01_east_raw.dat,KELT_S13_lc_130602_V01_west_raw.dat,2MASS J17443018+0050340,17:44:30.18,+0:50:34.05,25.895879,15.243892,13.19,10.19,09.24,09.01,324,348,305,06.41,1
KELT_S13_lc_124911_V01_east_raw.dat,nan,2MASS J17333280+0027516,17:33:32.80,+0:27:51.64,24.200753,17.479917,13.02,08.58,07.68,07.20,316,333,299,06.15,0
KELT_S13_lc_125199_V01_east_raw.dat,KELT_S13_lc_118384_V01_west_raw.dat,2MASS J18182158+0918057,18:18:21.58,+9:18:05.74,37.564175,11.538441,13.05,05.97,04.94,04.30,234,243,226,07.07,0
KELT_S13_lc_125351_V01_east_raw.dat,KELT_S13_lc_102477_V01_west_raw.dat,2MASS J18324546+0751474,18:32:45.46,+7:51:47.49,37.851467,7.710152,12.91,07.33,06.39,05.87,300,317,285,06.89,0
KELT_S13_lc_125454_V01_east_raw.dat,KELT_S13_lc_101265_V01_west_raw.dat,2MASS J18361528+0126242,18:36:15.28,+1:26:24.20,32.483282,4.034598,12.90,05.55,04.39,03.29,256,268,246,05.78,0
KELT_S13_lc_125661_V01_east_raw.dat,nan,2MASS J18561295-0026440,18:56:12.96,-0:26:44.09,33.080021,-1.266272,13.03,09.87,08.46,07.82,358,378,343,06.13,0
KELT_S13_lc_126009_V01_east_raw.dat,KELT_S13_lc_116913_V01_west_raw.dat,2MASS J17590901+1133092,17:59:09.01,+11:33:09.25,37.556212,16.770143,13.04,08.36,07.49,06.96,206,214,199,06.00,0
KELT_S13_lc_126101_V01_east_raw.dat,KELT_S13_lc_128862_V01_west_raw.dat,2MASS J19054163-0245270,19:05:41.64,-2:45:27.01,32.098404,-4.427502,13.17,09.91,09.18,08.98,289,303,281,06.70,1
KELT_S13_lc_126314_V01_east_raw.dat,KELT_S13_lc_143664_V01_west_raw.dat,2MASS J17351849-0608138,17:35:18.49,-6:08:13.86,18.436785,13.875669,13.50,08.61,07.57,07.11,282,295,271,05.68,0
KELT_S13_lc_126367_V01_east_raw.dat,KELT_S13_lc_108001_V01_west_raw.dat,2MASS J19062276+1523316,19:06:22.77,+15:23:31.67,48.324345,3.734145,12.96,08.81,07.80,07.27,172,177,166,06.12,0
KELT_S13_lc_127240_V01_east_raw.dat,KELT_S13_lc_135251_V01_west_raw.dat,2MASS J19044466-0616328,19:04:44.66,-6:16:32.90,28.840178,-5.807140,13.28,07.51,06.53,06.11,278,293,265,05.13,0
KELT_S13_lc_127493_V01_east_raw.dat,nan,2MASS J17373139-0400311,17:37:31.40,-4:00:31.19,20.626142,14.448881,13.06,06.66,05.67,04.96,159,164,154,06.90,0
KELT_S13_lc_127554_V01_east_raw.dat,KELT_S13_lc_144024_V01_west_raw.dat,2MASS J18091944-0623086,18:09:19.44,-6:23:08.62,22.392250,6.367086,13.53,07.32,05.78,04.80,312,330,298,05.97,0
KELT_S13_lc_127573_V01_east_raw.dat,KELT_S13_lc_105538_V01_west_raw.dat,2MASS J18164440+0418240,18:16:44.41,+4:18:24.10,32.830584,9.676858,12.95,06.94,05.97,05.39,274,287,257,07.40,0
KELT_S13_lc_127593_V01_east_raw.dat,KELT_S13_lc_109723_V01_west_raw.dat,2MASS J18224992+1042296,18:22:49.93,+10:42:29.63,39.345348,11.162528,12.99,06.46,05.48,04.96,340,358,321,06.91,0
KELT_S13_lc_127685_V01_east_raw.dat,nan,2MASS J18215076+0054566,18:21:50.77,+0:54:56.60,30.363317,6.999905,13.06,10.12,09.36,09.14,283,297,272,05.42,0
KELT_S13_lc_127766_V01_east_raw.dat,KELT_S13_lc_118581_V01_west_raw.dat,2MASS J17424879-0146555,17:42:48.80,-1:46:55.53,23.297884,14.372131,13.07,06.06,05.03,04.37,231,242,220,06.36,0
KELT_S13_lc_128241_V01_east_raw.dat,nan,2MASS J18491071-0846334,18:49:10.71,-8:46:33.42,24.855734,-3.491412,13.07,07.62,06.59,05.88,434,466,398,06.53,0
KELT_S13_lc_128460_V01_east_raw.dat,nan,2MASS J18270915+0242255,18:27:09.15,+2:42:25.53,32.577757,6.636050,13.08,05.64,04.68,04.22,423,452,388,06.84,0
KELT_S13_lc_130727_V01_east_raw.dat,KELT_S13_lc_077443_V01_west_raw.dat,2MASS J18564890+1430270,18:56:48.90,+14:30:27.04,46.484775,5.394564,12.73,07.83,06.86,06.22,357,376,340,07.07,0
KELT_S13_lc_131195_V01_east_raw.dat,nan,2MASS J18581754-0234267,18:58:17.54,-2:34:26.75,31.420394,-2.697672,13.12,07.21,06.04,05.35,303,319,288,07.26,0
KELT_S13_lc_131196_V01_east_raw.dat,KELT_S13_lc_127480_V01_west_raw.dat,2MASS J19031786-0846453,19:03:17.86,-8:46:45.30,26.427469,-6.608883,13.20,09.05,08.07,07.52,331,348,313,06.21,0
KELT_S13_lc_131472_V01_east_raw.dat,nan,2MASS J18270226-0106095,18:27:02.27,-1:06:09.59,29.158245,4.920983,13.13,06.79,05.07,03.55,202,210,195,07.29,0
KELT_S13_lc_131985_V01_east_raw.dat,nan,2MASS J18363484-0858195,18:36:34.85,-8:58:19.57,23.260862,-0.811520,13.13,07.88,06.66,06.14,465,502,442,07.42,0
KELT_S13_lc_132165_V01_east_raw.dat,KELT_S13_lc_117546_V01_west_raw.dat,2MASS J19063941-0029551,19:06:39.41,-0:29:55.19,34.224351,-3.613322,13.10,06.39,05.28,04.69,341,358,325,07.06,0
KELT_S13_lc_133619_V01_east_raw.dat,KELT_S13_lc_100262_V01_west_raw.dat,2MASS J19023177-0459337,19:02:31.78,-4:59:33.78,29.740658,-4.736662,12.95,10.27,09.46,09.22,329,353,315,06.67,1
KELT_S13_lc_133707_V01_east_raw.dat,KELT_S13_lc_085525_V01_west_raw.dat,2MASS J18243665+1219170,18:24:36.65,+12:19:17.03,41.020409,11.469744,12.82,06.60,05.77,05.18,249,261,241,05.92,0
KELT_S13_lc_134326_V01_east_raw.dat,KELT_S13_lc_130727_V01_west_raw.dat,2MASS J17450262-0512365,17:45:02.63,-5:12:36.59,20.491427,12.226660,13.27,05.21,04.19,03.62,416,454,385,06.10,0
KELT_S13_lc_134568_V01_east_raw.dat,KELT_S13_lc_114345_V01_west_raw.dat,2MASS J19025448+1001496,19:02:54.48,+10:01:49.65,43.161093,2.038825,13.09,05.88,04.53,04.01,345,364,324,04.16,0
KELT_S13_lc_134717_V01_east_raw.dat,nan,2MASS J18473920-0651357,18:47:39.21,-6:51:35.71,26.393575,-2.285190,13.18,10.94,10.09,09.87,200,211,190,06.94,1
KELT_S13_lc_135935_V01_east_raw.dat,KELT_S13_lc_110988_V01_west_raw.dat,2MASS J18244358+0952171,18:24:43.58,+9:52:17.19,38.786634,10.377635,13.07,08.67,07.87,07.36,398,434,376,06.04,0
KELT_S13_lc_135996_V01_east_raw.dat,KELT_S13_lc_103943_V01_west_raw.dat,2MASS J18472051+1210229,18:47:20.52,+12:10:22.95,43.350214,6.413226,13.01,10.62,09.83,09.61,257,269,246,06.69,1
KELT_S13_lc_136009_V01_east_raw.dat,nan,2MASS J17383608-0616062,17:38:36.08,-6:16:06.27,18.738699,13.100468,13.20,08.12,07.10,06.45,325,346,307,06.41,0
KELT_S13_lc_136105_V01_east_raw.dat,nan,2MASS J18283897+1254431,18:28:38.98,+12:54:43.19,41.997259,10.836423,13.20,07.92,06.99,06.58,237,244,229,06.81,0
KELT_S13_lc_136890_V01_east_raw.dat,KELT_S13_lc_136102_V01_west_raw.dat,2MASS J18032064-0218042,18:03:20.65,-2:18:04.22,25.317565,9.609775,13.37,10.55,09.78,09.54,316,335,302,07.07,1
KELT_S13_lc_137827_V01_east_raw.dat,KELT_S13_lc_114230_V01_west_raw.dat,2MASS J17521447+1013442,17:52:14.48,+10:13:44.26,35.545083,17.739657,13.12,08.14,07.39,06.74,379,410,363,07.24,0
KELT_S13_lc_138167_V01_east_raw.dat,KELT_S13_lc_129688_V01_west_raw.dat,2MASS J17583794+1207449,17:58:37.95,+12:07:44.97,38.046317,17.128914,13.28,10.65,09.87,09.65,278,289,268,06.70,1
KELT_S13_lc_138301_V01_east_raw.dat,KELT_S13_lc_099548_V01_west_raw.dat,2MASS J19084637+1523456,19:08:46.38,+15:23:45.66,48.591988,3.222819,12.99,07.04,05.94,05.40,279,293,268,06.90,0
KELT_S13_lc_138328_V01_east_raw.dat,KELT_S13_lc_136166_V01_west_raw.dat,2MASS J18581181-0657080,18:58:11.82,-6:57:08.09,27.498327,-4.660075,13.38,08.82,07.99,07.58,296,313,283,04.39,0
KELT_S13_lc_138625_V01_east_raw.dat,nan,2MASS J17510546+0536527,17:51:05.46,+5:36:52.72,31.081706,15.970820,13.24,08.89,08.02,07.57,172,179,167,05.76,0
KELT_S13_lc_138716_V01_east_raw.dat,nan,2MASS J18093124-0113446,18:09:31.24,-1:13:44.67,27.008131,8.745938,13.25,09.39,08.53,08.18,247,257,238,06.32,0
KELT_S13_lc_138764_V01_east_raw.dat,KELT_S13_lc_116086_V01_west_raw.dat,2MASS J18493906+1128372,18:49:39.06,+11:28:37.25,42.977561,5.596931,13.14,06.78,05.64,05.04,89,90,88,06.51,0
KELT_S13_lc_139001_V01_east_raw.dat,KELT_S13_lc_100768_V01_west_raw.dat,2MASS J18562282+1453170,18:56:22.82,+14:53:17.09,46.779231,5.659105,13.00,08.17,07.18,06.52,327,350,310,05.63,0
KELT_S13_lc_140156_V01_east_raw.dat,nan,2MASS J18233692-0620457,18:23:36.92,-6:20:45.73,24.102006,3.251374,13.27,09.89,09.00,08.59,336,356,314,06.11,0
KELT_S13_lc_140224_V01_east_raw.dat,nan,2MASS J18132301+1325011,18:13:23.01,+13:25:01.11,40.836765,14.411752,13.27,07.85,06.96,06.55,142,145,139,06.33,0
KELT_S13_lc_140393_V01_east_raw.dat,nan,2MASS J18494605+1415303,18:49:46.06,+14:15:30.36,45.495011,6.810937,13.28,10.62,09.77,09.56,264,274,255,07.11,1
KELT_S13_lc_140529_V01_east_raw.dat,nan,2MASS J18180063+0700262,18:18:00.64,+7:00:26.22,35.427454,10.603439,13.28,11.17,10.24,09.93,425,452,396,06.87,0
KELT_S13_lc_140830_V01_east_raw.dat,nan,2MASS J17514015-0637342,17:51:40.16,-6:37:34.29,20.050304,10.097770,13.29,08.69,07.66,07.16,307,324,289,06.27,0
KELT_S13_lc_140862_V01_east_raw.dat,KELT_S13_lc_119171_V01_west_raw.dat,2MASS J18224396+0724550,18:22:43.96,+7:24:55.04,36.327449,9.735470,13.19,06.38,05.44,04.88,209,216,203,05.86,0
KELT_S13_lc_141433_V01_east_raw.dat,KELT_S13_lc_123449_V01_west_raw.dat,2MASS J19005698+0006360,19:00:56.99,+0:06:36.06,34.114682,-2.066023,13.24,10.12,09.38,09.17,391,428,375,07.22,1
KELT_S13_lc_141475_V01_east_raw.dat,KELT_S13_lc_129342_V01_west_raw.dat,2MASS J18544558-0600219,18:54:45.59,-6:00:21.91,27.957583,-3.470807,13.31,07.94,06.98,06.37,325,343,309,06.87,0
KELT_S13_lc_141866_V01_east_raw.dat,nan,2MASS J19071805-0232125,19:07:18.06,-2:32:12.60,32.478492,-4.684799,13.30,13.46,12.59,12.39,238,247,230,06.84,1
KELT_S13_lc_142178_V01_east_raw.dat,nan,2MASS J17481916+0303414,17:48:19.17,+3:03:41.48,28.392697,15.428125,13.31,07.61,06.62,06.14,284,295,274,05.69,0
KELT_S13_lc_142669_V01_east_raw.dat,nan,2MASS J18065073-0812547,18:06:50.74,-8:12:54.75,20.479724,6.035987,13.32,10.62,09.74,09.43,227,237,218,07.03,1
KELT_S13_lc_142933_V01_east_raw.dat,nan,2MASS J18435505+1519458,18:43:55.06,+15:19:45.88,45.837213,8.552017,13.32,09.93,08.97,08.70,395,427,372,06.98,0
KELT_S13_lc_142942_V01_east_raw.dat,KELT_S13_lc_116022_V01_west_raw.dat,2MASS J18584255-0219283,18:58:42.56,-2:19:28.33,31.690314,-2.676898,13.18,09.45,08.43,08.18,300,316,286,06.02,0
KELT_S13_lc_143303_V01_east_raw.dat,nan,2MASS J17531696-0028077,17:53:16.97,-0:28:07.71,25.763023,12.690233,13.33,08.66,07.75,07.31,447,491,412,06.34,0
KELT_S13_lc_143506_V01_east_raw.dat,KELT_S13_lc_101846_V01_west_raw.dat,2MASS J18424493+0658530,18:42:44.94,+6:58:53.06,38.175045,5.100745,13.05,06.65,05.56,04.96,199,206,193,07.01,0
KELT_S13_lc_144112_V01_east_raw.dat,nan,2MASS J17441357-0159151,17:44:13.58,-1:59:15.13,23.286238,13.963797,13.35,11.62,10.82,10.60,335,354,316,06.31,1
KELT_S13_lc_144141_V01_east_raw.dat,nan,2MASS J19010468-0309363,19:01:04.68,-3:09:36.34,31.214218,-3.583556,13.35,09.41,08.37,08.09,278,294,267,06.56,0
KELT_S13_lc_144832_V01_east_raw.dat,nan,2MASS J18333350-0804391,18:33:33.51,-8:04:39.14,23.711028,0.263624,13.36,10.88,08.11,06.74,271,283,261,07.07,0
KELT_S13_lc_145234_V01_east_raw.dat,nan,2MASS J18214566+0055471,18:21:45.67,+0:55:47.11,30.366089,7.025224,13.37,07.32,06.20,05.50,290,310,279,05.03,0
KELT_S13_lc_145926_V01_east_raw.dat,KELT_S13_lc_123380_V01_west_raw.dat,2MASS J19060905-0157264,19:06:09.05,-1:57:26.46,32.865145,-4.165439,13.28,08.45,07.42,06.72,231,239,223,06.44,0
KELT_S13_lc_145928_V01_east_raw.dat,nan,2MASS J18334501-0313299,18:33:45.01,-3:13:29.93,28.041678,2.456324,13.38,05.51,04.18,03.50,407,437,378,05.66,0
KELT_S13_lc_146175_V01_east_raw.dat,KELT_S13_lc_110245_V01_west_raw.dat,2MASS J17575625+0316416,17:57:56.26,+3:16:41.61,29.725402,13.392145,13.16,07.19,06.35,05.80,473,520,444,06.64,0
KELT_S13_lc_147510_V01_east_raw.dat,KELT_S13_lc_127744_V01_west_raw.dat,2MASS J18563011+0030331,18:56:30.12,+0:30:33.12,33.962484,-0.894450,13.35,05.42,03.68,02.93,281,296,269,05.71,0
KELT_S13_lc_147614_V01_east_raw.dat,nan,2MASS J19032497-0525351,19:03:24.97,-5:25:35.13,29.452356,-5.129501,13.41,11.04,10.29,10.06,510,555,465,07.09,1
KELT_S13_lc_148029_V01_east_raw.dat,KELT_S13_lc_105908_V01_west_raw.dat,2MASS J18485568-0721454,18:48:55.69,-7:21:45.44,26.089170,-2.795306,13.13,09.60,08.57,08.02,302,317,287,06.43,0
KELT_S13_lc_148508_V01_east_raw.dat,KELT_S13_lc_137402_V01_west_raw.dat,2MASS J18040615+0126252,18:04:06.16,+1:26:25.24,28.775134,11.181485,13.50,08.63,07.69,07.29,235,244,226,05.82,0
KELT_S13_lc_148567_V01_east_raw.dat,nan,2MASS J17494668-0509518,17:49:46.69,-5:09:51.81,21.117902,11.219062,13.44,07.79,06.71,06.17,206,213,200,05.65,0
KELT_S13_lc_148596_V01_east_raw.dat,nan,2MASS J18460277+1400570,18:46:02.78,+14:00:57.01,44.873575,7.512757,13.44,08.99,07.91,07.18,241,251,233,06.10,0
KELT_S13_lc_148611_V01_east_raw.dat,nan,2MASS J17530588-0833382,17:53:05.88,-8:33:38.21,18.514496,8.843741,13.44,08.83,07.81,07.18,335,357,318,05.29,0
KELT_S13_lc_148783_V01_east_raw.dat,KELT_S13_lc_123109_V01_west_raw.dat,2MASS J18211113+0929358,18:21:11.14,+9:29:35.89,38.051373,10.995995,13.31,08.68,07.75,07.37,254,263,244,05.07,0
KELT_S13_lc_149190_V01_east_raw.dat,KELT_S13_lc_139159_V01_west_raw.dat,2MASS J18092965-0016232,18:09:29.66,-0:16:23.28,27.862465,9.195087,13.55,10.79,10.02,09.78,168,174,163,05.78,1
KELT_S13_lc_149296_V01_east_raw.dat,KELT_S13_lc_117095_V01_west_raw.dat,2MASS J18542818-0324004,18:54:28.18,-3:24:00.45,30.249614,-2.223399,13.25,06.62,05.48,04.79,428,470,388,05.39,0
KELT_S13_lc_150021_V01_east_raw.dat,nan,2MASS J19060564-0129590,19:06:05.65,-1:29:59.04,33.267158,-3.944512,13.47,08.16,07.15,06.48,359,382,340,04.26,0
KELT_S13_lc_150186_V01_east_raw.dat,KELT_S13_lc_132393_V01_west_raw.dat,2MASS J18360292+0637394,18:36:02.93,+6:37:39.42,37.105906,6.427429,13.44,09.04,07.99,07.63,246,253,240,06.24,0
KELT_S13_lc_150933_V01_east_raw.dat,KELT_S13_lc_130284_V01_west_raw.dat,2MASS J18570796-0455218,18:57:07.96,-4:55:21.89,29.193197,-3.506391,13.41,11.19,10.30,09.99,153,157,149,06.13,0
KELT_S13_lc_151487_V01_east_raw.dat,nan,2MASS J17483692+0201168,17:48:36.92,+2:01:16.84,27.471575,14.883179,13.50,10.85,09.94,09.67,181,187,176,05.81,0
KELT_S13_lc_152015_V01_east_raw.dat,KELT_S13_lc_137979_V01_west_raw.dat,2MASS J17443061-0401384,17:44:30.62,-4:01:38.41,21.483800,12.918489,13.55,07.09,06.08,05.43,181,187,176,04.63,0
KELT_S13_lc_152249_V01_east_raw.dat,nan,2MASS J18225830+0459419,18:22:58.31,+4:59:41.94,34.161289,8.600369,13.52,07.98,07.00,06.48,173,180,168,06.70,0
KELT_S13_lc_152516_V01_east_raw.dat,nan,2MASS J17391736-0447102,17:39:17.37,-4:47:10.23,20.150450,13.683763,13.52,07.29,06.14,05.31,293,310,281,05.89,0
KELT_S13_lc_152615_V01_east_raw.dat,nan,2MASS J18001081-0806220,18:00:10.81,-8:06:22.02,19.777075,7.534600,13.53,09.91,08.87,08.53,383,416,370,06.79,0
KELT_S13_lc_152958_V01_east_raw.dat,nan,2MASS J18245502-0539023,18:24:55.02,-5:39:02.39,24.869355,3.288421,13.53,07.11,06.00,05.42,415,448,386,06.30,0
KELT_S13_lc_152965_V01_east_raw.dat,KELT_S13_lc_134854_V01_west_raw.dat,2MASS J18274065+0514487,18:27:40.65,+5:14:48.78,34.920822,7.667057,13.51,07.03,06.01,05.51,262,273,250,06.38,0
KELT_S13_lc_153713_V01_east_raw.dat,KELT_S13_lc_139931_V01_west_raw.dat,2MASS J19061278-0618340,19:06:12.79,-6:18:34.05,28.974986,-6.148262,13.62,07.78,06.76,06.24,283,297,269,06.58,0
KELT_S13_lc_154283_V01_east_raw.dat,KELT_S13_lc_126479_V01_west_raw.dat,2MASS J18434464+0939107,18:43:44.64,+9:39:10.77,40.685002,6.079526,13.41,11.01,10.28,10.03,278,291,266,06.80,1
KELT_S13_lc_154624_V01_east_raw.dat,KELT_S13_lc_138578_V01_west_raw.dat,2MASS J18375521-0251488,18:37:55.22,-2:51:48.90,28.841017,1.697181,13.60,07.92,06.70,06.08,206,213,200,06.02,0
KELT_S13_lc_154864_V01_east_raw.dat,KELT_S13_lc_104228_V01_west_raw.dat,2MASS J18413697-0908427,18:41:36.97,-9:08:42.79,23.676439,-1.995925,13.20,10.00,09.15,08.85,244,255,234,06.79,1
KELT_S13_lc_155099_V01_east_raw.dat,KELT_S13_lc_136899_V01_west_raw.dat,2MASS J17415635-0101272,17:41:56.36,-1:01:27.25,23.878110,14.926146,13.57,09.52,08.65,08.25,288,303,276,06.76,0
KELT_S13_lc_155706_V01_east_raw.dat,nan,2MASS J18373582+1024405,18:37:35.82,+10:24:40.60,40.690787,7.772118,13.60,11.35,10.63,10.45,161,165,157,06.14,1
KELT_S13_lc_156597_V01_east_raw.dat,nan,2MASS J18131744-0919162,18:13:17.45,-9:19:16.30,20.266107,4.108856,13.62,13.05,11.71,11.24,487,552,452,04.55,0
KELT_S13_lc_157239_V01_east_raw.dat,KELT_S13_lc_130729_V01_west_raw.dat,2MASS J18593526-0512222,18:59:35.27,-5:12:22.22,29.217406,-4.179823,13.50,10.92,10.20,09.98,469,495,444,06.03,1
KELT_S13_lc_158258_V01_east_raw.dat,KELT_S13_lc_142594_V01_west_raw.dat,2MASS J18233718-0558412,18:23:37.19,-5:58:41.24,24.428660,3.421731,13.77,09.94,09.13,08.81,224,234,216,05.83,1
KELT_S13_lc_158576_V01_east_raw.dat,nan,2MASS J18070316-0740538,18:07:03.17,-7:40:53.88,20.975744,6.246020,13.68,09.34,08.15,07.38,196,203,190,06.87,0
KELT_S13_lc_160198_V01_east_raw.dat,nan,2MASS J18160933-0112214,18:16:09.34,-1:12:21.48,27.805222,7.287279,13.74,07.09,05.90,05.22,282,295,271,04.53,0
KELT_S13_lc_160305_V01_east_raw.dat,KELT_S13_lc_116194_V01_west_raw.dat,2MASS J18320577+1431008,18:32:05.78,+14:31:00.87,43.838905,10.773361,13.39,08.34,07.42,07.01,279,289,271,06.77,0
KELT_S13_lc_161374_V01_east_raw.dat,KELT_S13_lc_144251_V01_west_raw.dat,2MASS J19034251+0957445,19:03:42.52,+9:57:44.57,43.190713,1.832402,13.91,10.41,09.48,09.18,429,456,393,06.72,0
KELT_S13_lc_161925_V01_east_raw.dat,nan,2MASS J18170599-0034251,18:17:05.99,-0:34:25.19,28.480587,7.369904,13.80,10.07,09.04,08.72,415,443,386,07.54,0
KELT_S13_lc_162377_V01_east_raw.dat,nan,2MASS J17570129-0654539,17:57:01.30,-6:54:53.95,20.447975,8.795815,13.82,10.02,09.06,08.49,339,357,323,06.57,0
KELT_S13_lc_162646_V01_east_raw.dat,nan,2MASS J18053861-0112089,18:05:38.62,-1:12:08.94,26.575084,9.615999,13.83,11.70,10.95,10.70,171,176,167,06.31,1
KELT_S13_lc_162735_V01_east_raw.dat,nan,2MASS J18502155-0907085,18:50:21.55,-9:07:08.54,24.681298,-3.906651,13.84,10.23,09.29,09.03,287,301,273,06.51,1
KELT_S13_lc_162769_V01_east_raw.dat,nan,2MASS J17584560-0710456,17:58:45.61,-7:10:45.61,20.424686,8.290439,13.84,09.89,08.89,08.60,206,214,200,06.84,0
KELT_S13_lc_162980_V01_east_raw.dat,nan,2MASS J18474572-0507167,18:47:45.72,-5:07:16.73,27.954733,-1.517736,13.85,12.03,11.23,10.96,207,214,201,05.88,1
KELT_S13_lc_163510_V01_east_raw.dat,KELT_S13_lc_144988_V01_west_raw.dat,2MASS J18431898+0723207,18:43:18.99,+7:23:20.74,38.604171,5.158572,14.01,07.91,06.88,06.22,507,564,462,06.04,0
KELT_S13_lc_163879_V01_east_raw.dat,nan,2MASS J18203569-0515457,18:20:35.69,-5:15:45.77,24.711597,4.420996,13.89,07.29,06.15,05.42,364,382,349,03.54,0
KELT_S13_lc_164602_V01_east_raw.dat,nan,2MASS J17585951-0424184,17:58:59.51,-4:24:18.45,22.916552,9.571105,13.94,08.51,07.48,06.80,183,186,180,04.47,0
KELT_S13_lc_164699_V01_east_raw.dat,nan,2MASS J18135641-0432545,18:13:56.41,-4:32:54.52,24.567185,6.220158,13.94,07.03,05.94,05.30,139,142,136,03.41,0
KELT_S13_lc_165214_V01_east_raw.dat,nan,2MASS J18091982-0901054,18:09:19.82,-9:01:05.48,20.066200,5.112622,13.98,09.51,08.44,07.96,194,203,190,06.10,0
KELT_S13_lc_165907_V01_east_raw.dat,KELT_S13_lc_144289_V01_west_raw.dat,2MASS J18314428+0755169,18:31:44.29,+7:55:16.91,37.790474,7.962092,14.03,10.90,10.11,09.92,208,216,200,06.76,1
KELT_S13_lc_166386_V01_east_raw.dat,nan,2MASS J18285280-0915153,18:28:52.81,-9:15:15.33,22.132836,0.744282,14.06,10.92,09.64,09.12,302,317,288,04.54,0
KELT_S13_lc_166425_V01_east_raw.dat,nan,2MASS J18420865+1318387,18:42:08.65,+13:18:38.70,43.813308,8.053255,14.06,11.46,10.74,10.56,243,252,234,06.94,0
KELT_S13_lc_167283_V01_east_raw.dat,KELT_S13_lc_145706_V01_west_raw.dat,2MASS J18574233+1112569,18:57:42.33,+11:12:56.91,43.635499,3.716519,14.26,07.24,06.09,05.43,440,469,408,04.53,0
KELT_S13_lc_167598_V01_east_raw.dat,KELT_S13_lc_146210_V01_west_raw.dat,2MASS J19072704+0224334,19:07:27.04,+2:24:33.45,36.904662,-2.459233,14.48,08.76,07.67,06.96,184,190,179,05.05,0
KELT_S13_lc_167721_V01_east_raw.dat,nan,2MASS J17380574-0508475,17:38:05.74,-5:08:47.55,19.676884,13.765094,14.19,08.75,07.67,07.20,218,224,212,04.98,0
KELT_S13_lc_167912_V01_east_raw.dat,nan,2MASS J17491685-0756480,17:49:16.85,-7:56:48.04,18.586531,9.967905,14.22,08.95,07.92,07.46,101,103,100,04.01,0
nan,KELT_S13_lc_007976_V01_west_raw.dat,2MASS J18371926+1025422,18:37:19.26,+10:25:42.22,40.675952,7.840545,09.97,04.12,02.28,01.11,183,188,179,06.06,0
nan,KELT_S13_lc_010427_V01_west_raw.dat,2MASS J18382184+1529119,18:38:21.85,+15:29:11.98,45.391478,9.825833,10.22,05.03,04.14,03.55,486,553,453,07.23,0
nan,KELT_S13_lc_018330_V01_west_raw.dat,2MASS J19042821+0003091,19:04:28.21,+0:03:09.13,34.465610,-2.875325,10.76,05.09,03.72,03.28,312,328,294,06.60,0
nan,KELT_S13_lc_023376_V01_west_raw.dat,2MASS J18214415+0409123,18:21:44.15,+4:09:12.35,33.261229,8.496160,11.00,06.44,05.65,05.28,363,384,345,06.23,0
nan,KELT_S13_lc_027765_V01_west_raw.dat,2MASS J18490107+0954451,18:49:01.07,+9:54:45.14,41.503142,5.034318,11.17,06.12,05.20,04.54,111,113,109,05.81,0
nan,KELT_S13_lc_028440_V01_west_raw.dat,2MASS J17364445+1051070,17:36:44.45,+10:51:07.04,34.420023,21.451656,11.20,05.10,03.83,03.13,330,353,309,06.37,0
nan,KELT_S13_lc_029791_V01_west_raw.dat,2MASS J18421204-0724440,18:42:12.05,-7:24:44.09,25.284828,-1.333048,11.24,05.54,04.74,03.95,378,407,362,05.74,0
nan,KELT_S13_lc_030512_V01_west_raw.dat,2MASS J19032179-0709231,19:03:21.80,-7:09:23.18,27.894459,-5.896649,11.27,05.17,04.42,03.88,368,396,352,07.39,0
nan,KELT_S13_lc_035046_V01_west_raw.dat,2MASS J18572820+0025388,18:57:28.20,+0:25:38.84,34.000164,-1.147109,11.41,09.41,08.55,08.24,332,352,316,05.86,1
nan,KELT_S13_lc_037055_V01_west_raw.dat,2MASS J18361442+0504399,18:36:14.42,+5:04:39.99,35.735686,5.687355,11.47,05.67,04.70,04.17,298,311,287,06.49,0
nan,KELT_S13_lc_053132_V01_west_raw.dat,2MASS J18321808+0643358,18:32:18.09,+6:43:35.80,36.774867,7.303539,11.87,11.52,10.71,10.49,322,344,303,05.99,1
nan,KELT_S13_lc_055857_V01_west_raw.dat,2MASS J18291116+1516420,18:29:11.16,+15:16:42.10,44.233602,11.734777,11.93,06.75,05.86,05.43,244,255,234,06.98,0
nan,KELT_S13_lc_062259_V01_west_raw.dat,2MASS J19055824+0813048,19:05:58.24,+8:13:04.86,41.896292,0.536297,12.06,07.96,06.92,06.65,294,306,283,05.87,0
nan,KELT_S13_lc_062466_V01_west_raw.dat,2MASS J18242429+0959576,18:24:24.29,+9:59:57.67,38.868235,10.504867,12.06,07.98,07.06,06.39,272,289,259,06.30,0
nan,KELT_S13_lc_076261_V01_west_raw.dat,2MASS J18384349+1102568,18:38:43.49,+11:02:56.87,41.391844,7.805945,12.32,06.66,05.81,05.29,277,291,265,06.21,0
nan,KELT_S13_lc_076608_V01_west_raw.dat,2MASS J19070652+1513531,19:07:06.52,+15:13:53.17,48.261483,3.504360,12.33,06.89,05.83,05.19,272,287,260,05.63,0
nan,KELT_S13_lc_077969_V01_west_raw.dat,2MASS J18091976+1254102,18:09:19.76,+12:54:10.26,39.923553,15.088865,12.35,08.29,07.43,07.00,391,428,371,05.79,0
nan,KELT_S13_lc_078260_V01_west_raw.dat,2MASS J17563905+1006268,17:56:39.06,+10:06:26.85,35.918041,16.707513,12.36,07.38,06.53,06.12,341,357,318,06.53,0
nan,KELT_S13_lc_083679_V01_west_raw.dat,2MASS J18535220-0722471,18:53:52.20,-7:22:47.10,26.629896,-3.895402,12.46,12.58,11.77,11.52,273,286,261,06.63,1
nan,KELT_S13_lc_083913_V01_west_raw.dat,2MASS J18381758+0813219,18:38:17.59,+8:13:21.90,38.792240,6.644498,12.46,07.13,06.28,05.86,294,311,281,06.39,0
nan,KELT_S13_lc_084258_V01_west_raw.dat,2MASS J18442695+1034334,18:44:26.96,+10:34:33.41,41.593671,6.336330,12.46,09.73,08.79,08.40,168,172,163,06.12,0
nan,KELT_S13_lc_084812_V01_west_raw.dat,2MASS J19044035+1127029,19:04:40.35,+11:27:02.96,44.623495,2.302868,12.47,06.59,05.49,04.82,276,291,264,06.65,0
nan,KELT_S13_lc_086607_V01_west_raw.dat,2MASS J18421096+1530305,18:42:10.96,+15:30:30.51,45.815804,9.006363,12.51,05.83,04.82,04.22,405,433,375,06.02,0
nan,KELT_S13_lc_086763_V01_west_raw.dat,2MASS J18451014+1037156,18:45:10.15,+10:37:15.62,41.713631,6.198121,12.51,07.31,06.34,05.73,457,498,419,06.05,0
nan,KELT_S13_lc_087613_V01_west_raw.dat,2MASS J18555424-0028502,18:55:54.24,-0:28:50.24,33.013265,-1.212847,12.52,08.24,07.05,06.35,421,460,388,06.50,0
nan,KELT_S13_lc_088886_V01_west_raw.dat,2MASS J19014930+1433588,19:01:49.30,+14:33:58.84,47.085532,4.339519,12.54,08.47,07.54,06.99,284,298,272,06.27,0
nan,KELT_S13_lc_091760_V01_west_raw.dat,2MASS J18244872+0742280,18:24:48.72,+7:42:28.00,36.825297,9.403646,12.60,09.50,08.65,08.22,225,234,217,05.83,0
nan,KELT_S13_lc_093592_V01_west_raw.dat,2MASS J17424805+0244407,17:42:48.05,+2:44:40.75,27.440280,16.505385,12.63,09.23,07.70,06.51,238,250,229,04.70,0
nan,KELT_S13_lc_094486_V01_west_raw.dat,2MASS J18555472-0243228,18:55:54.73,-2:43:22.86,31.016995,-2.236061,12.64,07.22,06.12,05.40,407,449,381,05.45,0
nan,KELT_S13_lc_096066_V01_west_raw.dat,2MASS J19073552+0338410,19:07:35.53,+3:38:41.05,38.019320,-1.923572,12.67,10.72,09.74,09.41,346,364,326,06.14,0
nan,KELT_S13_lc_099152_V01_west_raw.dat,2MASS J17582152-0039327,17:58:21.52,-0:39:32.75,26.198995,11.480031,12.72,09.48,08.49,07.80,496,554,455,06.14,0
nan,KELT_S13_lc_103239_V01_west_raw.dat,2MASS J19101107+1513241,19:10:11.08,+15:13:24.11,48.594810,2.841149,12.80,12.80,11.88,11.56,212,220,204,06.83,0
nan,KELT_S13_lc_103577_V01_west_raw.dat,2MASS J18513256-0708444,18:51:32.56,-7:08:44.46,26.577292,-3.274787,12.80,12.13,11.28,10.97,424,455,388,04.33,1
nan,KELT_S13_lc_108177_V01_west_raw.dat,2MASS J18432764+1215553,18:43:27.64,+12:15:55.33,43.009572,7.303996,12.89,07.54,06.53,06.11,154,158,150,06.40,0
nan,KELT_S13_lc_108943_V01_west_raw.dat,2MASS J18201167+0927403,18:20:11.67,+9:27:40.39,37.912818,11.201580,12.90,08.41,07.43,06.97,354,374,335,06.15,0
nan,KELT_S13_lc_109348_V01_west_raw.dat,2MASS J18424774+1548565,18:42:47.75,+15:48:56.56,46.160904,9.007138,12.91,05.15,04.21,03.54,243,253,233,05.39,0
nan,KELT_S13_lc_109647_V01_west_raw.dat,2MASS J18393596+0700257,18:39:35.97,+7:00:25.70,37.845018,5.810331,12.91,06.07,05.07,04.52,420,463,392,04.82,0
nan,KELT_S13_lc_111447_V01_west_raw.dat,2MASS J19062716+0017206,19:06:27.17,+0:17:20.70,34.903063,-3.208193,12.95,08.75,07.74,07.31,158,163,152,06.72,0
nan,KELT_S13_lc_112502_V01_west_raw.dat,2MASS J19045051+0222302,19:04:50.51,+2:22:30.22,36.575355,-1.895752,12.97,06.45,05.04,04.26,175,180,171,06.11,0
nan,KELT_S13_lc_114273_V01_west_raw.dat,2MASS J18190921+0217540,18:19:09.22,+2:17:54.08,31.294627,8.229672,13.00,08.20,07.24,06.62,367,384,353,06.82,0
nan,KELT_S13_lc_117604_V01_west_raw.dat,2MASS J17465123+0056084,17:46:51.23,+0:56:08.47,26.265587,14.768048,13.06,08.78,07.84,07.41,302,319,286,06.35,0
nan,KELT_S13_lc_118923_V01_west_raw.dat,2MASS J19021281-0044210,19:02:12.81,-0:44:21.10,33.502546,-2.734554,13.09,06.72,05.50,04.74,198,205,192,03.10,0
nan,KELT_S13_lc_119942_V01_west_raw.dat,2MASS J19071389-0718528,19:07:13.90,-7:18:52.89,28.184924,-6.825159,13.11,07.36,06.48,05.96,446,492,411,03.22,0
nan,KELT_S13_lc_125623_V01_west_raw.dat,2MASS J19092954+0127514,19:09:29.54,+1:27:51.48,36.297988,-3.345870,13.23,06.52,05.52,04.84,130,135,124,06.61,0
nan,KELT_S13_lc_127190_V01_west_raw.dat,2MASS J18351574+1308333,18:35:15.74,+13:08:33.35,42.918553,9.485504,13.27,11.22,10.49,10.30,399,432,374,06.54,1
nan,KELT_S13_lc_129570_V01_west_raw.dat,2MASS J18501414+1520381,18:50:14.14,+15:20:38.12,46.526107,7.190051,13.32,07.74,06.83,06.27,283,297,269,03.98,0
nan,KELT_S13_lc_131737_V01_west_raw.dat,2MASS J18255012+0312595,18:25:50.12,+3:12:59.57,32.884804,7.160243,13.38,07.47,06.57,06.10,149,153,146,06.68,0
nan,KELT_S13_lc_137324_V01_west_raw.dat,2MASS J19095585+0246313,19:09:55.85,+2:46:31.31,37.514871,-2.841477,13.57,12.79,11.85,11.59,244,253,236,06.04,1
nan,KELT_S13_lc_137554_V01_west_raw.dat,2MASS J18491170-0041433,18:49:11.71,-0:41:43.36,32.057372,0.181894,13.58,05.73,04.53,04.00,447,475,422,04.19,0
nan,KELT_S13_lc_138035_V01_west_raw.dat,2MASS J19091732+0254522,19:09:17.33,+2:54:52.20,37.564850,-2.635154,13.60,07.82,06.76,06.16,170,177,162,03.28,0
nan,KELT_S13_lc_141637_V01_west_raw.dat,2MASS J18092487-0723135,18:09:24.88,-7:23:13.55,21.516670,5.871792,13.79,10.26,09.43,09.14,148,152,144,06.69,1
nan,KELT_S13_lc_144250_V01_west_raw.dat,2MASS J18482914+0851345,18:48:29.15,+8:51:34.57,40.500098,4.677930,14.03,08.20,07.17,06.58,250,260,243,04.69,0
nan,KELT_S13_lc_144964_V01_west_raw.dat,2MASS J18460965+1237497,18:46:09.66,+12:37:49.75,43.633755,6.874838,14.14,08.61,07.70,07.14,235,241,230,04.02,0
KELT_S14_lc_000565_V01_east_raw.dat,KELT_S14_lc_000467_V01_west_raw.dat,2MASS J19573607-0153113,19:57:36.08,-1:53:11.36,38.917102,-15.560263,07.45,02.46,01.49,00.84,122,124,120,04.92,0
KELT_S14_lc_000773_V01_east_raw.dat,KELT_S14_lc_000886_V01_west_raw.dat,2MASS J20235462+0056446,20:23:54.62,+0:56:44.65,44.826729,-19.990261,07.86,02.76,01.82,01.31,405,457,375,04.25,0
KELT_S14_lc_001779_V01_east_raw.dat,KELT_S14_lc_001740_V01_west_raw.dat,2MASS J19301494-0050093,19:30:14.94,-0:50:09.38,36.639005,-9.011495,08.47,04.79,03.12,02.21,375,412,353,04.99,0
KELT_S14_lc_001897_V01_east_raw.dat,KELT_S14_lc_001745_V01_west_raw.dat,2MASS J20165004-0706578,20:16:50.04,-7:06:57.83,36.304867,-22.209245,08.50,03.95,02.95,02.59,481,541,408,03.74,0
KELT_S14_lc_002265_V01_east_raw.dat,KELT_S14_lc_003434_V01_west_raw.dat,2MASS J19273634+0203107,19:27:36.35,+2:03:10.77,38.918525,-7.090902,08.86,03.90,02.91,02.40,150,158,142,05.48,0
KELT_S14_lc_002370_V01_east_raw.dat,KELT_S14_lc_002117_V01_west_raw.dat,2MASS J20143907+0447047,20:14:39.07,+4:47:04.73,47.126148,-16.078472,08.67,03.75,02.76,02.23,268,286,252,05.55,0
KELT_S14_lc_002743_V01_east_raw.dat,KELT_S14_lc_003064_V01_west_raw.dat,2MASS J19122283+0133088,19:12:22.84,+1:33:08.80,36.708277,-3.946816,08.89,04.94,04.07,03.57,313,341,294,04.24,0
KELT_S14_lc_003635_V01_east_raw.dat,KELT_S14_lc_007622_V01_west_raw.dat,2MASS J20124482+1259412,20:12:44.82,+12:59:41.26,54.135441,-11.461806,09.41,04.52,03.58,03.00,155,162,149,05.37,0
KELT_S14_lc_003823_V01_east_raw.dat,KELT_S14_lc_003811_V01_west_raw.dat,2MASS J20145514+0905208,20:14:55.14,+9:05:20.86,50.999779,-13.948403,09.13,03.71,02.80,02.18,273,290,256,05.08,0
KELT_S14_lc_003859_V01_east_raw.dat,KELT_S14_lc_003972_V01_west_raw.dat,2MASS J19580252-0913283,19:58:02.53,-9:13:28.33,32.101955,-18.954499,09.15,05.24,04.40,04.03,282,301,266,04.56,0
KELT_S14_lc_004058_V01_east_raw.dat,KELT_S14_lc_004242_V01_west_raw.dat,2MASS J19512188+1500123,19:51:21.88,+15:00:12.38,53.183283,-5.980186,09.19,05.40,04.62,03.85,144,150,139,03.96,0
KELT_S14_lc_004252_V01_east_raw.dat,KELT_S14_lc_004505_V01_west_raw.dat,2MASS J20113745+1537147,20:11:37.46,+15:37:14.73,56.260982,-9.847344,09.24,05.44,04.63,04.26,400,474,373,04.54,0
KELT_S14_lc_005170_V01_east_raw.dat,KELT_S14_lc_005053_V01_west_raw.dat,2MASS J19450981+0454223,19:45:09.82,+4:54:22.33,43.548204,-9.611822,09.37,06.24,05.37,05.09,147,152,142,04.15,0
KELT_S14_lc_006063_V01_east_raw.dat,nan,2MASS J19190700+0324049,19:19:07.00,+3:24:04.90,39.131284,-4.587511,09.47,04.16,03.05,02.57,75,76,74,04.39,0
KELT_S14_lc_007025_V01_east_raw.dat,KELT_S14_lc_007267_V01_west_raw.dat,2MASS J19245894-0850545,19:24:58.95,-8:50:54.55,28.766706,-11.443106,09.67,04.16,03.10,02.64,336,363,303,04.05,0
KELT_S14_lc_007038_V01_east_raw.dat,KELT_S14_lc_005376_V01_west_raw.dat,2MASS J20262796+1241021,20:26:27.96,+12:41:02.19,55.692636,-14.457884,09.53,05.05,04.07,03.68,164,171,158,04.84,0
KELT_S14_lc_007652_V01_east_raw.dat,KELT_S14_lc_005404_V01_west_raw.dat,2MASS J19590658-0753025,19:59:06.58,-7:53:02.56,33.497761,-18.607714,09.57,03.93,02.89,02.30,238,251,225,04.40,0
KELT_S14_lc_007936_V01_east_raw.dat,KELT_S14_lc_007390_V01_west_raw.dat,2MASS J20181361-0608362,20:18:13.61,-6:08:36.24,37.410973,-22.082359,09.73,06.78,05.99,05.61,430,486,388,04.81,0
KELT_S14_lc_008274_V01_east_raw.dat,KELT_S14_lc_004531_V01_west_raw.dat,2MASS J20124959+0618001,20:12:49.60,+6:18:00.19,48.249338,-14.924708,09.53,05.21,04.41,03.90,115,118,112,04.68,0
KELT_S14_lc_008884_V01_east_raw.dat,KELT_S14_lc_011390_V01_west_raw.dat,2MASS J20002063-0152429,20:00:20.63,-1:52:42.99,39.255591,-16.163299,09.97,03.99,02.87,02.37,243,262,230,04.89,0
KELT_S14_lc_008972_V01_east_raw.dat,KELT_S14_lc_018688_V01_west_raw.dat,2MASS J19152335-0702503,19:15:23.36,-7:02:50.37,29.338540,-8.515914,10.21,01.53,00.24,-0.56,295,315,280,04.90,0
KELT_S14_lc_009397_V01_east_raw.dat,KELT_S14_lc_008851_V01_west_raw.dat,2MASS J20082723-0914065,20:08:27.23,-9:14:06.51,33.275223,-21.275607,09.89,04.95,04.04,03.66,486,544,422,05.49,0
KELT_S14_lc_009488_V01_east_raw.dat,nan,2MASS J19171966-0008517,19:17:19.67,-0:08:51.75,35.761275,-5.825543,09.87,05.47,04.68,04.19,250,265,238,04.67,0
KELT_S14_lc_010155_V01_east_raw.dat,KELT_S14_lc_009855_V01_west_raw.dat,2MASS J19400652-0020459,19:40:06.52,-0:20:45.94,38.234835,-10.972451,09.97,04.61,03.52,03.10,335,360,307,06.50,0
KELT_S14_lc_010660_V01_east_raw.dat,nan,2MASS J20195099+1550270,20:19:50.99,+15:50:27.06,57.527422,-11.402061,09.97,04.99,03.99,03.33,330,352,304,02.97,0
KELT_S14_lc_012401_V01_east_raw.dat,KELT_S14_lc_014407_V01_west_raw.dat,2MASS J19502220+0348503,19:50:22.21,+3:48:50.33,43.205496,-11.274288,10.23,07.08,06.25,05.78,363,401,333,04.60,0
KELT_S14_lc_012473_V01_east_raw.dat,KELT_S14_lc_029627_V01_west_raw.dat,2MASS J19192498+0030579,19:19:24.98,+0:30:57.96,36.595069,-5.984970,10.57,05.11,04.11,03.65,197,208,188,05.02,0
KELT_S14_lc_012523_V01_east_raw.dat,KELT_S14_lc_013243_V01_west_raw.dat,2MASS J20381532-0654405,20:38:15.32,-6:54:40.53,39.131153,-26.866448,10.20,06.05,05.18,04.78,351,376,321,03.85,0
KELT_S14_lc_012618_V01_east_raw.dat,KELT_S14_lc_008866_V01_west_raw.dat,2MASS J19452772+0747054,19:45:27.73,+7:47:05.47,46.137842,-8.289483,10.02,03.84,02.80,02.30,219,230,206,05.31,0
KELT_S14_lc_012718_V01_east_raw.dat,KELT_S14_lc_014668_V01_west_raw.dat,2MASS J19145099+0414308,19:14:50.99,+4:14:30.87,39.384665,-3.255061,10.25,03.95,02.77,02.23,304,330,287,04.57,0
KELT_S14_lc_013476_V01_east_raw.dat,KELT_S14_lc_017605_V01_west_raw.dat,2MASS J19203504-0357512,19:20:35.05,-3:57:51.27,32.709955,-8.287048,10.36,06.32,05.37,04.87,407,477,378,04.83,0
KELT_S14_lc_013786_V01_east_raw.dat,KELT_S14_lc_017620_V01_west_raw.dat,2MASS J19285918-0151337,19:28:59.18,-1:51:33.75,35.571261,-9.199890,10.37,05.71,04.79,04.33,218,233,208,04.76,0
KELT_S14_lc_013800_V01_east_raw.dat,KELT_S14_lc_011700_V01_west_raw.dat,2MASS J20303803+0028353,20:30:38.04,+0:28:35.35,45.275810,-21.684065,10.19,06.05,05.16,04.77,180,189,173,04.86,0
KELT_S14_lc_014016_V01_east_raw.dat,KELT_S14_lc_022263_V01_west_raw.dat,2MASS J19160856-0804558,19:16:08.56,-8:04:55.84,28.484663,-9.143494,10.49,06.83,05.99,05.62,206,216,196,04.30,0
KELT_S14_lc_014148_V01_east_raw.dat,KELT_S14_lc_018039_V01_west_raw.dat,2MASS J20161334-0848214,20:16:13.34,-8:48:21.50,34.590306,-22.817574,10.40,05.87,05.01,04.59,176,184,168,04.05,0
KELT_S14_lc_014257_V01_east_raw.dat,nan,2MASS J19322336-0806287,19:32:23.37,-8:06:28.75,30.270366,-12.762651,10.23,05.41,04.58,04.23,196,207,186,05.16,0
KELT_S14_lc_014350_V01_east_raw.dat,KELT_S14_lc_023760_V01_west_raw.dat,2MASS J20032272+0852353,20:03:22.73,+8:52:35.39,49.323856,-11.604277,10.53,05.31,04.40,03.71,293,313,278,04.77,0
KELT_S14_lc_015531_V01_east_raw.dat,KELT_S14_lc_011397_V01_west_raw.dat,2MASS J20151104-0609040,20:15:11.04,-6:09:04.03,37.036465,-21.410707,10.23,05.81,05.05,04.57,311,344,285,04.72,0
KELT_S14_lc_015944_V01_east_raw.dat,KELT_S14_lc_013601_V01_west_raw.dat,2MASS J19404305+0955513,19:40:43.06,+9:55:51.37,47.456887,-6.223786,10.32,05.81,04.97,04.45,128,133,124,04.59,0
KELT_S14_lc_016283_V01_east_raw.dat,KELT_S14_lc_017853_V01_west_raw.dat,2MASS J19202365-0627396,19:20:23.65,-6:27:39.61,30.430972,-9.366284,10.45,05.88,04.94,04.39,215,225,204,05.28,0
KELT_S14_lc_016536_V01_east_raw.dat,KELT_S14_lc_018756_V01_west_raw.dat,2MASS J19332945+0135244,19:33:29.45,+1:35:24.47,39.194982,-8.608017,10.48,05.00,04.03,03.55,292,319,274,05.00,0
KELT_S14_lc_018023_V01_east_raw.dat,KELT_S14_lc_029297_V01_west_raw.dat,2MASS J19142533+1252558,19:14:25.33,+12:52:55.87,46.992683,0.847860,10.73,04.83,03.72,02.94,299,323,283,05.19,0
KELT_S14_lc_018866_V01_east_raw.dat,KELT_S14_lc_015738_V01_west_raw.dat,2MASS J19262860+0847107,19:26:28.60,+8:47:10.74,44.761232,-3.686370,10.46,06.96,05.61,04.91,316,345,290,04.88,0
KELT_S14_lc_019294_V01_east_raw.dat,KELT_S14_lc_021395_V01_west_raw.dat,2MASS J19271946+0820527,19:27:19.47,+8:20:52.78,44.473245,-4.078147,10.62,06.88,05.93,05.54,378,417,354,04.30,0
KELT_S14_lc_020420_V01_east_raw.dat,KELT_S14_lc_015448_V01_west_raw.dat,2MASS J19281133+0421546,19:28:11.33,+4:21:54.67,41.046066,-6.141592,10.49,04.94,03.81,03.45,394,441,371,05.04,0
KELT_S14_lc_020918_V01_east_raw.dat,KELT_S14_lc_023282_V01_west_raw.dat,2MASS J19565596+0558566,19:56:55.96,+5:58:56.65,45.949067,-11.653833,10.69,05.41,04.56,03.96,353,371,318,04.93,0
KELT_S14_lc_021991_V01_east_raw.dat,KELT_S14_lc_023042_V01_west_raw.dat,2MASS J19561509-0922118,19:56:15.10,-9:22:11.90,31.761689,-18.619058,10.71,06.44,05.52,05.16,324,353,296,03.06,0
KELT_S14_lc_022046_V01_east_raw.dat,KELT_S14_lc_039189_V01_west_raw.dat,2MASS J19354411+0646255,19:35:44.12,+6:46:25.55,44.074582,-6.659856,10.96,09.54,08.69,08.50,361,397,324,05.05,1
KELT_S14_lc_023171_V01_east_raw.dat,KELT_S14_lc_019502_V01_west_raw.dat,2MASS J19390785+1451271,19:39:07.86,+14:51:27.19,51.586193,-3.485931,10.66,05.68,04.69,04.07,334,362,306,04.09,0
KELT_S14_lc_023859_V01_east_raw.dat,KELT_S14_lc_024535_V01_west_raw.dat,2MASS J19203614-0116164,19:20:36.15,-1:16:16.45,35.132746,-7.067462,10.78,06.48,05.53,04.83,388,430,372,04.55,0
KELT_S14_lc_026501_V01_east_raw.dat,KELT_S14_lc_025204_V01_west_raw.dat,2MASS J20254853+0305464,20:25:48.53,+3:05:46.45,47.058611,-19.332721,10.84,04.93,03.84,03.37,365,394,341,05.34,0
KELT_S14_lc_026507_V01_east_raw.dat,KELT_S14_lc_029722_V01_west_raw.dat,2MASS J19490406+1525259,19:49:04.07,+15:25:25.92,53.269417,-5.289933,10.91,07.06,05.77,05.17,301,328,281,05.52,0
KELT_S14_lc_027235_V01_east_raw.dat,KELT_S14_lc_027224_V01_west_raw.dat,2MASS J19380703+1139196,19:38:07.03,+11:39:19.62,48.661280,-4.829267,10.88,07.37,06.40,06.05,401,452,369,04.32,0
KELT_S14_lc_027775_V01_east_raw.dat,KELT_S14_lc_036164_V01_west_raw.dat,2MASS J19360030+0405247,19:36:00.30,+4:05:24.71,41.724215,-7.990982,11.03,06.20,04.86,04.17,324,359,299,05.10,0
KELT_S14_lc_028447_V01_east_raw.dat,KELT_S14_lc_034539_V01_west_raw.dat,2MASS J19230859-0109314,19:23:08.59,-1:09:31.44,35.526301,-7.580836,11.02,05.58,04.71,04.26,375,415,351,04.87,0
KELT_S14_lc_028501_V01_east_raw.dat,KELT_S14_lc_018334_V01_west_raw.dat,2MASS J20292151+0050551,20:29:21.52,+0:50:55.13,45.453981,-21.222937,10.73,05.99,05.17,04.66,262,279,249,04.46,0
KELT_S14_lc_028652_V01_east_raw.dat,KELT_S14_lc_032559_V01_west_raw.dat,2MASS J19394241+0252138,19:39:42.42,+2:52:13.80,41.076547,-9.380622,11.00,06.05,05.12,04.70,232,245,219,03.16,0
KELT_S14_lc_029361_V01_east_raw.dat,KELT_S14_lc_032516_V01_west_raw.dat,2MASS J19255206-0658305,19:25:52.07,-6:58:30.56,30.578180,-10.812036,11.01,07.21,06.38,05.82,210,224,199,04.88,0
KELT_S14_lc_030174_V01_east_raw.dat,KELT_S14_lc_032499_V01_west_raw.dat,2MASS J19325666+0741257,19:32:56.67,+7:41:25.76,44.554174,-5.614830,11.02,09.93,09.04,08.78,146,152,142,05.16,1
KELT_S14_lc_033329_V01_east_raw.dat,KELT_S14_lc_022563_V01_west_raw.dat,2MASS J20213557+0043104,20:21:35.57,+0:43:10.50,44.315566,-19.596016,10.90,07.96,07.12,06.54,295,316,277,04.40,0
KELT_S14_lc_033728_V01_east_raw.dat,KELT_S14_lc_023365_V01_west_raw.dat,2MASS J19412554+0120070,19:41:25.54,+1:20:07.08,39.905267,-10.480698,10.92,05.62,04.75,04.12,245,263,232,05.23,0
KELT_S14_lc_034246_V01_east_raw.dat,KELT_S14_lc_045980_V01_west_raw.dat,2MASS J20140042-0510150,20:14:00.42,-5:10:15.08,37.830941,-20.705756,11.25,05.97,05.14,04.67,293,316,274,04.95,0
KELT_S14_lc_034343_V01_east_raw.dat,KELT_S14_lc_035429_V01_west_raw.dat,2MASS J19424083+0314213,19:42:40.84,+3:14:21.34,41.761783,-9.860870,11.12,06.48,05.57,05.13,261,281,246,04.45,0
KELT_S14_lc_035273_V01_east_raw.dat,KELT_S14_lc_033016_V01_west_raw.dat,2MASS J19510112-0035378,19:51:01.12,-0:35:37.81,39.307798,-13.502436,11.10,06.58,05.64,05.21,204,216,196,04.27,0
KELT_S14_lc_035969_V01_east_raw.dat,KELT_S14_lc_043027_V01_west_raw.dat,2MASS J19062339+0808514,19:06:23.40,+8:08:51.42,41.881433,0.411809,11.24,09.48,08.73,08.46,215,226,207,05.30,1
KELT_S14_lc_036006_V01_east_raw.dat,KELT_S14_lc_038313_V01_west_raw.dat,2MASS J19315818+0037563,19:31:58.18,+0:37:56.30,38.158299,-8.715979,11.19,07.49,06.59,06.18,272,292,255,04.73,0
KELT_S14_lc_036068_V01_east_raw.dat,KELT_S14_lc_038263_V01_west_raw.dat,2MASS J19493163-0532482,19:49:31.64,-5:32:48.30,34.583496,-15.438300,11.19,08.94,08.11,07.85,193,202,185,04.57,1
KELT_S14_lc_036707_V01_east_raw.dat,KELT_S14_lc_021900_V01_west_raw.dat,2MASS J20072590+0933313,20:07:25.90,+9:33:31.30,50.442323,-12.121568,10.93,05.32,04.61,04.14,248,267,233,05.33,0
KELT_S14_lc_036883_V01_east_raw.dat,KELT_S14_lc_040400_V01_west_raw.dat,2MASS J19305300-0933348,19:30:53.00,-9:33:34.83,28.764214,-13.063699,11.22,06.89,05.94,05.48,298,325,280,04.47,0
KELT_S14_lc_037436_V01_east_raw.dat,KELT_S14_lc_032080_V01_west_raw.dat,2MASS J19121024-0043228,19:12:10.25,-0:43:22.88,34.655169,-4.942143,11.12,05.53,04.55,03.96,208,222,199,03.50,0
KELT_S14_lc_039585_V01_east_raw.dat,KELT_S14_lc_053701_V01_west_raw.dat,2MASS J19221188-0132511,19:22:11.88,-1:32:51.13,35.068538,-7.548398,11.40,07.56,06.69,06.25,317,348,291,04.88,0
KELT_S14_lc_039973_V01_east_raw.dat,nan,2MASS J19475276-0347403,19:47:52.76,-3:47:40.36,36.009100,-14.280629,11.20,06.52,05.59,04.98,203,213,193,04.66,0
KELT_S14_lc_041720_V01_east_raw.dat,KELT_S14_lc_046499_V01_west_raw.dat,2MASS J20121461-0023279,20:12:14.62,-0:23:27.97,42.095300,-18.085594,11.36,08.32,07.48,07.13,322,355,298,04.48,0
KELT_S14_lc_042267_V01_east_raw.dat,KELT_S14_lc_051264_V01_west_raw.dat,2MASS J19084580+0316017,19:08:45.80,+3:16:01.75,37.818060,-2.356629,11.41,05.05,03.70,03.08,157,164,151,03.56,0
KELT_S14_lc_043936_V01_east_raw.dat,KELT_S14_lc_038173_V01_west_raw.dat,2MASS J20324404+0849106,20:32:44.05,+8:49:10.63,53.163128,-17.834371,11.28,07.55,06.70,06.26,700,811,589,04.59,0
KELT_S14_lc_045181_V01_east_raw.dat,KELT_S14_lc_040290_V01_west_raw.dat,2MASS J19495159+0923446,19:49:51.59,+9:23:44.68,48.095310,-8.451361,11.32,05.96,05.04,04.50,198,209,189,05.54,0
KELT_S14_lc_046045_V01_east_raw.dat,KELT_S14_lc_055280_V01_west_raw.dat,2MASS J19191800-0214575,19:19:18.00,-2:14:57.52,34.105878,-7.223718,11.49,06.40,05.33,04.82,291,311,273,04.04,0
KELT_S14_lc_046903_V01_east_raw.dat,KELT_S14_lc_047952_V01_west_raw.dat,2MASS J20082899+0049060,20:08:29.00,+0:49:06.02,42.736038,-16.681109,11.43,08.98,08.24,07.70,216,227,204,05.08,0
KELT_S14_lc_047844_V01_east_raw.dat,KELT_S14_lc_040721_V01_west_raw.dat,2MASS J20014911+1429051,20:01:49.11,+14:29:05.11,54.028648,-8.420142,11.36,06.74,05.83,05.31,218,230,207,05.15,0
KELT_S14_lc_048286_V01_east_raw.dat,KELT_S14_lc_050801_V01_west_raw.dat,2MASS J19385491+0757441,19:38:54.91,+7:57:44.13,45.505225,-6.783896,11.47,07.42,06.30,05.62,301,328,285,05.07,0
KELT_S14_lc_048316_V01_east_raw.dat,KELT_S14_lc_030481_V01_west_raw.dat,2MASS J20212675+0934224,20:21:26.76,+9:34:22.44,52.291352,-15.072338,11.22,05.91,05.07,04.44,380,424,359,05.18,0
KELT_S14_lc_048368_V01_east_raw.dat,KELT_S14_lc_057858_V01_west_raw.dat,2MASS J19382891+0402576,19:38:28.92,+4:02:57.66,41.982617,-8.554705,11.54,07.31,06.36,05.94,265,285,246,04.97,0
KELT_S14_lc_048741_V01_east_raw.dat,KELT_S14_lc_056005_V01_west_raw.dat,2MASS J19091788-0150215,19:09:17.89,-1:50:21.56,33.329514,-4.811989,11.53,09.15,08.45,08.27,234,250,224,04.96,1
KELT_S14_lc_049162_V01_east_raw.dat,KELT_S14_lc_051650_V01_west_raw.dat,2MASS J19504067+1249118,19:50:40.68,+12:49:11.85,51.197238,-6.929359,11.49,05.91,05.04,04.61,256,274,242,04.67,0
KELT_S14_lc_049169_V01_east_raw.dat,KELT_S14_lc_038781_V01_west_raw.dat,2MASS J19084684+1438070,19:08:46.85,+14:38:07.03,47.915837,2.872350,11.35,05.29,04.30,03.79,237,250,224,04.79,0
KELT_S14_lc_049277_V01_east_raw.dat,KELT_S14_lc_042569_V01_west_raw.dat,2MASS J19461009+1331312,19:46:10.09,+13:31:31.28,51.264366,-5.626217,11.40,07.01,06.12,05.63,337,364,308,04.52,0
KELT_S14_lc_049652_V01_east_raw.dat,KELT_S14_lc_046379_V01_west_raw.dat,2MASS J20314667+0547132,20:31:46.68,+5:47:13.28,50.314356,-19.233646,11.44,06.58,05.77,05.29,316,347,292,04.78,0
KELT_S14_lc_049958_V01_east_raw.dat,nan,2MASS J20095384+0341179,20:09:53.84,+3:41:17.93,45.525386,-15.593685,11.43,06.84,05.98,05.39,310,342,284,04.68,0
KELT_S14_lc_051141_V01_east_raw.dat,KELT_S14_lc_055312_V01_west_raw.dat,2MASS J19362548+0049134,19:36:25.49,+0:49:13.44,38.850491,-9.615269,11.55,08.48,07.57,07.20,312,345,289,04.60,0
KELT_S14_lc_051519_V01_east_raw.dat,KELT_S14_lc_080536_V01_west_raw.dat,2MASS J19192965-0650083,19:19:29.65,-6:50:08.32,29.990119,-9.333374,11.76,06.86,05.90,05.49,156,162,151,04.64,0
KELT_S14_lc_051744_V01_east_raw.dat,KELT_S14_lc_052918_V01_west_raw.dat,2MASS J19392392-0540113,19:39:23.93,-5:40:11.36,33.304968,-13.240265,11.53,05.89,04.93,04.46,217,228,205,04.11,0
KELT_S14_lc_051792_V01_east_raw.dat,KELT_S14_lc_047844_V01_west_raw.dat,2MASS J19485421-0722576,19:48:54.22,-7:22:57.62,32.803226,-16.116252,11.48,05.73,04.83,04.33,324,359,300,04.80,0
KELT_S14_lc_051931_V01_east_raw.dat,KELT_S14_lc_038184_V01_west_raw.dat,2MASS J19110252+0334373,19:11:02.53,+3:34:37.39,38.355306,-2.719077,11.37,10.32,09.53,09.30,283,300,264,04.49,1
KELT_S14_lc_052020_V01_east_raw.dat,KELT_S14_lc_073972_V01_west_raw.dat,2MASS J19230597-0051336,19:23:05.98,-0:51:33.61,35.789773,-7.434118,11.72,05.33,04.31,03.83,417,484,381,04.89,0
KELT_S14_lc_052673_V01_east_raw.dat,KELT_S14_lc_048461_V01_west_raw.dat,2MASS J20184805+1430077,20:18:48.06,+14:30:07.78,56.236395,-11.909443,11.50,08.36,07.48,07.20,363,391,337,03.56,1
KELT_S14_lc_053268_V01_east_raw.dat,KELT_S14_lc_027107_V01_west_raw.dat,2MASS J20172723+1010077,20:17:27.24,+10:10:07.77,52.284776,-13.922630,11.21,05.75,04.90,04.39,257,340,243,05.14,0
KELT_S14_lc_053700_V01_east_raw.dat,KELT_S14_lc_059887_V01_west_raw.dat,2MASS J20422470+1520149,20:42:24.70,+15:20:14.93,60.209521,-16.196731,11.62,08.42,07.67,07.41,261,279,246,04.25,1
KELT_S14_lc_053954_V01_east_raw.dat,KELT_S14_lc_058070_V01_west_raw.dat,2MASS J19493215-0258389,19:49:32.16,-2:58:38.95,36.953970,-14.275687,11.60,06.01,05.10,04.65,113,117,110,03.71,0
KELT_S14_lc_054689_V01_east_raw.dat,KELT_S14_lc_068253_V01_west_raw.dat,2MASS J19495163-0105201,19:49:51.63,-1:05:20.14,38.718599,-13.476635,11.70,06.46,05.61,05.04,257,275,243,04.98,0
KELT_S14_lc_055093_V01_east_raw.dat,KELT_S14_lc_052675_V01_west_raw.dat,2MASS J19331596+0754291,19:33:15.96,+7:54:29.14,44.784568,-5.581335,11.56,06.48,05.56,05.00,284,301,265,04.81,0
KELT_S14_lc_055434_V01_east_raw.dat,nan,2MASS J19343634-0548026,19:34:36.34,-5:48:02.64,32.638339,-12.232353,11.54,06.46,05.54,05.09,290,308,274,04.59,0
KELT_S14_lc_055579_V01_east_raw.dat,KELT_S14_lc_083947_V01_west_raw.dat,2MASS J19191449+0325578,19:19:14.50,+3:25:57.84,39.173664,-4.600620,11.83,09.82,08.81,08.48,278,293,260,04.53,0
KELT_S14_lc_057088_V01_east_raw.dat,KELT_S14_lc_086964_V01_west_raw.dat,2MASS J19142276+0835322,19:14:22.76,+8:35:32.29,43.188596,-1.135483,11.86,06.07,04.86,04.17,330,361,302,04.82,0
KELT_S14_lc_057536_V01_east_raw.dat,KELT_S14_lc_057512_V01_west_raw.dat,2MASS J19282251+0800514,19:28:22.51,+8:00:51.43,44.301606,-4.465025,11.63,08.20,07.27,06.60,364,385,340,04.27,0
KELT_S14_lc_059638_V01_east_raw.dat,KELT_S14_lc_054190_V01_west_raw.dat,2MASS J19512980+0427516,19:51:29.80,+4:27:51.65,43.924638,-11.208140,11.62,04.25,03.30,02.80,279,296,264,05.89,0
KELT_S14_lc_060095_V01_east_raw.dat,nan,2MASS J20452076+0733422,20:45:20.76,+7:33:42.28,53.826251,-21.140534,11.62,07.87,07.09,06.64,347,367,323,03.53,0
KELT_S14_lc_060477_V01_east_raw.dat,KELT_S14_lc_068753_V01_west_raw.dat,2MASS J20092426-0906042,20:09:24.27,-9:06:04.21,33.513925,-21.429106,11.75,07.31,06.52,06.11,168,176,160,04.68,0
KELT_S14_lc_061127_V01_east_raw.dat,nan,2MASS J20342260+1544440,20:34:22.61,+15:44:44.08,59.421191,-14.370902,11.64,06.02,04.88,04.23,137,142,133,02.98,0
KELT_S14_lc_061855_V01_east_raw.dat,KELT_S14_lc_038902_V01_west_raw.dat,2MASS J19412403-0322153,19:41:24.03,-3:22:15.30,35.641052,-12.648283,11.47,06.57,05.67,05.20,391,559,352,04.98,0
KELT_S14_lc_061964_V01_east_raw.dat,KELT_S14_lc_054452_V01_west_raw.dat,2MASS J19545480-0350042,19:54:54.80,-3:50:04.21,36.799681,-15.860992,11.64,06.54,05.59,05.01,293,317,272,03.96,0
KELT_S14_lc_062066_V01_east_raw.dat,KELT_S14_lc_064719_V01_west_raw.dat,2MASS J20322820-0517120,20:32:28.21,-5:17:12.08,40.004768,-24.844230,11.74,07.74,07.03,06.61,364,410,339,04.76,0
KELT_S14_lc_062212_V01_east_raw.dat,KELT_S14_lc_058589_V01_west_raw.dat,2MASS J20303122+1420100,20:30:31.22,+14:20:10.07,57.677426,-14.381364,11.68,09.68,08.85,08.60,196,206,188,04.84,1
KELT_S14_lc_062661_V01_east_raw.dat,KELT_S14_lc_049229_V01_west_raw.dat,2MASS J20291824+1254291,20:29:18.25,+12:54:29.17,56.275588,-14.917223,11.60,07.11,06.25,05.85,140,146,135,04.39,0
KELT_S14_lc_063023_V01_east_raw.dat,KELT_S14_lc_055157_V01_west_raw.dat,2MASS J20110287-0417385,20:11:02.87,-4:17:38.53,38.302858,-19.649266,11.66,08.51,07.69,07.37,147,153,142,03.77,0
KELT_S14_lc_063369_V01_east_raw.dat,nan,2MASS J19261722-0658234,19:26:17.23,-6:58:23.48,30.627052,-10.904393,11.68,07.99,07.10,06.59,166,173,161,04.51,0
KELT_S14_lc_063875_V01_east_raw.dat,KELT_S14_lc_069265_V01_west_raw.dat,2MASS J19112939-0205410,19:11:29.39,-2:05:41.05,33.351318,-5.415841,11.79,08.92,08.01,07.74,266,286,249,05.59,1
KELT_S14_lc_064006_V01_east_raw.dat,KELT_S14_lc_100362_V01_west_raw.dat,2MASS J19240036-0914056,19:24:00.36,-9:14:05.69,28.304523,-11.396086,12.01,07.98,07.06,06.72,278,299,259,04.99,0
KELT_S14_lc_064333_V01_east_raw.dat,KELT_S14_lc_052778_V01_west_raw.dat,2MASS J20032015+1246273,20:03:20.16,+12:46:27.32,52.734198,-9.614854,11.65,07.79,06.97,06.59,156,162,151,04.41,0
KELT_S14_lc_064478_V01_east_raw.dat,KELT_S14_lc_080599_V01_west_raw.dat,2MASS J19205474-0102140,19:20:54.74,-1:02:14.04,35.378128,-7.029392,11.88,07.42,06.49,05.82,203,213,192,05.03,0
KELT_S14_lc_064483_V01_east_raw.dat,KELT_S14_lc_114591_V01_west_raw.dat,2MASS J20083866-0425201,20:08:38.67,-4:25:20.13,37.891059,-19.175413,12.11,06.13,05.20,04.70,382,430,355,05.35,0
KELT_S14_lc_065127_V01_east_raw.dat,KELT_S14_lc_064536_V01_west_raw.dat,2MASS J20003979-0516454,20:00:39.79,-5:16:45.48,36.133778,-17.793426,11.76,06.70,05.75,05.37,296,325,276,04.37,0
KELT_S14_lc_065295_V01_east_raw.dat,KELT_S14_lc_073852_V01_west_raw.dat,2MASS J19561718-0002589,19:56:17.18,-0:02:58.91,40.438888,-14.410949,11.84,07.91,07.02,06.64,172,180,165,04.64,0
KELT_S14_lc_065626_V01_east_raw.dat,KELT_S14_lc_075988_V01_west_raw.dat,2MASS J19285734+0342131,19:28:57.35,+3:42:13.11,40.547776,-6.620123,11.86,09.83,08.83,08.51,197,208,188,03.74,0
KELT_S14_lc_066462_V01_east_raw.dat,KELT_S14_lc_081541_V01_west_raw.dat,2MASS J19133582-0645486,19:13:35.83,-6:45:48.68,29.394431,-7.991201,11.90,07.55,06.60,06.13,347,366,315,05.45,0
KELT_S14_lc_066576_V01_east_raw.dat,KELT_S14_lc_038460_V01_west_raw.dat,2MASS J20234272+0055409,20:23:42.73,+0:55:40.98,44.784441,-19.955782,11.50,10.10,09.32,09.10,251,267,240,04.13,1
KELT_S14_lc_066601_V01_east_raw.dat,KELT_S14_lc_059084_V01_west_raw.dat,2MASS J19512484+1506427,19:51:24.84,+15:06:42.78,53.283552,-5.935953,11.72,06.79,05.89,05.44,382,424,357,05.03,0
KELT_S14_lc_067461_V01_east_raw.dat,KELT_S14_lc_075054_V01_west_raw.dat,2MASS J20310726+1131511,20:31:07.26,+11:31:51.19,55.327143,-16.038980,11.86,05.54,04.73,04.24,258,274,243,04.88,0
KELT_S14_lc_067709_V01_east_raw.dat,KELT_S14_lc_075983_V01_west_raw.dat,2MASS J19140895+0106366,19:14:08.95,+1:06:36.67,36.517783,-4.542547,11.87,07.31,06.33,05.88,316,350,296,03.82,0
KELT_S14_lc_067765_V01_east_raw.dat,KELT_S14_lc_065601_V01_west_raw.dat,2MASS J19300748-0048484,19:30:07.49,-0:48:48.46,36.644773,-8.973588,11.79,07.57,06.62,06.20,216,228,202,04.52,0
KELT_S14_lc_070359_V01_east_raw.dat,nan,2MASS J20005686-0605141,20:00:56.86,-6:05:14.12,35.408323,-18.219820,11.79,06.13,05.24,04.67,481,541,395,04.31,0
KELT_S14_lc_071474_V01_east_raw.dat,KELT_S14_lc_039017_V01_west_raw.dat,2MASS J19505495+1313123,19:50:54.95,+13:13:12.33,51.575584,-6.779836,11.55,05.93,05.00,04.58,318,354,296,05.13,0
KELT_S14_lc_071831_V01_east_raw.dat,nan,2MASS J19352903-0144183,19:35:29.03,-1:44:18.31,36.434676,-10.588120,11.82,05.66,04.74,04.24,308,343,288,05.65,0
KELT_S14_lc_072350_V01_east_raw.dat,KELT_S14_lc_073113_V01_west_raw.dat,2MASS J19411893-0323434,19:41:18.94,-3:23:43.43,35.608835,-12.640553,11.89,06.72,05.73,05.29,332,357,308,03.53,0
KELT_S14_lc_072867_V01_east_raw.dat,KELT_S14_lc_076112_V01_west_raw.dat,2MASS J19301600+0507272,19:30:16.01,+5:07:27.21,41.964634,-6.242575,11.91,07.11,06.12,05.56,294,320,237,04.06,0
KELT_S14_lc_073398_V01_east_raw.dat,KELT_S14_lc_055692_V01_west_raw.dat,2MASS J20052490+1451068,20:05:24.91,+14:51:06.82,54.801431,-8.974994,11.75,08.02,07.17,06.61,422,493,383,04.42,0
KELT_S14_lc_073826_V01_east_raw.dat,KELT_S14_lc_106672_V01_west_raw.dat,2MASS J19251226-0734472,19:25:12.27,-7:34:47.21,29.952091,-10.932807,12.13,07.46,06.60,06.08,260,280,239,04.36,0
KELT_S14_lc_074273_V01_east_raw.dat,KELT_S14_lc_062141_V01_west_raw.dat,2MASS J19572918+0842258,19:57:29.18,+8:42:25.81,48.432614,-10.428392,11.81,07.95,07.15,06.73,234,246,221,04.44,0
KELT_S14_lc_074412_V01_east_raw.dat,KELT_S14_lc_077455_V01_west_raw.dat,2MASS J20430923+0123045,20:43:09.23,+1:23:04.58,47.831611,-23.935615,11.94,08.51,07.59,07.33,197,207,188,04.79,0
KELT_S14_lc_074698_V01_east_raw.dat,KELT_S14_lc_050596_V01_west_raw.dat,2MASS J19381511-0418598,19:38:15.12,-4:18:59.89,34.412921,-12.376845,11.71,07.35,06.52,06.00,130,134,126,04.92,0
KELT_S14_lc_075125_V01_east_raw.dat,KELT_S14_lc_075327_V01_west_raw.dat,2MASS J20383631+0736294,20:38:36.31,+7:36:29.41,52.904462,-19.710000,11.93,05.34,04.52,04.02,226,238,214,04.94,0
KELT_S14_lc_075902_V01_east_raw.dat,KELT_S14_lc_130896_V01_west_raw.dat,2MASS J20051186-0239593,20:05:11.86,-2:39:59.36,39.115579,-17.603074,12.30,06.32,05.38,04.85,293,315,274,05.10,0
KELT_S14_lc_076447_V01_east_raw.dat,KELT_S14_lc_060675_V01_west_raw.dat,2MASS J20090907+1028145,20:09:09.08,+10:28:14.60,51.465190,-12.019093,11.82,06.11,05.21,04.75,308,342,284,03.99,0
KELT_S14_lc_077481_V01_east_raw.dat,nan,2MASS J20101540-0542594,20:10:15.40,-5:42:59.43,36.860534,-20.121130,11.90,08.29,07.35,06.93,216,227,205,05.40,0
KELT_S14_lc_077662_V01_east_raw.dat,KELT_S14_lc_100150_V01_west_raw.dat,2MASS J19322161-0011309,19:32:21.61,-0:11:30.97,37.464057,-9.183530,12.12,10.24,09.12,07.96,293,315,276,04.49,0
KELT_S14_lc_078314_V01_east_raw.dat,KELT_S14_lc_080538_V01_west_raw.dat,2MASS J19274372+0028246,19:27:43.73,+0:28:24.61,37.520781,-7.849252,11.99,09.58,08.65,08.32,311,335,289,04.95,0
KELT_S14_lc_078411_V01_east_raw.dat,nan,2MASS J19050503-0846438,19:05:05.03,-8:46:43.86,26.626154,-7.003640,11.92,08.38,07.50,06.97,261,281,243,04.88,0
KELT_S14_lc_078472_V01_east_raw.dat,KELT_S14_lc_062040_V01_west_raw.dat,2MASS J19344122+1455539,19:34:41.23,+14:55:53.91,51.128046,-2.511827,11.84,06.19,04.93,04.24,257,275,240,04.46,0
KELT_S14_lc_078570_V01_east_raw.dat,KELT_S14_lc_054900_V01_west_raw.dat,2MASS J20043258+1348074,20:04:32.59,+13:48:07.48,53.780970,-9.337973,11.78,08.08,07.31,06.88,187,196,180,04.44,0
KELT_S14_lc_079213_V01_east_raw.dat,KELT_S14_lc_061958_V01_west_raw.dat,2MASS J19540185+1307107,19:54:01.85,+13:07:10.70,51.871023,-7.486318,11.85,07.97,07.05,06.70,195,206,186,03.94,0
KELT_S14_lc_079470_V01_east_raw.dat,KELT_S14_lc_052829_V01_west_raw.dat,2MASS J19424610+1132355,19:42:46.10,+11:32:35.54,49.119687,-5.878881,11.77,07.06,06.20,05.71,200,216,188,05.24,0
KELT_S14_lc_079575_V01_east_raw.dat,KELT_S14_lc_060930_V01_west_raw.dat,2MASS J19510198+1214218,19:51:01.99,+12:14:21.89,50.733591,-7.293878,11.84,07.02,06.08,05.70,300,326,281,04.71,0
KELT_S14_lc_079615_V01_east_raw.dat,nan,2MASS J19534727+0259296,19:53:47.28,+2:59:29.63,42.885547,-12.417013,11.94,05.94,05.18,04.68,243,257,230,05.37,0
KELT_S14_lc_080005_V01_east_raw.dat,KELT_S14_lc_080273_V01_west_raw.dat,2MASS J19464481+0913191,19:46:44.82,+9:13:19.11,47.561918,-7.867228,12.00,06.64,05.63,05.16,288,315,269,04.36,0
KELT_S14_lc_080211_V01_east_raw.dat,KELT_S14_lc_085609_V01_west_raw.dat,2MASS J19391226-0834206,19:39:12.26,-8:34:20.69,30.601808,-14.481248,12.04,10.38,09.54,09.39,247,267,232,04.56,1
KELT_S14_lc_080628_V01_east_raw.dat,KELT_S14_lc_138108_V01_west_raw.dat,2MASS J19453923-0519183,19:45:39.23,-5:19:18.37,34.343900,-14.475845,12.38,06.58,05.66,05.20,130,134,126,05.65,0
KELT_S14_lc_081380_V01_east_raw.dat,KELT_S14_lc_075305_V01_west_raw.dat,2MASS J19364497+0918529,19:36:44.98,+9:18:52.91,46.439649,-5.664651,11.97,06.77,05.74,05.04,268,286,252,02.79,0
KELT_S14_lc_081439_V01_east_raw.dat,KELT_S14_lc_106738_V01_west_raw.dat,2MASS J19404281+0312058,19:40:42.81,+3:12:05.90,41.492663,-9.446024,12.19,07.83,06.93,06.43,115,119,112,04.74,0
KELT_S14_lc_082052_V01_east_raw.dat,KELT_S14_lc_068137_V01_west_raw.dat,2MASS J19564789+0722283,19:56:47.89,+7:22:28.33,47.168625,-10.940444,11.92,06.64,05.83,05.40,234,247,222,04.98,0
KELT_S14_lc_082196_V01_east_raw.dat,KELT_S14_lc_071032_V01_west_raw.dat,2MASS J20124907+0614547,20:12:49.08,+6:14:54.79,48.202177,-14.948801,11.95,10.13,09.28,09.07,262,280,244,04.69,1
KELT_S14_lc_082406_V01_east_raw.dat,KELT_S14_lc_083751_V01_west_raw.dat,2MASS J19361570+0203055,19:36:15.71,+2:03:05.55,39.934871,-9.005125,12.04,08.21,07.26,06.77,243,262,230,04.34,0
KELT_S14_lc_082793_V01_east_raw.dat,KELT_S14_lc_112432_V01_west_raw.dat,2MASS J20000549+1021016,20:00:05.50,+10:21:01.69,50.205320,-10.162128,12.24,05.13,03.98,03.46,252,272,235,05.51,0
KELT_S14_lc_082881_V01_east_raw.dat,KELT_S14_lc_087959_V01_west_raw.dat,2MASS J19250856-0110595,19:25:08.57,-1:10:59.50,35.735169,-8.036442,12.08,06.92,05.96,05.54,354,381,328,04.52,0
KELT_S14_lc_083111_V01_east_raw.dat,KELT_S14_lc_072009_V01_west_raw.dat,2MASS J20212188+0555435,20:21:21.88,+5:55:43.58,49.036874,-16.941865,11.96,09.71,08.99,08.70,243,261,230,04.55,0
KELT_S14_lc_083138_V01_east_raw.dat,KELT_S14_lc_121012_V01_west_raw.dat,2MASS J19253804+0446057,19:25:38.04,+4:46:05.70,41.104746,-5.390318,12.29,06.26,05.27,04.82,105,108,103,05.58,0
KELT_S14_lc_083605_V01_east_raw.dat,KELT_S14_lc_115839_V01_west_raw.dat,2MASS J19152515-0659316,19:15:25.15,-6:59:31.61,29.391848,-8.497920,12.27,10.46,09.63,09.35,269,288,252,04.95,1
KELT_S14_lc_084616_V01_east_raw.dat,KELT_S14_lc_077118_V01_west_raw.dat,2MASS J19310648+1225270,19:31:06.49,+12:25:27.03,48.508823,-2.957207,12.01,09.78,08.72,08.37,491,550,423,05.18,0
KELT_S14_lc_084622_V01_east_raw.dat,KELT_S14_lc_100949_V01_west_raw.dat,2MASS J19331986+0406110,19:33:19.87,+4:06:11.03,41.418773,-7.396725,12.18,08.45,07.60,07.05,481,556,424,04.66,0
KELT_S14_lc_085273_V01_east_raw.dat,KELT_S14_lc_114271_V01_west_raw.dat,2MASS J19532786+0211456,19:53:27.86,+2:11:45.65,42.129942,-12.726107,12.27,09.65,08.75,08.47,237,249,224,05.19,0
KELT_S14_lc_085439_V01_east_raw.dat,KELT_S14_lc_090718_V01_west_raw.dat,2MASS J19380344-0752537,19:38:03.45,-7:52:53.73,31.113784,-13.923185,12.11,06.31,05.28,04.82,283,308,264,04.23,0
KELT_S14_lc_086402_V01_east_raw.dat,KELT_S14_lc_104567_V01_west_raw.dat,2MASS J19431292-0731064,19:43:12.92,-7:31:06.40,32.031443,-14.910560,12.21,07.44,06.54,06.05,194,205,186,04.81,0
KELT_S14_lc_086569_V01_east_raw.dat,KELT_S14_lc_094448_V01_west_raw.dat,2MASS J19393020+0446182,19:39:30.20,+4:46:18.26,42.747777,-8.436523,12.15,09.82,08.98,08.72,204,215,194,04.97,1
KELT_S14_lc_086635_V01_east_raw.dat,KELT_S14_lc_087019_V01_west_raw.dat,2MASS J19285265+1131129,19:28:52.66,+11:31:12.91,47.452742,-2.909664,12.10,07.01,05.53,04.42,302,331,278,04.90,0
KELT_S14_lc_087856_V01_east_raw.dat,KELT_S14_lc_072707_V01_west_raw.dat,2MASS J20033055+1030546,20:03:30.55,+10:30:54.69,50.781894,-10.803791,12.00,08.38,07.51,07.10,498,556,437,04.99,0
KELT_S14_lc_088111_V01_east_raw.dat,KELT_S14_lc_105387_V01_west_raw.dat,2MASS J19084758-0402461,19:08:47.59,-4:02:46.14,31.297182,-5.701021,12.23,05.18,03.66,03.02,173,180,165,04.68,0
KELT_S14_lc_089323_V01_east_raw.dat,KELT_S14_lc_096590_V01_west_raw.dat,2MASS J20234758-0351408,20:23:47.59,-3:51:40.86,40.287402,-22.267425,12.18,06.77,05.99,05.61,414,480,385,05.09,0
KELT_S14_lc_089398_V01_east_raw.dat,KELT_S14_lc_074961_V01_west_raw.dat,2MASS J20145029+0438560,20:14:50.30,+4:38:56.02,47.028046,-16.186733,12.03,06.84,05.71,04.82,236,251,225,04.30,0
KELT_S14_lc_089643_V01_east_raw.dat,nan,2MASS J19234956+0422265,19:23:49.56,+4:22:26.55,40.543412,-5.175853,12.08,05.67,04.54,03.85,382,431,363,03.87,0
KELT_S14_lc_090542_V01_east_raw.dat,KELT_S14_lc_033748_V01_west_raw.dat,2MASS J20211777+0119189,20:21:17.78,+1:19:18.94,44.833862,-19.236331,11.62,08.00,07.21,06.75,388,486,352,04.53,0
KELT_S14_lc_090635_V01_east_raw.dat,nan,2MASS J19193554+0029050,19:19:35.54,+0:29:05.04,36.587381,-6.038463,12.09,09.99,09.26,08.91,174,181,166,04.52,1
KELT_S14_lc_090666_V01_east_raw.dat,KELT_S14_lc_079458_V01_west_raw.dat,2MASS J19153189+0744570,19:15:31.90,+7:44:57.06,42.574165,-1.779594,12.07,08.51,07.43,07.02,352,377,326,04.45,0
KELT_S14_lc_091180_V01_east_raw.dat,KELT_S14_lc_104985_V01_west_raw.dat,2MASS J20352163+0313071,20:35:21.63,+3:13:07.17,48.461613,-21.325013,12.25,08.31,07.40,07.04,173,181,167,03.82,0
KELT_S14_lc_091391_V01_east_raw.dat,KELT_S14_lc_098463_V01_west_raw.dat,2MASS J20252675-0805141,20:25:26.75,-8:05:14.20,36.387487,-24.552637,12.21,07.65,06.83,06.39,222,234,211,03.96,0
KELT_S14_lc_091608_V01_east_raw.dat,KELT_S14_lc_066947_V01_west_raw.dat,2MASS J19555407+1430140,19:55:54.07,+14:30:14.08,53.306833,-7.179044,11.98,06.93,06.10,05.53,199,209,189,05.25,0
KELT_S14_lc_091796_V01_east_raw.dat,KELT_S14_lc_066180_V01_west_raw.dat,2MASS J19121239+1054388,19:12:12.40,+10:54:38.84,44.994606,0.413894,11.97,05.78,04.22,03.51,296,322,279,05.15,0
KELT_S14_lc_092276_V01_east_raw.dat,KELT_S14_lc_103274_V01_west_raw.dat,2MASS J19515200+0248192,19:51:52.01,+2:48:19.26,42.483466,-12.084786,12.24,07.86,07.03,06.54,229,242,219,05.02,0
KELT_S14_lc_092600_V01_east_raw.dat,KELT_S14_lc_059845_V01_west_raw.dat,2MASS J20104530+0222439,20:10:45.30,+2:22:43.94,44.447237,-16.422244,11.92,05.55,04.53,04.00,210,220,200,04.61,0
KELT_S14_lc_094341_V01_east_raw.dat,KELT_S14_lc_095006_V01_west_raw.dat,2MASS J20154169+0404185,20:15:41.69,+4:04:18.56,46.617895,-16.659839,12.20,08.56,07.70,07.34,332,361,303,04.44,0
KELT_S14_lc_094488_V01_east_raw.dat,KELT_S14_lc_107609_V01_west_raw.dat,2MASS J19352086-0638051,19:35:20.87,-6:38:05.14,31.957766,-12.769143,12.29,08.33,07.41,07.03,184,192,177,04.05,0
KELT_S14_lc_094581_V01_east_raw.dat,KELT_S14_lc_067399_V01_west_raw.dat,2MASS J20045683+0742129,20:04:56.83,+7:42:12.91,48.486068,-12.528979,12.00,11.45,10.63,10.42,150,157,144,05.70,1
KELT_S14_lc_094588_V01_east_raw.dat,KELT_S14_lc_082716_V01_west_raw.dat,2MASS J19471401+0737481,19:47:14.02,+7:37:48.12,46.216464,-8.748337,12.12,08.85,08.00,07.70,282,304,264,04.35,0
KELT_S14_lc_095608_V01_east_raw.dat,nan,2MASS J19250448+0249394,19:25:04.49,+2:49:39.42,39.313601,-6.171291,12.16,08.53,07.73,07.04,141,147,136,04.89,0
KELT_S14_lc_095765_V01_east_raw.dat,KELT_S14_lc_117453_V01_west_raw.dat,2MASS J19430839+0228258,19:43:08.40,+2:28:25.82,41.131686,-10.323678,12.36,07.91,07.08,06.59,209,220,199,04.63,0
KELT_S14_lc_096388_V01_east_raw.dat,KELT_S14_lc_118500_V01_west_raw.dat,2MASS J19221604+0506593,19:22:16.04,+5:06:59.39,41.020919,-4.486186,12.37,05.35,03.97,03.28,159,166,153,05.51,0
KELT_S14_lc_097352_V01_east_raw.dat,KELT_S14_lc_090984_V01_west_raw.dat,2MASS J19124100+0922359,19:12:41.00,+9:22:35.91,43.689282,-0.400680,12.20,05.58,04.63,03.82,496,560,445,04.52,0
KELT_S14_lc_097752_V01_east_raw.dat,KELT_S14_lc_053656_V01_west_raw.dat,2MASS J20300020+1246046,20:30:00.21,+12:46:04.62,56.250216,-15.136536,11.90,07.66,06.89,06.50,220,232,209,04.65,0
KELT_S14_lc_097771_V01_east_raw.dat,KELT_S14_lc_124592_V01_west_raw.dat,2MASS J19330491-0649060,19:33:04.91,-6:49:06.08,31.533264,-12.346644,12.42,08.41,07.46,07.03,185,193,178,04.76,0
KELT_S14_lc_098316_V01_east_raw.dat,KELT_S14_lc_094937_V01_west_raw.dat,2MASS J19492773+1008162,19:49:27.73,+10:08:16.24,48.699202,-8.000703,12.23,06.61,05.62,05.08,201,212,193,04.47,0
KELT_S14_lc_098391_V01_east_raw.dat,KELT_S14_lc_086763_V01_west_raw.dat,2MASS J19170983-0522166,19:17:09.83,-5:22:16.60,31.052837,-8.160046,12.17,08.75,07.79,07.20,183,190,176,04.71,0
KELT_S14_lc_099274_V01_east_raw.dat,KELT_S14_lc_071095_V01_west_raw.dat,2MASS J19165573+1230567,19:16:55.74,+12:30:56.74,46.952955,0.136222,12.06,05.21,04.28,03.74,218,228,208,03.29,0
KELT_S14_lc_099534_V01_east_raw.dat,KELT_S14_lc_124629_V01_west_raw.dat,2MASS J19091113-0706283,19:09:11.14,-7:06:28.34,28.589788,-7.165992,12.43,10.26,09.40,09.08,126,130,122,05.15,1
KELT_S14_lc_099613_V01_east_raw.dat,KELT_S14_lc_107223_V01_west_raw.dat,2MASS J19262066+0849005,19:26:20.67,+8:49:00.53,44.772704,-3.643164,12.32,10.82,09.76,09.36,303,328,287,04.95,0
KELT_S14_lc_099699_V01_east_raw.dat,KELT_S14_lc_116007_V01_west_raw.dat,2MASS J19320792-0030275,19:32:07.93,-0:30:27.57,37.153568,-9.278457,12.38,06.99,06.02,05.52,378,417,353,05.34,0
KELT_S14_lc_100904_V01_east_raw.dat,KELT_S14_lc_153096_V01_west_raw.dat,2MASS J20014710+0207208,20:01:47.11,+2:07:20.85,43.087704,-14.586303,12.62,07.74,06.89,06.46,292,321,274,04.96,0
KELT_S14_lc_100934_V01_east_raw.dat,nan,2MASS J19085409-0649039,19:08:54.10,-6:49:03.95,28.819374,-6.973068,12.23,07.14,06.15,05.64,269,286,252,04.65,0
KELT_S14_lc_101765_V01_east_raw.dat,KELT_S14_lc_109907_V01_west_raw.dat,2MASS J20103956-0300498,20:10:39.57,-3:00:49.86,39.458672,-18.972160,12.35,09.78,08.96,08.60,246,264,231,04.64,0
KELT_S14_lc_101905_V01_east_raw.dat,KELT_S14_lc_100872_V01_west_raw.dat,2MASS J19420007+0746566,19:42:00.08,+7:46:56.67,45.717084,-7.540371,12.29,10.18,09.32,09.13,163,170,157,04.13,1
KELT_S14_lc_102255_V01_east_raw.dat,KELT_S14_lc_112309_V01_west_raw.dat,2MASS J20241814+0212521,20:24:18.15,+2:12:52.16,46.049704,-19.448076,12.37,07.11,06.29,05.88,315,345,286,05.14,0
KELT_S14_lc_102555_V01_east_raw.dat,KELT_S14_lc_102693_V01_west_raw.dat,2MASS J19181586+0346359,19:18:15.87,+3:46:35.99,39.366147,-4.225248,12.31,09.85,08.89,08.71,242,255,229,03.89,1
KELT_S14_lc_102557_V01_east_raw.dat,KELT_S14_lc_117781_V01_west_raw.dat,2MASS J19174683-0317159,19:17:46.84,-3:17:16.00,32.999421,-7.357206,12.41,08.02,07.04,06.57,325,355,296,04.40,0
KELT_S14_lc_103000_V01_east_raw.dat,nan,2MASS J19351792+0715308,19:35:17.92,+7:15:30.83,44.451647,-6.333657,12.26,06.69,05.74,05.28,191,201,184,05.23,0
KELT_S14_lc_104537_V01_east_raw.dat,KELT_S14_lc_132179_V01_west_raw.dat,2MASS J19220034+0943151,19:22:00.35,+9:43:15.16,45.066334,-2.273025,12.51,12.22,11.10,10.69,296,324,276,04.40,0
KELT_S14_lc_104706_V01_east_raw.dat,KELT_S14_lc_061734_V01_west_raw.dat,2MASS J20074087+1244232,20:07:40.87,+12:44:23.27,53.258506,-10.540732,12.02,06.64,05.76,05.14,329,360,301,03.84,0
KELT_S14_lc_105332_V01_east_raw.dat,KELT_S14_lc_126229_V01_west_raw.dat,2MASS J19511768-0242114,19:51:17.68,-2:42:11.48,37.413577,-14.540127,12.48,07.21,06.26,05.78,399,464,375,05.01,0
KELT_S14_lc_105620_V01_east_raw.dat,KELT_S14_lc_124151_V01_west_raw.dat,2MASS J19134846-0523077,19:13:48.47,-5:23:07.77,30.661135,-7.420206,12.47,07.96,06.96,06.51,242,256,230,04.49,0
KELT_S14_lc_107257_V01_east_raw.dat,KELT_S14_lc_108747_V01_west_raw.dat,2MASS J19333686+0330420,19:33:36.86,+3:30:42.07,40.925639,-7.736958,12.38,09.50,08.53,08.21,185,194,178,04.39,0
KELT_S14_lc_109427_V01_east_raw.dat,KELT_S14_lc_078472_V01_west_raw.dat,2MASS J20271853-0159201,20:27:18.54,-1:59:20.11,42.517943,-22.156689,12.19,07.08,06.19,05.64,431,483,383,05.36,0
KELT_S14_lc_110561_V01_east_raw.dat,KELT_S14_lc_114955_V01_west_raw.dat,2MASS J19404363-0532434,19:40:43.64,-5:32:43.42,33.571392,-13.480140,12.44,08.00,07.07,06.69,299,324,281,04.36,0
KELT_S14_lc_110608_V01_east_raw.dat,KELT_S14_lc_103285_V01_west_raw.dat,2MASS J19305689+0924353,19:30:56.90,+9:24:35.35,45.836283,-4.362511,12.37,10.45,09.37,08.95,166,173,160,04.00,0
KELT_S14_lc_110615_V01_east_raw.dat,KELT_S14_lc_144204_V01_west_raw.dat,2MASS J20423580+0907119,20:42:35.81,+9:07:11.98,54.822498,-19.719598,12.62,05.81,04.97,04.44,195,204,187,05.80,0
KELT_S14_lc_111589_V01_east_raw.dat,KELT_S14_lc_085013_V01_west_raw.dat,2MASS J19295989+1219198,19:29:59.90,+12:19:19.89,48.289346,-2.768006,12.25,07.28,06.34,05.77,345,368,321,04.60,0
KELT_S14_lc_111705_V01_east_raw.dat,KELT_S14_lc_090185_V01_west_raw.dat,2MASS J20303861+0610406,20:30:38.61,+6:10:40.63,50.511842,-18.789218,12.29,07.58,06.66,06.08,263,281,249,04.71,0
KELT_S14_lc_112380_V01_east_raw.dat,KELT_S14_lc_124590_V01_west_raw.dat,2MASS J19335448-0800412,19:33:54.49,-8:00:41.26,30.528991,-13.057744,12.51,07.25,06.28,05.85,435,498,383,04.20,0
KELT_S14_lc_113972_V01_east_raw.dat,KELT_S14_lc_113194_V01_west_raw.dat,2MASS J19555449+0134135,19:55:54.49,+1:34:13.53,41.863617,-13.560955,12.45,09.73,08.90,08.46,212,225,201,05.00,0
KELT_S14_lc_114328_V01_east_raw.dat,KELT_S14_lc_115718_V01_west_raw.dat,2MASS J19293586+0433277,19:29:35.87,+4:33:27.72,41.382702,-6.361573,12.47,06.62,05.35,04.47,209,220,199,05.47,0
KELT_S14_lc_115273_V01_east_raw.dat,KELT_S14_lc_123303_V01_west_raw.dat,2MASS J19144810-0017501,19:14:48.11,-0:17:50.11,35.337221,-5.332560,12.52,09.90,08.93,08.70,400,453,372,04.51,0
KELT_S14_lc_115568_V01_east_raw.dat,KELT_S14_lc_088590_V01_west_raw.dat,2MASS J20001962+0954248,20:00:19.63,+9:54:24.82,49.845372,-10.435432,12.30,09.27,08.42,08.07,335,362,305,04.49,0
KELT_S14_lc_116235_V01_east_raw.dat,KELT_S14_lc_138697_V01_west_raw.dat,2MASS J19065905-0619253,19:06:59.06,-6:19:25.35,29.048803,-6.325837,12.62,09.68,08.72,08.04,163,170,157,05.06,0
KELT_S14_lc_116287_V01_east_raw.dat,KELT_S14_lc_105328_V01_west_raw.dat,2MASS J19485505+0029532,19:48:55.05,+0:29:53.27,40.046171,-12.527356,12.41,10.34,09.60,09.38,272,291,255,04.43,1
KELT_S14_lc_116834_V01_east_raw.dat,KELT_S14_lc_094240_V01_west_raw.dat,2MASS J19221156-0823121,19:22:11.56,-8:23:12.10,28.879775,-10.620641,12.34,07.62,06.71,06.11,368,405,340,05.26,0
KELT_S14_lc_117531_V01_east_raw.dat,KELT_S14_lc_110126_V01_west_raw.dat,2MASS J19425819-0513371,19:42:58.19,-5:13:37.15,34.121858,-13.836258,12.45,05.84,04.88,04.44,422,483,383,05.28,0
KELT_S14_lc_117706_V01_east_raw.dat,KELT_S14_lc_095318_V01_west_raw.dat,2MASS J19321335+0202511,19:32:13.36,+2:02:51.13,39.454898,-8.114540,12.36,07.10,06.22,05.61,300,327,281,05.04,0
KELT_S14_lc_118575_V01_east_raw.dat,KELT_S14_lc_138627_V01_west_raw.dat,2MASS J19221711-0132467,19:22:17.11,-1:32:46.79,35.079650,-7.567224,12.64,09.04,08.05,07.61,322,348,295,04.81,0
KELT_S14_lc_122435_V01_east_raw.dat,KELT_S14_lc_089325_V01_west_raw.dat,2MASS J20262070+1130199,20:26:20.70,+11:30:19.96,54.649473,-15.067786,12.35,08.58,07.73,07.37,203,213,193,04.05,0
KELT_S14_lc_122945_V01_east_raw.dat,KELT_S14_lc_119382_V01_west_raw.dat,2MASS J20013417+0210518,20:01:34.17,+2:10:51.88,43.114021,-14.510884,12.54,09.06,08.21,07.92,204,214,194,05.12,0
KELT_S14_lc_123097_V01_east_raw.dat,KELT_S14_lc_111379_V01_west_raw.dat,2MASS J19525196+0920304,19:52:51.97,+9:20:30.45,48.417852,-9.123070,12.49,07.60,06.71,06.24,315,343,290,04.87,0
KELT_S14_lc_124014_V01_east_raw.dat,nan,2MASS J19202135-0939456,19:20:21.36,-9:39:45.64,27.510592,-10.774646,12.52,06.98,06.06,05.56,233,250,223,04.65,0
KELT_S14_lc_125820_V01_east_raw.dat,KELT_S14_lc_127754_V01_west_raw.dat,2MASS J19115447+0057536,19:11:54.48,+0:57:53.69,36.130601,-4.111392,12.61,12.33,11.35,11.08,261,278,242,05.26,0
KELT_S14_lc_126381_V01_east_raw.dat,KELT_S14_lc_181190_V01_west_raw.dat,2MASS J19082150-0839302,19:08:21.51,-8:39:30.27,27.098256,-7.674498,13.00,06.91,05.95,05.34,407,466,372,04.51,0
KELT_S14_lc_127244_V01_east_raw.dat,KELT_S14_lc_122161_V01_west_raw.dat,2MASS J20183163+0025132,20:18:31.63,+0:25:13.23,43.643199,-19.072205,12.59,08.31,06.96,06.18,322,353,295,04.88,0
KELT_S14_lc_127251_V01_east_raw.dat,KELT_S14_lc_116255_V01_west_raw.dat,2MASS J20250765+1314001,20:25:07.65,+13:14:00.19,55.987499,-13.886490,12.55,08.11,07.28,06.92,202,213,193,04.60,0
KELT_S14_lc_128034_V01_east_raw.dat,KELT_S14_lc_128270_V01_west_raw.dat,2MASS J19355816+0500534,19:35:58.16,+5:00:53.46,42.542435,-7.546218,12.63,09.46,08.53,08.16,474,538,405,04.67,0
KELT_S14_lc_128210_V01_east_raw.dat,KELT_S14_lc_118016_V01_west_raw.dat,2MASS J19450070+1145504,19:45:00.70,+11:45:50.47,49.583966,-6.249434,12.57,08.77,07.92,07.54,192,202,183,04.56,0
KELT_S14_lc_128237_V01_east_raw.dat,KELT_S14_lc_137125_V01_west_raw.dat,2MASS J19231257-0554548,19:23:12.57,-5:54:54.89,31.243163,-9.748384,12.69,07.53,06.56,06.12,193,203,185,04.14,0
KELT_S14_lc_128317_V01_east_raw.dat,nan,2MASS J19475568+0734515,19:47:55.68,+7:34:51.51,46.257764,-8.922538,12.57,07.25,06.33,05.87,268,286,250,05.11,0
KELT_S14_lc_128344_V01_east_raw.dat,KELT_S14_lc_145532_V01_west_raw.dat,2MASS J19532989-0443458,19:53:29.90,-4:43:45.85,35.804046,-15.953083,12.74,12.00,11.19,10.95,249,263,238,04.36,1
KELT_S14_lc_128643_V01_east_raw.dat,KELT_S14_lc_122354_V01_west_raw.dat,2MASS J20104898+1507445,20:10:48.99,+15:07:44.52,55.732721,-9.941617,12.60,07.20,06.37,05.82,212,222,202,04.73,0
KELT_S14_lc_128739_V01_east_raw.dat,KELT_S14_lc_117723_V01_west_raw.dat,2MASS J19405565+1409194,19:40:55.66,+14:09:19.46,51.185831,-4.208792,12.57,09.37,08.42,08.07,352,373,318,04.83,0
KELT_S14_lc_129313_V01_east_raw.dat,KELT_S14_lc_138722_V01_west_raw.dat,2MASS J19330625-0242523,19:33:06.25,-2:42:52.33,35.275202,-10.505377,12.70,07.53,06.52,06.09,309,345,289,03.02,0
KELT_S14_lc_129457_V01_east_raw.dat,KELT_S14_lc_134488_V01_west_raw.dat,2MASS J19113388+0350025,19:11:33.89,+3:50:02.51,38.643780,-2.716464,12.68,10.91,10.13,09.94,229,246,217,05.60,1
KELT_S14_lc_131166_V01_east_raw.dat,KELT_S14_lc_059354_V01_west_raw.dat,2MASS J20075885+0733495,20:07:58.85,+7:33:49.54,48.749648,-13.249097,12.16,06.96,06.13,05.46,285,310,265,04.38,0
KELT_S14_lc_131538_V01_east_raw.dat,KELT_S14_lc_149761_V01_west_raw.dat,2MASS J19352554+0042410,19:35:25.55,+0:42:41.04,38.634956,-9.444774,12.79,03.80,02.79,02.22,386,435,364,05.11,0
KELT_S14_lc_131689_V01_east_raw.dat,KELT_S14_lc_126176_V01_west_raw.dat,2MASS J19232826+0319397,19:23:28.26,+3:19:39.78,39.571806,-5.584412,12.64,09.70,08.79,08.23,486,569,431,04.67,0
KELT_S14_lc_131818_V01_east_raw.dat,KELT_S14_lc_083971_V01_west_raw.dat,2MASS J19283339+1327331,19:28:33.39,+13:27:33.20,49.121294,-1.916347,12.36,07.16,06.11,05.58,110,113,107,05.25,0
KELT_S14_lc_132701_V01_east_raw.dat,KELT_S14_lc_064664_V01_west_raw.dat,2MASS J20174641+0800435,20:17:46.42,+8:00:43.56,50.421900,-15.108185,12.22,07.23,06.42,06.03,168,174,162,05.20,0
KELT_S14_lc_134346_V01_east_raw.dat,KELT_S14_lc_156640_V01_west_raw.dat,2MASS J19400604+1445406,19:40:06.04,+14:45:40.61,51.616968,-3.737441,12.85,13.56,12.78,12.63,212,224,203,05.66,1
KELT_S14_lc_135151_V01_east_raw.dat,nan,2MASS J19295589+1136275,19:29:55.90,+11:36:27.52,47.652925,-3.094918,12.65,07.41,06.36,05.73,270,289,254,04.76,0
KELT_S14_lc_135796_V01_east_raw.dat,KELT_S14_lc_143029_V01_west_raw.dat,2MASS J20410208+0736342,20:41:02.08,+7:36:34.22,53.250236,-20.216760,12.77,08.83,07.96,07.56,261,278,248,04.89,0
KELT_S14_lc_136198_V01_east_raw.dat,KELT_S14_lc_133680_V01_west_raw.dat,2MASS J19054126-0559294,19:05:41.27,-5:59:29.48,29.201457,-5.888625,12.71,07.68,06.64,05.94,272,286,257,05.04,0
KELT_S14_lc_136280_V01_east_raw.dat,KELT_S14_lc_132671_V01_west_raw.dat,2MASS J19402850+1457006,19:40:28.51,+14:57:00.70,51.826420,-3.723724,12.71,08.48,07.51,07.20,484,569,421,05.26,0
KELT_S14_lc_136531_V01_east_raw.dat,KELT_S14_lc_115188_V01_west_raw.dat,2MASS J19454741-0800273,19:45:47.42,-8:00:27.35,31.866828,-15.698531,12.60,07.19,06.34,05.89,158,164,152,05.16,0
KELT_S14_lc_136590_V01_east_raw.dat,KELT_S14_lc_095780_V01_west_raw.dat,2MASS J19550651+1539255,19:55:06.51,+15:39:25.57,54.209531,-6.428681,12.47,07.43,06.53,06.09,215,228,206,04.51,0
KELT_S14_lc_136594_V01_east_raw.dat,nan,2MASS J19214352+0939319,19:21:43.52,+9:39:31.96,44.979067,-2.241127,12.67,05.92,04.76,04.03,224,240,213,05.43,0
KELT_S14_lc_137028_V01_east_raw.dat,KELT_S14_lc_110853_V01_west_raw.dat,2MASS J19232112+0734299,19:23:21.12,+7:34:29.91,43.325644,-3.574414,12.57,08.58,07.60,07.05,447,501,400,03.98,0
KELT_S14_lc_138281_V01_east_raw.dat,KELT_S14_lc_143322_V01_west_raw.dat,2MASS J20172948+0148367,20:17:29.48,+1:48:36.79,44.790270,-18.168223,12.79,08.51,07.62,07.14,265,285,250,05.06,0
KELT_S14_lc_138316_V01_east_raw.dat,KELT_S14_lc_133149_V01_west_raw.dat,2MASS J19401787+1157187,19:40:17.88,+11:57:18.72,49.184533,-5.150058,12.72,10.23,09.45,09.22,197,206,189,03.78,1
KELT_S14_lc_138526_V01_east_raw.dat,KELT_S14_lc_138534_V01_west_raw.dat,2MASS J19362979+0120194,19:36:29.80,+1:20:19.46,39.324084,-9.389838,12.76,08.99,08.07,07.74,327,355,300,04.90,0
KELT_S14_lc_139709_V01_east_raw.dat,KELT_S14_lc_149023_V01_west_raw.dat,2MASS J20081159+0626082,20:08:11.59,+6:26:08.29,47.773336,-13.861165,12.83,07.38,06.53,05.91,105,107,103,05.23,0
KELT_S14_lc_140860_V01_east_raw.dat,KELT_S14_lc_118922_V01_west_raw.dat,2MASS J19231064-0131023,19:23:10.64,-1:31:02.32,35.208441,-7.752343,12.65,07.70,06.83,06.30,306,337,280,05.44,0
KELT_S14_lc_140954_V01_east_raw.dat,KELT_S14_lc_155664_V01_west_raw.dat,2MASS J19050629-0242088,19:05:06.29,-2:42:08.87,32.080578,-4.271460,12.88,07.64,06.65,06.08,250,264,238,05.21,0
KELT_S14_lc_141096_V01_east_raw.dat,KELT_S14_lc_138845_V01_west_raw.dat,2MASS J19393881+1240464,19:39:38.82,+12:40:46.48,49.741721,-4.658311,12.78,10.40,09.67,09.44,273,291,254,04.22,1
KELT_S14_lc_141260_V01_east_raw.dat,KELT_S14_lc_149988_V01_west_raw.dat,2MASS J19244712+0132501,19:24:47.12,+1:32:50.14,38.138167,-6.700692,12.85,11.23,10.49,10.28,426,479,385,05.09,1
KELT_S14_lc_142344_V01_east_raw.dat,KELT_S14_lc_150005_V01_west_raw.dat,2MASS J19043147-0203380,19:04:31.48,-2:03:38.05,32.587704,-3.850563,12.85,11.20,10.48,10.22,392,433,367,04.62,1
KELT_S14_lc_142789_V01_east_raw.dat,KELT_S14_lc_143232_V01_west_raw.dat,2MASS J19305152+0227448,19:30:51.52,+2:27:44.89,39.665170,-7.619700,12.81,07.79,06.80,06.39,232,244,218,03.59,0
KELT_S14_lc_142869_V01_east_raw.dat,nan,2MASS J19152147+0233020,19:15:21.48,+2:33:02.05,37.939763,-4.148205,12.75,06.29,05.24,04.55,206,220,196,04.64,0
KELT_S14_lc_143222_V01_east_raw.dat,KELT_S14_lc_130245_V01_west_raw.dat,2MASS J20141402+1228430,20:14:14.03,+12:28:43.01,53.880784,-12.041219,12.73,10.47,09.74,09.55,481,541,410,04.67,1
KELT_S14_lc_143234_V01_east_raw.dat,nan,2MASS J19310483-0552350,19:31:04.83,-5:52:35.03,32.168838,-11.481877,12.75,09.74,08.89,08.49,231,244,220,03.55,0
KELT_S14_lc_143296_V01_east_raw.dat,KELT_S14_lc_145047_V01_west_raw.dat,2MASS J20292396+0736222,20:29:23.97,+7:36:22.20,51.623029,-17.778299,12.83,10.26,09.45,09.20,104,107,101,03.14,0
KELT_S14_lc_143599_V01_east_raw.dat,nan,2MASS J19260922-0230304,19:26:09.22,-2:30:30.47,34.659593,-8.866069,12.76,08.36,07.45,06.92,105,107,103,05.07,0
KELT_S14_lc_144272_V01_east_raw.dat,KELT_S14_lc_127629_V01_west_raw.dat,2MASS J19232044-0122035,19:23:20.45,-1:22:03.53,35.361617,-7.720277,12.72,10.72,09.83,09.62,283,305,268,04.66,1
KELT_S14_lc_147562_V01_east_raw.dat,KELT_S14_lc_142150_V01_west_raw.dat,2MASS J19253585-0834399,19:25:35.85,-8:34:39.99,29.082968,-11.460603,12.84,09.82,09.11,08.89,201,213,192,04.55,0
KELT_S14_lc_147721_V01_east_raw.dat,KELT_S14_lc_168939_V01_west_raw.dat,2MASS J19085336-0201514,19:08:53.36,-2:01:51.47,33.111616,-4.808238,13.02,10.86,10.14,09.87,62,63,61,04.50,1
KELT_S14_lc_147843_V01_east_raw.dat,KELT_S14_lc_146010_V01_west_raw.dat,2MASS J20384552+0917253,20:38:45.52,+9:17:25.36,54.425785,-18.833060,12.86,08.97,08.11,07.74,339,364,308,04.34,0
KELT_S14_lc_148279_V01_east_raw.dat,KELT_S14_lc_156309_V01_west_raw.dat,2MASS J19441891+1405457,19:44:18.92,+14:05:45.75,51.539251,-4.953066,12.93,08.95,07.97,07.22,206,217,195,04.77,0
KELT_S14_lc_149500_V01_east_raw.dat,nan,2MASS J19290034+0458137,19:29:00.35,+4:58:13.70,41.679715,-6.037620,12.83,08.63,07.78,07.14,417,470,379,05.66,0
KELT_S14_lc_150039_V01_east_raw.dat,KELT_S14_lc_139602_V01_west_raw.dat,2MASS J19294363+1100352,19:29:43.64,+11:00:35.24,47.102706,-3.336063,12.84,08.48,07.44,07.13,325,349,302,04.04,0
KELT_S14_lc_150597_V01_east_raw.dat,nan,2MASS J19230056-0330236,19:23:00.56,-3:30:23.66,33.399267,-8.619662,12.84,11.92,11.20,11.02,234,249,219,05.34,1
KELT_S14_lc_150975_V01_east_raw.dat,KELT_S14_lc_132744_V01_west_raw.dat,2MASS J19271866+1128039,19:27:18.66,+11:28:03.97,47.223767,-2.597030,12.80,09.79,08.87,08.48,257,275,245,04.64,0
KELT_S14_lc_151001_V01_east_raw.dat,KELT_S14_lc_154681_V01_west_raw.dat,2MASS J19320237+1144361,19:32:02.37,+11:44:36.11,48.019540,-3.483229,12.94,11.70,10.91,10.53,506,573,453,05.35,0
KELT_S14_lc_151769_V01_east_raw.dat,KELT_S14_lc_141988_V01_west_raw.dat,2MASS J20274640+0253316,20:27:46.40,+2:53:31.63,47.133409,-19.859257,12.86,08.13,07.33,06.88,372,404,347,04.10,0
KELT_S14_lc_152411_V01_east_raw.dat,KELT_S14_lc_155706_V01_west_raw.dat,2MASS J19261580+0351442,19:26:15.80,+3:51:44.28,40.373338,-5.952123,12.96,10.07,09.09,08.73,203,212,192,04.93,0
KELT_S14_lc_153013_V01_east_raw.dat,KELT_S14_lc_151926_V01_west_raw.dat,2MASS J19413213-0340154,19:41:32.14,-3:40:15.49,35.382745,-12.814671,12.93,08.79,07.89,07.49,112,115,109,04.38,0
KELT_S14_lc_153054_V01_east_raw.dat,KELT_S14_lc_164413_V01_west_raw.dat,2MASS J19203560+0228244,19:20:35.60,+2:28:24.43,38.476848,-5.343728,13.02,10.77,10.05,09.89,164,172,157,05.35,1
KELT_S14_lc_153658_V01_east_raw.dat,KELT_S14_lc_127178_V01_west_raw.dat,2MASS J20275193-0149233,20:27:51.93,-1:49:23.38,42.747021,-22.199345,12.78,05.31,04.46,04.02,354,379,328,05.36,0
KELT_S14_lc_154034_V01_east_raw.dat,KELT_S14_lc_131837_V01_west_raw.dat,2MASS J19163906-0855418,19:16:39.06,-8:55:41.89,27.772004,-9.630689,12.81,07.59,06.70,06.26,323,351,295,04.54,0
KELT_S14_lc_154734_V01_east_raw.dat,KELT_S14_lc_145888_V01_west_raw.dat,2MASS J19582852-0227281,19:58:28.52,-2:27:28.17,38.496165,-16.018574,12.90,07.37,06.48,05.97,231,243,216,04.78,0
KELT_S14_lc_155701_V01_east_raw.dat,KELT_S14_lc_161319_V01_west_raw.dat,2MASS J19442452+1018479,19:44:24.53,+10:18:47.94,48.238097,-6.831304,13.02,10.96,10.17,09.95,229,245,217,05.19,1
KELT_S14_lc_156324_V01_east_raw.dat,KELT_S14_lc_148519_V01_west_raw.dat,2MASS J19272065+0204316,19:27:20.66,+2:04:31.61,38.908000,-7.022604,12.93,12.03,11.25,11.08,364,397,340,05.31,1
KELT_S14_lc_156420_V01_east_raw.dat,nan,2MASS J19564630+0000511,19:56:46.30,+0:00:51.11,40.556082,-14.487905,12.92,08.36,07.50,07.08,268,286,252,04.80,0
KELT_S14_lc_157110_V01_east_raw.dat,KELT_S14_lc_150351_V01_west_raw.dat,2MASS J19382002-0456145,19:38:20.03,-4:56:14.55,33.854692,-12.674789,12.95,10.07,09.24,08.64,204,213,195,05.24,0
KELT_S14_lc_158603_V01_east_raw.dat,KELT_S14_lc_174971_V01_west_raw.dat,2MASS J19185467+0351281,19:18:54.68,+3:51:28.16,39.513227,-4.330637,13.14,07.01,05.92,05.38,289,315,272,05.42,0
KELT_S14_lc_159536_V01_east_raw.dat,KELT_S14_lc_159764_V01_west_raw.dat,2MASS J20011197+0331300,20:01:11.97,+3:31:30.04,44.281266,-13.780389,13.03,05.88,04.82,04.17,288,309,271,05.23,0
KELT_S14_lc_159834_V01_east_raw.dat,KELT_S14_lc_165055_V01_west_raw.dat,2MASS J19262465-0310547,19:26:24.66,-3:10:54.71,34.081717,-9.229266,13.07,06.53,05.39,04.73,410,457,379,04.26,0
KELT_S14_lc_160060_V01_east_raw.dat,nan,2MASS J19233640-0215347,19:23:36.41,-2:15:34.79,34.590745,-8.186377,12.96,08.16,07.28,06.75,435,486,386,04.59,0
KELT_S14_lc_160501_V01_east_raw.dat,KELT_S14_lc_148084_V01_west_raw.dat,2MASS J20061658+0603492,20:06:16.58,+6:03:49.27,47.196782,-13.633995,12.96,07.22,06.23,05.77,240,257,227,05.10,0
KELT_S14_lc_160764_V01_east_raw.dat,KELT_S14_lc_122603_V01_west_raw.dat,2MASS J19123346+1401472,19:12:33.47,+14:01:47.22,47.799712,1.781414,12.80,06.70,05.49,04.70,278,294,261,04.74,0
KELT_S14_lc_160777_V01_east_raw.dat,KELT_S14_lc_176570_V01_west_raw.dat,2MASS J19284781+1140470,19:28:47.81,+11:40:47.06,47.583724,-2.816321,13.17,10.06,09.22,09.01,451,527,397,04.86,1
KELT_S14_lc_161875_V01_east_raw.dat,KELT_S14_lc_135318_V01_west_raw.dat,2MASS J19154752+0945530,19:15:47.52,+9:45:53.07,44.388915,-0.899166,12.88,10.64,09.77,09.49,431,493,387,02.87,1
KELT_S14_lc_162811_V01_east_raw.dat,KELT_S14_lc_150312_V01_west_raw.dat,2MASS J19084776-0209275,19:08:47.77,-2:09:27.57,32.987754,-4.845117,12.99,10.16,09.41,09.16,369,392,346,03.60,1
KELT_S14_lc_163112_V01_east_raw.dat,KELT_S14_lc_170701_V01_west_raw.dat,2MASS J19570944-0149481,19:57:09.44,-1:49:48.19,38.915507,-15.435821,13.13,11.17,10.43,10.27,263,281,249,04.47,1
KELT_S14_lc_163177_V01_east_raw.dat,KELT_S14_lc_161231_V01_west_raw.dat,2MASS J19315987-0028397,19:31:59.88,-0:28:39.79,37.164849,-9.234911,13.06,09.10,08.22,07.78,402,449,375,04.50,0
KELT_S14_lc_164318_V01_east_raw.dat,KELT_S14_lc_150235_V01_west_raw.dat,2MASS J19402132+0521571,19:40:21.32,+5:21:57.19,43.378061,-8.340449,13.00,10.43,09.61,09.28,191,200,183,04.47,1
KELT_S14_lc_165107_V01_east_raw.dat,KELT_S14_lc_143365_V01_west_raw.dat,2MASS J19551286-0348210,19:55:12.87,-3:48:21.06,36.861810,-15.914752,12.96,07.03,06.14,05.63,185,195,177,05.35,0
KELT_S14_lc_165414_V01_east_raw.dat,KELT_S14_lc_188784_V01_west_raw.dat,2MASS J19344744-0907521,19:34:47.45,-9:07:52.15,29.592576,-13.744453,13.32,07.71,06.79,06.20,259,275,246,04.54,0
KELT_S14_lc_165916_V01_east_raw.dat,KELT_S14_lc_173614_V01_west_raw.dat,2MASS J19175438+0350355,19:17:54.38,+3:50:35.58,39.383824,-4.115271,13.18,10.75,09.84,09.63,378,411,360,04.77,1
KELT_S14_lc_166758_V01_east_raw.dat,KELT_S14_lc_094415_V01_west_raw.dat,2MASS J19405793-0330282,19:40:57.94,-3:30:28.23,35.465502,-12.613865,12.66,06.60,05.72,05.11,354,382,325,05.55,0
KELT_S14_lc_167678_V01_east_raw.dat,nan,2MASS J19290283+0538184,19:29:02.84,+5:38:18.47,42.277358,-5.732826,13.07,09.10,08.17,07.69,315,343,295,05.59,0
KELT_S14_lc_167954_V01_east_raw.dat,KELT_S14_lc_190831_V01_west_raw.dat,2MASS J19052136-0318337,19:05:21.36,-3:18:33.70,31.566718,-4.602796,13.37,07.57,06.50,06.01,276,298,260,04.73,0
KELT_S14_lc_168229_V01_east_raw.dat,KELT_S14_lc_176479_V01_west_raw.dat,2MASS J19084473-0126387,19:08:44.74,-1:26:38.79,33.619468,-4.509106,13.22,09.69,08.70,08.24,206,217,197,04.31,0
KELT_S14_lc_169155_V01_east_raw.dat,KELT_S14_lc_156610_V01_west_raw.dat,2MASS J19591962+0603306,19:59:19.63,+6:03:30.65,46.315411,-12.135142,13.07,08.19,07.37,06.91,162,169,154,04.49,0
KELT_S14_lc_170269_V01_east_raw.dat,KELT_S14_lc_160641_V01_west_raw.dat,2MASS J20211382+1355584,20:21:13.82,+13:55:58.40,56.068218,-12.711747,13.11,10.95,10.11,09.77,266,279,248,04.59,0
KELT_S14_lc_170857_V01_east_raw.dat,nan,2MASS J19272947+0854365,19:27:29.47,+8:54:36.51,44.989311,-3.848674,13.12,08.08,07.08,06.56,190,199,183,04.74,0
KELT_S14_lc_171461_V01_east_raw.dat,KELT_S14_lc_184605_V01_west_raw.dat,2MASS J19265611+0100124,19:26:56.11,+1:00:12.45,37.902605,-7.428547,13.32,07.83,06.94,06.43,211,222,200,04.94,0
KELT_S14_lc_171536_V01_east_raw.dat,nan,2MASS J20074591+1245277,20:07:45.92,+12:45:27.71,53.284876,-10.549007,13.12,10.70,09.99,09.72,295,322,276,03.73,1
KELT_S14_lc_171682_V01_east_raw.dat,KELT_S14_lc_179591_V01_west_raw.dat,2MASS J19103080+1251593,19:10:30.80,+12:51:59.36,46.537761,1.685079,13.27,12.62,11.62,11.27,196,207,188,04.25,0
KELT_S14_lc_173380_V01_east_raw.dat,KELT_S14_lc_179894_V01_west_raw.dat,2MASS J19565985-0542377,19:56:59.85,-5:42:37.71,35.299717,-17.172836,13.29,09.81,08.90,08.56,287,305,269,03.77,0
KELT_S14_lc_173480_V01_east_raw.dat,KELT_S14_lc_166597_V01_west_raw.dat,2MASS J20270137+0110129,20:27:01.37,+1:10:12.95,45.443867,-20.556438,13.18,07.83,06.97,06.59,133,138,128,04.15,0
KELT_S14_lc_173856_V01_east_raw.dat,KELT_S14_lc_167806_V01_west_raw.dat,2MASS J20390076+0055579,20:39:00.76,+0:55:57.90,46.834233,-23.272088,13.19,06.68,05.90,05.46,226,240,214,05.48,0
KELT_S14_lc_174095_V01_east_raw.dat,KELT_S14_lc_107746_V01_west_raw.dat,2MASS J19080444-0351002,19:08:04.44,-3:51:00.21,31.391346,-5.452362,12.80,05.84,04.68,04.13,272,292,255,04.70,0
KELT_S14_lc_174242_V01_east_raw.dat,nan,2MASS J19231508-0905059,19:23:15.09,-9:05:05.96,28.358566,-11.162955,13.16,12.91,12.12,11.91,311,335,287,04.52,1
KELT_S14_lc_174668_V01_east_raw.dat,KELT_S14_lc_173701_V01_west_raw.dat,2MASS J19252049+0620243,19:25:20.50,+6:20:24.33,42.464620,-4.589854,13.24,05.55,04.29,03.75,221,236,211,05.08,0
KELT_S14_lc_174930_V01_east_raw.dat,nan,2MASS J19230124+0812422,19:23:01.24,+8:12:42.29,43.850327,-3.203088,13.18,08.42,07.50,06.98,369,395,348,03.51,0
KELT_S14_lc_176000_V01_east_raw.dat,nan,2MASS J19304765+1059508,19:30:47.66,+10:59:50.86,47.217007,-3.572070,13.19,07.53,06.53,06.00,199,210,195,02.94,0
KELT_S14_lc_176300_V01_east_raw.dat,KELT_S14_lc_186787_V01_west_raw.dat,2MASS J19112018-0911105,19:11:20.18,-9:11:10.53,26.950188,-8.567840,13.38,10.47,09.61,09.43,163,169,158,05.19,1
KELT_S14_lc_176953_V01_east_raw.dat,KELT_S14_lc_178028_V01_west_raw.dat,2MASS J19242101+0551120,19:24:21.02,+5:51:12.10,41.917395,-4.600249,13.30,06.71,05.60,05.14,296,320,280,04.92,0
KELT_S14_lc_177382_V01_east_raw.dat,KELT_S14_lc_123765_V01_west_raw.dat,2MASS J20001476+1354581,20:00:14.77,+13:54:58.15,53.337655,-8.384582,12.93,07.81,06.97,06.45,292,310,276,05.24,0
KELT_S14_lc_182215_V01_east_raw.dat,KELT_S14_lc_192205_V01_west_raw.dat,2MASS J19370443+0912026,19:37:04.43,+9:12:02.67,46.377865,-5.789577,13.50,09.74,08.91,08.57,308,336,281,04.81,0
KELT_S14_lc_182825_V01_east_raw.dat,nan,2MASS J19495958+0309102,19:49:59.58,+3:09:10.29,42.567311,-11.507839,13.30,08.20,07.33,06.71,110,113,108,05.39,0
KELT_S14_lc_183605_V01_east_raw.dat,nan,2MASS J19251849+0019358,19:25:18.50,+0:19:35.85,37.107851,-7.379986,13.32,10.88,09.94,09.41,285,310,267,04.51,0
KELT_S14_lc_183634_V01_east_raw.dat,nan,2MASS J19075505-0425077,19:07:55.05,-4:25:07.70,30.863962,-5.674798,13.32,07.71,06.46,05.65,257,273,240,04.32,0
KELT_S14_lc_185513_V01_east_raw.dat,KELT_S14_lc_200709_V01_west_raw.dat,2MASS J19164774+0308493,19:16:47.74,+3:08:49.37,38.636435,-4.191491,13.77,07.56,06.53,05.86,194,203,187,03.95,0
KELT_S14_lc_185876_V01_east_raw.dat,nan,2MASS J19354269-0011579,19:35:42.69,-0:11:57.98,37.849693,-9.930120,13.36,07.50,06.54,06.06,378,432,359,05.75,0
KELT_S14_lc_185883_V01_east_raw.dat,KELT_S14_lc_184116_V01_west_raw.dat,2MASS J19391288+0818226,19:39:12.88,+8:18:22.68,45.844886,-6.683515,13.43,07.23,06.21,05.77,271,288,258,04.31,0
KELT_S14_lc_186143_V01_east_raw.dat,KELT_S14_lc_190353_V01_west_raw.dat,2MASS J19091623+0256248,19:09:16.24,+2:56:24.82,37.585639,-2.619300,13.51,11.08,10.18,09.88,289,318,265,04.36,0
KELT_S14_lc_187355_V01_east_raw.dat,KELT_S14_lc_176174_V01_west_raw.dat,2MASS J19482128-0515070,19:48:21.29,-5:15:07.08,34.720715,-15.045205,13.37,06.41,05.49,04.94,300,322,285,04.85,0
KELT_S14_lc_187962_V01_east_raw.dat,nan,2MASS J19153334+0055136,19:15:33.34,+0:55:13.64,36.510606,-4.941981,13.40,07.98,06.92,06.27,322,355,297,04.55,0
KELT_S14_lc_188953_V01_east_raw.dat,KELT_S14_lc_195555_V01_west_raw.dat,2MASS J19155126-0220538,19:15:51.26,-2:20:53.83,33.622797,-6.502187,13.63,08.18,07.24,06.65,274,292,252,04.79,0
KELT_S14_lc_189983_V01_east_raw.dat,KELT_S14_lc_167841_V01_west_raw.dat,2MASS J19500885+1306470,19:50:08.86,+13:06:47.05,51.388218,-6.671207,13.33,08.72,07.80,07.45,221,230,213,04.59,0
KELT_S14_lc_190124_V01_east_raw.dat,KELT_S14_lc_182398_V01_west_raw.dat,2MASS J19372702+1134424,19:37:27.02,+11:34:42.45,48.514316,-4.723678,13.46,07.44,06.45,05.96,236,255,224,04.75,0
KELT_S14_lc_190395_V01_east_raw.dat,nan,2MASS J19080778+0621405,19:08:07.78,+6:21:40.56,40.493811,-0.793088,13.46,07.52,06.15,05.56,255,271,242,03.54,0
KELT_S14_lc_190560_V01_east_raw.dat,nan,2MASS J19085678-0430348,19:08:56.79,-4:30:34.80,30.898941,-5.944631,13.46,10.54,09.60,09.33,350,385,312,05.31,0
KELT_S14_lc_190641_V01_east_raw.dat,nan,2MASS J19200909+1514529,19:20:09.10,+15:14:52.97,49.733731,0.723406,13.46,11.99,10.82,10.39,286,305,267,05.04,0
KELT_S14_lc_191579_V01_east_raw.dat,KELT_S14_lc_168799_V01_west_raw.dat,2MASS J19475515+1138192,19:47:55.15,+11:38:19.22,49.827183,-6.930588,13.36,10.55,09.75,09.52,389,433,361,04.62,1
KELT_S14_lc_191608_V01_east_raw.dat,KELT_S14_lc_193050_V01_west_raw.dat,2MASS J19334057+0937195,19:33:40.57,+9:37:19.58,46.345538,-4.852191,13.61,08.53,07.48,06.95,304,336,283,05.36,0
KELT_S14_lc_192212_V01_east_raw.dat,KELT_S14_lc_193512_V01_west_raw.dat,2MASS J19144037-0041292,19:14:40.37,-0:41:29.23,34.970269,-5.484136,13.63,07.30,06.20,05.73,267,284,252,04.13,0
KELT_S14_lc_192658_V01_east_raw.dat,nan,2MASS J19080470+0248571,19:08:04.71,+2:48:57.15,37.338246,-2.411984,13.51,08.18,07.01,06.23,127,131,124,04.14,0
KELT_S14_lc_192850_V01_east_raw.dat,nan,2MASS J19142651-0856058,19:14:26.51,-8:56:05.88,27.521594,-9.144198,13.52,09.70,08.86,08.48,176,182,169,03.85,0
KELT_S14_lc_193005_V01_east_raw.dat,KELT_S14_lc_190153_V01_west_raw.dat,2MASS J19114956-0448164,19:11:49.57,-4:48:16.44,30.959948,-6.718038,13.59,08.67,07.59,07.20,132,136,129,03.99,0
KELT_S14_lc_193345_V01_east_raw.dat,nan,2MASS J19243751-0506079,19:24:37.51,-5:06:07.91,32.140762,-9.698836,13.53,07.21,06.15,05.64,147,152,143,05.37,0
KELT_S14_lc_194157_V01_east_raw.dat,KELT_S14_lc_154531_V01_west_raw.dat,2MASS J19180919+1345500,19:18:09.20,+13:45:50.02,48.195829,0.455588,13.29,10.71,09.83,09.54,286,310,270,03.42,1
KELT_S14_lc_194382_V01_east_raw.dat,KELT_S14_lc_168402_V01_west_raw.dat,2MASS J19165912+1456135,19:16:59.13,+14:56:13.56,49.101359,1.253477,13.39,10.81,09.65,09.24,281,300,265,04.63,0
KELT_S14_lc_194622_V01_east_raw.dat,KELT_S14_lc_194674_V01_west_raw.dat,2MASS J19423861-0121039,19:42:38.61,-1:21:03.99,37.624392,-11.998941,13.68,08.31,07.37,06.94,473,551,407,04.47,0
KELT_S14_lc_195050_V01_east_raw.dat,KELT_S14_lc_185810_V01_west_raw.dat,2MASS J19371065+0736271,19:37:10.66,+7:36:27.17,44.984071,-6.576232,13.56,06.41,05.35,04.79,177,185,170,03.09,0
KELT_S14_lc_196219_V01_east_raw.dat,KELT_S14_lc_189383_V01_west_raw.dat,2MASS J19170793-0925056,19:17:07.94,-9:25:05.69,27.378876,-9.953296,13.62,10.28,09.31,09.09,182,189,177,04.25,1
KELT_S14_lc_196266_V01_east_raw.dat,nan,2MASS J19172474+0006463,19:17:24.75,+0:06:46.30,36.003797,-5.724931,13.62,07.41,06.44,05.93,227,238,215,03.42,0
KELT_S14_lc_196356_V01_east_raw.dat,KELT_S14_lc_179209_V01_west_raw.dat,2MASS J19221034-0439006,19:22:10.34,-4:39:00.61,32.271420,-8.949827,13.51,08.77,07.96,07.40,287,300,275,04.96,0
KELT_S14_lc_196672_V01_east_raw.dat,nan,2MASS J19274745-0749055,19:27:47.46,-7:49:05.57,30.022989,-11.612978,13.63,08.88,07.95,07.41,208,216,200,04.14,0
KELT_S14_lc_197281_V01_east_raw.dat,nan,2MASS J19104873-0559344,19:10:48.73,-5:59:34.48,29.776637,-7.027352,13.65,07.84,06.75,06.20,280,299,264,04.85,0
KELT_S14_lc_198000_V01_east_raw.dat,KELT_S14_lc_182030_V01_west_raw.dat,2MASS J19134513+1427514,19:13:45.14,+14:27:51.48,48.319092,1.726003,13.57,09.88,08.82,08.43,261,279,243,05.30,0
KELT_S14_lc_198990_V01_east_raw.dat,KELT_S14_lc_157991_V01_west_raw.dat,2MASS J19224797+1407447,19:22:47.98,+14:07:44.80,49.047731,-0.368148,13.40,09.92,08.99,08.68,449,501,397,04.64,0
KELT_S14_lc_199644_V01_east_raw.dat,nan,2MASS J19363725-0815311,19:36:37.26,-8:15:31.15,30.604034,-13.769468,13.74,09.03,08.00,07.60,260,278,246,04.56,0
KELT_S14_lc_199986_V01_east_raw.dat,KELT_S14_lc_194335_V01_west_raw.dat,2MASS J19391522+1452468,19:39:15.23,+14:52:46.88,51.620069,-3.500989,13.77,10.29,09.56,09.36,243,257,231,04.17,1
KELT_S14_lc_200147_V01_east_raw.dat,nan,2MASS J19495307-0310062,19:49:53.08,-3:10:06.28,36.819851,-14.440451,13.77,08.79,07.89,07.50,194,204,187,04.04,0
KELT_S14_lc_201478_V01_east_raw.dat,nan,2MASS J19383284+0104229,19:38:32.85,+1:04:22.99,39.328100,-9.967174,13.85,09.16,08.12,07.75,232,251,220,04.52,0
KELT_S14_lc_201809_V01_east_raw.dat,nan,2MASS J19084010-0625108,19:08:40.10,-6:25:10.82,29.151604,-6.742788,13.87,12.35,11.62,11.40,182,191,174,05.16,1
KELT_S14_lc_202426_V01_east_raw.dat,KELT_S14_lc_199840_V01_west_raw.dat,2MASS J19432147+0030352,19:43:21.47,+0:30:35.25,39.392056,-11.293552,14.00,08.94,07.96,07.48,299,323,283,04.50,0
KELT_S14_lc_203175_V01_east_raw.dat,KELT_S14_lc_191829_V01_west_raw.dat,2MASS J19281395+1117309,19:28:13.96,+11:17:30.97,47.176363,-2.879327,13.84,07.62,06.36,05.54,186,193,180,04.60,0
KELT_S14_lc_203504_V01_east_raw.dat,nan,2MASS J19151332+0005095,19:15:13.32,+0:05:09.58,35.727711,-5.250523,14.02,08.28,07.23,06.46,382,424,357,02.80,0
KELT_S14_lc_204394_V01_east_raw.dat,KELT_S14_lc_196735_V01_west_raw.dat,2MASS J19434782+0341540,19:43:47.82,+3:41:54.07,42.306153,-9.888420,14.02,10.99,10.14,09.87,302,314,269,05.80,1
KELT_S14_lc_204624_V01_east_raw.dat,KELT_S14_lc_200620_V01_west_raw.dat,2MASS J19040049-0709186,19:04:00.49,-7:09:18.67,27.967791,-6.039021,14.19,09.43,08.51,08.04,479,530,433,02.57,0
KELT_S14_lc_205401_V01_east_raw.dat,nan,2MASS J19173138+0827177,19:17:31.38,+8:27:17.73,43.428639,-1.887415,14.47,07.78,06.62,05.89,205,244,196,03.07,0
KELT_S14_lc_205478_V01_east_raw.dat,KELT_S14_lc_192468_V01_west_raw.dat,2MASS J19074356+1248531,19:07:43.56,+12:48:53.19,46.179033,2.264511,14.12,08.15,07.07,06.59,221,232,213,03.94,0
KELT_S14_lc_205711_V01_east_raw.dat,nan,2MASS J19362989+0444018,19:36:29.89,+4:44:01.85,42.355570,-7.795263,14.83,08.13,07.20,06.81,237,247,230,02.58,0
nan,KELT_S14_lc_002211_V01_west_raw.dat,2MASS J20070539+1257063,20:07:05.40,+12:57:06.30,53.367084,-10.307728,08.70,04.46,03.57,02.74,123,127,120,04.68,0
nan,KELT_S14_lc_002946_V01_west_raw.dat,2MASS J19380160+1143182,19:38:01.61,+11:43:18.27,48.708702,-4.777773,08.96,02.75,01.88,01.36,359,387,334,04.64,0
nan,KELT_S14_lc_036532_V01_west_raw.dat,2MASS J19163567+0447088,19:16:35.68,+4:47:08.83,40.069184,-3.388862,11.22,10.35,09.45,09.19,330,362,303,03.41,1
nan,KELT_S14_lc_045396_V01_west_raw.dat,2MASS J20161670+1408303,20:16:16.70,+14:08:30.38,55.591976,-11.585086,11.45,07.33,06.53,06.09,264,283,250,03.52,0
nan,KELT_S14_lc_047008_V01_west_raw.dat,2MASS J20403703+1327007,20:40:37.04,+13:27:00.78,58.331058,-16.909782,11.48,07.18,06.37,05.87,123,127,119,04.67,0
nan,KELT_S14_lc_057860_V01_west_raw.dat,2MASS J19225920+0245332,19:22:59.21,+2:45:33.24,39.009414,-5.741200,11.69,06.38,05.28,04.67,191,201,183,04.63,0
nan,KELT_S14_lc_062263_V01_west_raw.dat,2MASS J19553800-0018428,19:55:38.00,-0:18:42.87,40.120713,-14.390073,11.77,07.66,06.74,05.97,410,474,372,04.22,0
nan,KELT_S14_lc_064200_V01_west_raw.dat,2MASS J19103217-0226332,19:10:32.18,-2:26:33.28,32.931354,-5.361825,11.81,06.21,05.15,04.65,181,191,173,03.89,0
nan,KELT_S14_lc_069314_V01_west_raw.dat,2MASS J20131396+0948548,20:13:13.96,+9:48:54.87,51.419096,-13.217611,11.89,08.23,07.43,06.83,232,247,218,04.91,0
nan,KELT_S14_lc_075234_V01_west_raw.dat,2MASS J19440252+0536408,19:44:02.52,+5:36:40.87,44.039854,-9.028880,11.98,06.52,05.64,05.09,230,243,220,03.69,0
nan,KELT_S14_lc_077183_V01_west_raw.dat,2MASS J19152619-0703540,19:15:26.20,-7:03:54.07,29.327826,-8.534323,12.01,08.68,07.84,07.48,195,205,187,04.65,0
nan,KELT_S14_lc_081188_V01_west_raw.dat,2MASS J19063859+0817058,19:06:38.60,+8:17:05.89,42.032235,0.419274,12.07,11.27,09.66,09.01,484,545,423,04.99,0
nan,KELT_S14_lc_084872_V01_west_raw.dat,2MASS J19260469+1023072,19:26:04.70,+10:23:07.30,46.126040,-2.843777,12.13,07.74,06.75,06.15,272,293,252,04.48,0
nan,KELT_S14_lc_096004_V01_west_raw.dat,2MASS J19323040+1231068,19:32:30.40,+12:31:06.85,48.755744,-3.211503,12.28,06.76,05.78,05.24,119,122,116,04.37,0
nan,KELT_S14_lc_098847_V01_west_raw.dat,2MASS J19202271+0455507,19:20:22.71,+4:55:50.73,40.636398,-4.156415,12.32,04.77,03.50,02.94,376,417,351,04.85,0
nan,KELT_S14_lc_099931_V01_west_raw.dat,2MASS J19101070-0126348,19:10:10.71,-1:26:34.89,33.784120,-4.827380,12.33,06.71,05.69,05.12,310,343,287,04.73,0
nan,KELT_S14_lc_100331_V01_west_raw.dat,2MASS J20332783+0452407,20:33:27.83,+4:52:40.72,49.721160,-20.064540,12.34,08.63,07.77,07.26,306,335,288,04.48,0
nan,KELT_S14_lc_102918_V01_west_raw.dat,2MASS J20115719+1251011,20:11:57.20,+12:51:01.13,53.906549,-11.372683,12.37,07.78,06.92,06.48,236,249,221,05.59,0
nan,KELT_S14_lc_106692_V01_west_raw.dat,2MASS J20264023+1229570,20:26:40.24,+12:29:57.00,55.559915,-14.599753,12.42,07.95,07.20,06.85,283,305,266,04.51,0
nan,KELT_S14_lc_114542_V01_west_raw.dat,2MASS J20062771+0819260,20:06:27.72,+8:19:26.07,49.228518,-12.541024,12.52,06.22,05.38,04.68,215,227,203,04.82,0
nan,KELT_S14_lc_117774_V01_west_raw.dat,2MASS J19395065+1049401,19:39:50.66,+10:49:40.14,48.140702,-5.600986,12.56,04.33,03.25,02.68,373,413,348,04.11,0
nan,KELT_S14_lc_124817_V01_west_raw.dat,2MASS J19265495+1029104,19:26:54.95,+10:29:10.46,46.312667,-2.977381,12.65,07.37,06.43,05.72,391,459,367,04.41,0
nan,KELT_S14_lc_128231_V01_west_raw.dat,2MASS J20001083+0458468,20:00:10.83,+4:58:46.88,45.459261,-12.849477,12.69,08.29,07.40,06.98,188,197,180,04.63,0
nan,KELT_S14_lc_133152_V01_west_raw.dat,2MASS J19054049+0802565,19:05:40.50,+8:02:56.53,41.712561,0.523709,12.75,06.08,05.05,04.36,284,310,261,03.98,0
nan,KELT_S14_lc_137871_V01_west_raw.dat,2MASS J19074795+0617011,19:07:47.95,+6:17:01.14,40.387096,-0.755916,12.81,12.40,11.54,11.16,148,151,145,04.85,0
nan,KELT_S14_lc_138530_V01_west_raw.dat,2MASS J19293023+1400483,19:29:30.24,+14:00:48.32,49.718402,-1.853727,12.82,06.01,04.77,03.97,371,401,343,05.31,0
nan,KELT_S14_lc_138555_V01_west_raw.dat,2MASS J20251568+0725340,20:25:15.69,+7:25:34.08,50.899859,-16.998527,12.82,07.87,07.04,06.57,701,809,593,04.50,0
nan,KELT_S14_lc_139196_V01_west_raw.dat,2MASS J20292219+1311116,20:29:22.19,+13:11:11.62,56.526032,-14.778689,12.83,07.14,05.84,04.94,242,262,229,04.36,0
nan,KELT_S14_lc_144015_V01_west_raw.dat,2MASS J19182388-0027507,19:18:23.89,-0:27:50.75,35.601669,-6.208301,12.89,11.09,10.32,10.11,400,472,376,03.95,1
nan,KELT_S14_lc_147052_V01_west_raw.dat,2MASS J19304247-0728186,19:30:42.47,-7:28:18.68,30.666835,-12.108242,12.93,10.99,10.21,10.00,178,187,171,04.36,1
nan,KELT_S14_lc_147293_V01_west_raw.dat,2MASS J19260325+0333287,19:26:03.25,+3:33:28.79,40.078191,-6.047850,12.93,11.26,10.48,10.26,309,342,282,05.22,1
nan,KELT_S14_lc_149050_V01_west_raw.dat,2MASS J19192790+0045215,19:19:27.91,+0:45:21.54,36.814892,-5.885538,12.95,12.61,11.82,11.67,498,562,445,04.15,1
nan,KELT_S14_lc_153547_V01_west_raw.dat,2MASS J20402497+0415146,20:40:24.97,+4:15:14.63,50.116365,-21.868673,13.02,07.81,07.00,06.53,234,249,220,03.54,0
nan,KELT_S14_lc_156252_V01_west_raw.dat,2MASS J19203371-0951167,19:20:33.71,-9:51:16.76,27.357520,-10.904363,13.05,07.49,06.60,06.14,253,273,230,02.06,0
nan,KELT_S14_lc_158563_V01_west_raw.dat,2MASS J20385819+1338376,20:38:58.19,+13:38:37.62,58.263350,-16.469819,13.08,08.54,07.72,07.15,255,266,249,03.99,0
nan,KELT_S14_lc_159170_V01_west_raw.dat,2MASS J19540446-0951239,19:54:04.47,-9:51:23.97,31.054758,-18.344581,13.09,09.45,08.64,08.18,194,203,187,04.38,0
nan,KELT_S14_lc_161550_V01_west_raw.dat,2MASS J20220385+0936408,20:22:03.85,+9:36:40.82,52.408087,-15.181899,13.13,08.12,07.26,06.81,219,231,207,05.17,0
nan,KELT_S14_lc_166809_V01_west_raw.dat,2MASS J19165414+1004570,19:16:54.15,+10:04:57.07,44.797552,-0.993093,13.21,06.99,05.63,05.00,223,235,213,05.68,0
nan,KELT_S14_lc_170560_V01_west_raw.dat,2MASS J19123863-0624024,19:12:38.63,-6:24:02.40,29.615032,-7.617109,13.26,09.06,07.97,07.22,488,547,445,04.86,0
nan,KELT_S14_lc_181286_V01_west_raw.dat,2MASS J19303664+1319438,19:30:36.64,+13:19:43.83,49.245712,-2.417474,13.45,08.38,07.26,06.69,311,343,289,04.30,0
nan,KELT_S14_lc_185988_V01_west_raw.dat,2MASS J19244373+1502122,19:24:43.74,+15:02:12.22,50.068213,-0.350334,13.55,10.16,09.43,09.23,376,422,355,05.44,1
nan,KELT_S14_lc_187854_V01_west_raw.dat,2MASS J19512725+1413566,19:51:27.25,+14:13:56.61,52.523577,-6.386167,13.59,10.20,09.37,09.13,501,593,453,04.99,1
nan,KELT_S14_lc_189590_V01_west_raw.dat,2MASS J19151840+0215192,19:15:18.41,+2:15:19.25,37.671124,-4.272871,13.63,11.90,11.11,10.82,284,310,262,04.12,1
nan,KELT_S14_lc_189857_V01_west_raw.dat,2MASS J19291086+0052404,19:29:10.86,+0:52:40.44,38.052230,-7.984372,13.64,07.36,06.38,05.69,426,477,384,04.48,0
nan,KELT_S14_lc_192068_V01_west_raw.dat,2MASS J19161841+0435337,19:16:18.41,+4:35:33.70,39.864486,-3.414758,13.71,12.68,11.80,11.52,345,371,311,05.08,1
nan,KELT_S14_lc_193819_V01_west_raw.dat,2MASS J19345196+0727490,19:34:51.96,+7:27:49.01,44.581542,-6.141609,13.77,09.51,08.62,08.29,305,337,288,04.65,0
nan,KELT_S14_lc_197767_V01_west_raw.dat,2MASS J20290320+0658010,20:29:03.20,+6:58:01.09,51.003762,-18.040433,13.94,07.44,06.57,06.04,154,161,149,02.92,0
nan,KELT_S14_lc_198837_V01_west_raw.dat,2MASS J20172995+1342452,20:17:29.96,+13:42:45.23,55.381635,-12.064258,14.01,08.04,07.22,06.74,107,110,103,02.94,0
nan,KELT_S14_lc_199019_V01_west_raw.dat,2MASS J19311542+0231012,19:31:15.42,+2:31:01.23,39.760665,-7.682276,14.02,08.57,07.65,07.26,256,268,245,03.69,0
KELT_S17_lc_001672_V01_east_raw.dat,KELT_S17_lc_001649_V01_west_raw.dat,2MASS J23562757-4947124,23:56:27.57,-49:47:12.49,324.221015,-65.007470,09.10,04.70,03.69,03.26,215,223,207,05.84,0
KELT_S17_lc_001690_V01_east_raw.dat,KELT_S17_lc_001805_V01_west_raw.dat,2MASS J00151132-6013250,00:15:11.33,-60:13:25.06,311.042814,-56.330134,09.15,06.55,05.76,05.40,268,290,254,05.11,1
KELT_S17_lc_003418_V01_east_raw.dat,KELT_S17_lc_006971_V01_west_raw.dat,2MASS J00350324-5012160,00:35:03.25,-50:12:16.02,309.572200,-66.712037,10.33,05.65,04.85,04.34,105,108,102,05.26,0
KELT_S17_lc_005558_V01_east_raw.dat,KELT_S17_lc_003712_V01_west_raw.dat,2MASS J00302622-4624333,00:30:26.22,-46:24:33.32,313.707280,-70.277138,10.24,05.11,04.06,03.52,225,238,213,05.51,0
KELT_S17_lc_006518_V01_east_raw.dat,KELT_S17_lc_006331_V01_west_raw.dat,2MASS J00081892-4949001,00:08:18.92,-49:49:00.16,320.089491,-65.850432,10.65,07.38,06.50,06.20,284,310,264,04.17,0
KELT_S17_lc_006527_V01_east_raw.dat,KELT_S17_lc_006746_V01_west_raw.dat,2MASS J22555174-4040167,22:55:51.75,-40:40:16.76,355.825740,-62.643566,10.69,07.53,06.49,05.80,140,145,135,05.29,0
KELT_S17_lc_006861_V01_east_raw.dat,KELT_S17_lc_006636_V01_west_raw.dat,2MASS J00341861-4300035,00:34:18.61,-43:00:03.52,314.185341,-73.751017,10.71,07.90,07.16,06.92,207,219,197,05.00,0
KELT_S17_lc_007270_V01_east_raw.dat,KELT_S17_lc_011411_V01_west_raw.dat,2MASS J23590486-5324029,23:59:04.87,-53:24:02.93,319.644210,-61.995680,11.08,05.69,04.87,04.38,143,149,138,05.40,0
KELT_S17_lc_011053_V01_east_raw.dat,KELT_S17_lc_008869_V01_west_raw.dat,2MASS J00230770-6140171,00:23:07.70,-61:40:17.10,308.801955,-55.133013,11.18,06.06,05.31,04.80,258,277,242,05.14,0
KELT_S17_lc_011608_V01_east_raw.dat,KELT_S17_lc_015724_V01_west_raw.dat,2MASS J23395066-5549496,23:39:50.66,-55:49:49.64,322.240797,-58.532473,11.56,07.98,07.08,06.76,244,262,230,05.21,0
KELT_S17_lc_014999_V01_east_raw.dat,KELT_S17_lc_020057_V01_west_raw.dat,2MASS J23240686-4504587,23:24:06.86,-45:04:58.76,341.325620,-64.990088,11.88,03.56,02.47,01.73,378,414,349,05.73,0
KELT_S17_lc_017023_V01_east_raw.dat,KELT_S17_lc_008733_V01_west_raw.dat,2MASS J23280863-4727276,23:28:08.63,-47:27:27.60,336.114201,-63.949093,11.44,05.80,05.00,04.38,567,683,507,05.72,0
KELT_S18_lc_001060_V01_east_raw.dat,KELT_S18_lc_001349_V01_west_raw.dat,2MASS J02053420-5708388,02:05:34.21,-57:08:38.83,284.354336,-57.229655,08.80,03.01,02.16,01.72,286,313,265,04.53,0
KELT_S18_lc_005433_V01_east_raw.dat,KELT_S18_lc_007454_V01_west_raw.dat,2MASS J01195257-5555041,01:19:52.58,-55:55:04.19,294.769637,-60.757463,10.70,03.49,02.55,02.03,305,344,275,05.46,0
KELT_S18_lc_006393_V01_east_raw.dat,KELT_S18_lc_010573_V01_west_raw.dat,2MASS J01140143-5646443,01:14:01.44,-56:46:44.37,296.728401,-60.076390,11.02,05.55,04.76,04.35,337,368,303,04.97,0
KELT_S18_lc_012454_V01_east_raw.dat,KELT_S18_lc_011619_V01_west_raw.dat,2MASS J01532896-4900259,01:53:28.97,-49:00:25.94,278.353702,-65.054600,11.49,07.92,07.15,06.75,252,271,231,04.61,0
KELT_S18_lc_015054_V01_east_raw.dat,KELT_S18_lc_014529_V01_west_raw.dat,2MASS J01281036-4524347,01:28:10.37,-45:24:34.74,283.510370,-70.308144,11.74,09.11,08.37,08.18,204,219,191,04.60,0
KELT_S18_lc_030575_V01_east_raw.dat,KELT_S18_lc_029321_V01_west_raw.dat,2MASS J01360466-4201281,01:36:04.67,-42:01:28.16,274.310371,-72.533249,12.70,10.13,09.38,09.14,108,112,104,04.43,1
KELT_S19_lc_001250_V01_east_raw.dat,KELT_S19_lc_001042_V01_west_raw.dat,2MASS J03005211-5038320,03:00:52.12,-50:38:32.02,265.528837,-56.029499,08.90,04.70,03.87,03.61,117,123,113,04.02,0
KELT_S19_lc_002586_V01_east_raw.dat,KELT_S19_lc_002584_V01_west_raw.dat,2MASS J02301047-6506129,02:30:10.48,-65:06:12.90,287.406766,-48.941565,09.81,04.57,03.54,03.19,220,247,200,03.83,0
KELT_S19_lc_002615_V01_east_raw.dat,KELT_S19_lc_004480_V01_west_raw.dat,2MASS J03524704-4549480,03:52:47.04,-45:49:48.06,252.875949,-49.727986,10.13,03.94,03.00,02.37,244,274,217,04.47,0
KELT_S19_lc_002689_V01_east_raw.dat,KELT_S19_lc_002306_V01_west_raw.dat,2MASS J02214814-6305016,02:21:48.14,-63:05:01.67,286.844651,-51.128853,09.77,04.27,03.32,02.90,344,405,300,04.08,0
KELT_S19_lc_002792_V01_east_raw.dat,KELT_S19_lc_002563_V01_west_raw.dat,2MASS J02355221-6235005,02:35:52.22,-62:35:00.50,284.314180,-50.601962,09.84,06.05,05.33,04.90,285,327,251,03.68,0
KELT_S19_lc_004884_V01_east_raw.dat,KELT_S19_lc_005454_V01_west_raw.dat,2MASS J03474948-6232127,03:47:49.48,-62:32:12.73,276.253212,-44.376008,10.62,07.34,06.42,06.12,204,224,188,04.31,0
KELT_S19_lc_011940_V01_east_raw.dat,KELT_S19_lc_011119_V01_west_raw.dat,2MASS J02251595-5934123,02:25:15.96,-59:34:12.40,282.985198,-53.773264,11.61,04.73,03.91,03.25,284,331,251,04.45,0
KELT_S19_lc_013095_V01_east_raw.dat,KELT_S19_lc_008038_V01_west_raw.dat,2MASS J04041187-4550142,04:04:11.88,-45:50:14.27,252.339025,-47.771690,11.47,05.63,04.80,04.33,325,371,282,04.20,0
KELT_S19_lc_013564_V01_east_raw.dat,KELT_S19_lc_014250_V01_west_raw.dat,2MASS J03324657-6356214,03:32:46.58,-63:56:21.47,279.200224,-45.045514,11.85,07.95,07.03,06.70,289,333,255,02.68,0
KELT_S19_lc_017834_V01_east_raw.dat,nan,2MASS J02383495-5408024,02:38:34.96,-54:08:02.43,274.255418,-56.616663,12.16,05.90,05.12,04.54,131,140,124,03.82,0
KELT_S19_lc_047877_V01_east_raw.dat,KELT_S19_lc_046575_V01_west_raw.dat,2MASS J03462873-5557143,03:46:28.74,-55:57:14.35,267.934131,-47.535141,13.52,11.01,10.21,09.96,275,317,241,03.91,0
KELT_S19_lc_054978_V01_east_raw.dat,KELT_S19_lc_060076_V01_west_raw.dat,2MASS J03101142-5830041,03:10:11.43,-58:30:04.18,275.089042,-50.457135,13.84,10.15,09.31,09.01,130,138,122,03.63,0
KELT_S20_lc_000148_V01_east_raw.dat,KELT_S20_lc_000146_V01_west_raw.dat,2MASS J04460955-4914450,04:46:09.55,-49:14:45.09,255.898738,-40.347770,07.01,04.51,03.54,03.17,192,210,174,04.03,0
KELT_S20_lc_000578_V01_east_raw.dat,KELT_S20_lc_000681_V01_west_raw.dat,2MASS J05134462-4932477,05:13:44.62,-49:32:47.72,256.138291,-35.855077,08.16,04.31,03.29,02.99,163,174,153,03.99,0
KELT_S20_lc_000652_V01_east_raw.dat,KELT_S20_lc_000288_V01_west_raw.dat,2MASS J04333283-6301450,04:33:32.83,-63:01:45.00,273.989924,-39.409366,07.87,03.10,02.31,01.82,245,285,222,03.90,0
KELT_S20_lc_002415_V01_east_raw.dat,KELT_S20_lc_002374_V01_west_raw.dat,2MASS J05105724-4830253,05:10:57.25,-48:30:25.38,254.840252,-36.289815,09.45,01.68,00.75,00.30,286,327,245,04.74,0
KELT_S20_lc_003627_V01_east_raw.dat,KELT_S20_lc_003712_V01_west_raw.dat,2MASS J04005341-5515445,04:00:53.42,-55:15:44.58,265.886431,-45.907709,09.90,06.63,05.80,05.49,430,525,371,03.14,0
KELT_S20_lc_005261_V01_east_raw.dat,KELT_S20_lc_005773_V01_west_raw.dat,2MASS J04201973-5420124,04:20:19.73,-54:20:12.47,263.492469,-43.498104,10.36,06.25,05.42,05.09,100,106,95,04.14,0
KELT_S20_lc_005471_V01_east_raw.dat,KELT_S20_lc_004666_V01_west_raw.dat,2MASS J05150588-4655047,05:15:05.88,-46:55:04.78,252.914580,-35.529297,10.26,05.63,04.84,04.36,159,171,148,04.39,0
KELT_S20_lc_007745_V01_east_raw.dat,KELT_S20_lc_009008_V01_west_raw.dat,2MASS J03550993-5330323,03:55:09.93,-53:30:32.33,263.891176,-47.282242,10.83,07.44,06.65,06.29,199,216,184,03.58,0
KELT_S20_lc_008848_V01_east_raw.dat,KELT_S20_lc_019339_V01_west_raw.dat,2MASS J04055152-5450029,04:05:51.53,-54:50:02.99,264.976607,-45.373766,11.38,05.95,05.16,04.43,171,186,158,04.50,0
KELT_S20_lc_011209_V01_east_raw.dat,KELT_S20_lc_010389_V01_west_raw.dat,2MASS J04473002-5541057,04:47:30.03,-55:41:05.78,264.208390,-39.413293,11.14,06.76,05.98,05.44,333,398,293,04.22,0
KELT_S20_lc_014204_V01_east_raw.dat,KELT_S20_lc_010433_V01_west_raw.dat,2MASS J04285033-5430077,04:28:50.33,-54:30:07.76,263.326115,-42.255233,11.29,06.49,05.68,05.32,230,255,209,04.26,0
KELT_S20_lc_017881_V01_east_raw.dat,KELT_S20_lc_015368_V01_west_raw.dat,2MASS J03534262-5456063,03:53:42.63,-54:56:06.37,265.964977,-46.984202,11.66,07.28,06.49,06.07,181,197,169,03.77,0
KELT_S20_lc_019075_V01_east_raw.dat,KELT_S20_lc_021449_V01_west_raw.dat,2MASS J04122790-6508448,04:12:27.90,-65:08:44.84,277.674644,-40.761560,11.91,07.02,06.19,05.79,192,212,176,03.67,0
KELT_S20_lc_027339_V01_east_raw.dat,KELT_S20_lc_027574_V01_west_raw.dat,2MASS J05094358-6521592,05:09:43.59,-65:21:59.29,275.569563,-35.013251,12.31,08.83,08.06,07.69,214,237,194,07.27,0
KELT_S20_lc_064284_V01_east_raw.dat,KELT_S20_lc_066993_V01_west_raw.dat,2MASS J04141812-5402466,04:14:18.12,-54:02:46.69,263.413245,-44.424495,13.55,11.35,10.62,10.43,685,876,494,03.54,0
KELT_S20_lc_075777_V01_east_raw.dat,KELT_S20_lc_077794_V01_west_raw.dat,2MASS J04400627-6343577,04:40:06.27,-63:43:57.76,274.564281,-38.495649,13.81,11.31,10.54,10.25,107,113,102,03.88,0
KELT_S20_lc_086308_V01_east_raw.dat,KELT_S20_lc_076922_V01_west_raw.dat,2MASS J04183996-5746370,04:18:39.96,-57:46:37.08,268.114544,-42.779324,13.92,09.76,08.30,07.09,145,157,136,03.60,0
KELT_S20_lc_086862_V01_east_raw.dat,KELT_S20_lc_088775_V01_west_raw.dat,2MASS J05305548-6248257,05:30:55.48,-62:48:25.70,272.136484,-33.061913,14.06,11.48,10.72,10.28,378,436,317,03.81,0
KELT_S21_lc_000917_V01_east_raw.dat,nan,2MASS J06422843-4222166,06:42:28.43,-42:22:16.62,251.403648,-19.451755,08.11,05.06,04.24,03.79,151,162,143,03.93,0
KELT_S21_lc_001669_V01_east_raw.dat,KELT_S21_lc_000838_V01_west_raw.dat,2MASS J06131479-5954536,06:13:14.80,-59:54:53.66,268.905971,-27.940596,08.35,04.77,03.69,03.42,188,200,179,04.82,0
KELT_S21_lc_002108_V01_east_raw.dat,KELT_S21_lc_002089_V01_west_raw.dat,2MASS J06511147-4821558,06:51:11.48,-48:21:55.85,257.952339,-19.964501,08.85,03.96,02.93,02.54,177,187,168,03.59,0
KELT_S21_lc_002195_V01_east_raw.dat,KELT_S21_lc_001975_V01_west_raw.dat,2MASS J06475139-4201086,06:47:51.40,-42:01:08.62,251.411602,-18.394444,08.85,02.84,01.91,01.47,236,262,218,03.68,0
KELT_S21_lc_006416_V01_east_raw.dat,KELT_S21_lc_011698_V01_west_raw.dat,2MASS J05371708-5538238,05:37:17.09,-55:38:23.89,263.593130,-32.419816,10.30,04.78,03.84,03.50,168,181,159,05.53,0
KELT_S21_lc_007743_V01_east_raw.dat,KELT_S21_lc_008050_V01_west_raw.dat,2MASS J05560298-6257277,05:56:02.98,-62:57:27.80,272.218704,-30.196850,10.20,05.96,05.07,04.68,312,343,282,02.26,0
KELT_S21_lc_007897_V01_east_raw.dat,KELT_S21_lc_008098_V01_west_raw.dat,2MASS J05415855-4752259,05:41:58.56,-47:52:25.96,254.551968,-31.088773,10.21,06.05,05.19,04.79,234,301,213,02.74,0
KELT_S21_lc_008170_V01_east_raw.dat,KELT_S21_lc_008696_V01_west_raw.dat,2MASS J05280365-4535529,05:28:03.65,-45:35:52.94,251.549478,-33.185859,10.27,05.83,04.96,04.59,121,129,112,03.22,0
KELT_S21_lc_009185_V01_east_raw.dat,KELT_S21_lc_009353_V01_west_raw.dat,2MASS J06124439-4540020,06:12:44.40,-45:40:02.09,253.175518,-25.510749,10.37,05.31,04.43,04.15,221,242,201,05.07,0
KELT_S21_lc_009249_V01_east_raw.dat,KELT_S21_lc_005477_V01_west_raw.dat,2MASS J05355951-4404387,05:35:59.51,-44:04:38.78,249.981224,-31.593685,10.09,03.83,03.04,02.51,226,242,213,05.32,0
KELT_S21_lc_010122_V01_east_raw.dat,KELT_S21_lc_024595_V01_west_raw.dat,2MASS J06172366-6154077,06:17:23.67,-61:54:07.79,271.202446,-27.663562,10.97,05.33,04.60,04.03,380,427,353,05.53,0
KELT_S21_lc_013226_V01_east_raw.dat,KELT_S21_lc_029907_V01_west_raw.dat,2MASS J05163848-4052583,05:16:38.48,-40:52:58.39,245.602771,-34.673520,11.24,03.51,02.61,02.15,314,345,284,05.47,0
KELT_S21_lc_014723_V01_east_raw.dat,KELT_S21_lc_012254_V01_west_raw.dat,2MASS J07031882-4429387,07:03:18.82,-44:29:38.76,254.894847,-16.659778,10.78,05.39,04.64,04.04,452,526,396,04.35,0
KELT_S21_lc_016025_V01_east_raw.dat,KELT_S21_lc_017005_V01_west_raw.dat,2MASS J06295220-5947442,06:29:52.20,-59:47:44.23,269.111660,-25.858582,11.01,06.26,05.41,04.99,315,348,284,02.88,0
KELT_S21_lc_018402_V01_east_raw.dat,KELT_S21_lc_018449_V01_west_raw.dat,2MASS J05495695-5252097,05:49:56.96,-52:52:09.74,260.494948,-30.394471,11.13,08.24,07.44,07.18,109,114,102,03.88,0
KELT_S21_lc_018946_V01_east_raw.dat,KELT_S21_lc_019146_V01_west_raw.dat,2MASS J05500374-4024115,05:50:03.75,-40:24:11.53,246.372952,-28.351937,11.17,05.64,04.78,04.30,142,152,135,05.49,0
KELT_S21_lc_019964_V01_east_raw.dat,KELT_S21_lc_013545_V01_west_raw.dat,2MASS J06091007-5012273,06:09:10.08,-50:12:27.35,257.984932,-27.053633,11.01,04.46,03.54,03.03,269,296,251,04.83,0
KELT_S21_lc_020076_V01_east_raw.dat,KELT_S21_lc_020466_V01_west_raw.dat,2MASS J05575255-4249501,05:57:52.56,-42:49:50.11,249.415797,-27.461109,11.24,05.86,04.96,04.53,349,374,324,05.16,0
KELT_S21_lc_020550_V01_east_raw.dat,KELT_S21_lc_016322_V01_west_raw.dat,2MASS J07041368-4750335,07:04:13.69,-47:50:33.52,258.216858,-17.740367,11.13,07.00,05.86,05.02,278,310,258,04.79,0
KELT_S21_lc_021140_V01_east_raw.dat,KELT_S21_lc_019612_V01_west_raw.dat,2MASS J06093213-6007192,06:09:32.13,-60:07:19.26,269.083605,-28.423627,11.25,04.61,03.66,03.19,316,347,284,04.98,0
KELT_S21_lc_021362_V01_east_raw.dat,KELT_S21_lc_020548_V01_west_raw.dat,2MASS J07022038-5548417,07:02:20.38,-55:48:41.73,266.062117,-20.695874,11.29,06.55,05.58,05.22,299,336,274,04.50,0
KELT_S21_lc_021464_V01_east_raw.dat,KELT_S21_lc_010363_V01_west_raw.dat,2MASS J07104978-4314087,07:10:49.78,-43:14:08.72,254.230541,-14.924919,10.90,05.61,04.68,04.25,112,117,108,05.86,0
KELT_S21_lc_021542_V01_east_raw.dat,KELT_S21_lc_016449_V01_west_raw.dat,2MASS J05340942-5519289,05:34:09.42,-55:19:29.00,263.206076,-32.855108,11.16,05.71,04.82,04.48,340,379,309,05.20,0
KELT_S21_lc_023157_V01_east_raw.dat,KELT_S21_lc_011543_V01_west_raw.dat,2MASS J07121998-4139455,07:12:19.99,-41:39:45.56,252.857947,-14.038693,11.01,06.10,05.20,04.71,291,324,263,05.70,0
KELT_S21_lc_023848_V01_east_raw.dat,KELT_S21_lc_031179_V01_west_raw.dat,2MASS J06301836-6013403,06:30:18.36,-60:13:40.35,269.595272,-25.879968,11.61,07.18,06.40,05.95,346,386,313,04.93,0
KELT_S21_lc_024046_V01_east_raw.dat,KELT_S21_lc_020944_V01_west_raw.dat,2MASS J06124729-4225047,06:12:47.30,-42:25:04.74,249.700855,-24.699171,11.37,05.30,04.41,03.75,208,224,196,03.86,0
KELT_S21_lc_024346_V01_east_raw.dat,KELT_S21_lc_021380_V01_west_raw.dat,2MASS J07061244-5124446,07:06:12.44,-51:24:44.61,261.851424,-18.703722,11.39,06.01,05.09,04.58,278,305,255,05.62,0
KELT_S21_lc_024350_V01_east_raw.dat,KELT_S21_lc_026258_V01_west_raw.dat,2MASS J06324809-4354136,06:32:48.10,-43:54:13.64,252.360569,-21.610043,11.52,07.54,06.65,06.13,330,356,299,05.18,0
KELT_S21_lc_027256_V01_east_raw.dat,KELT_S21_lc_025458_V01_west_raw.dat,2MASS J05392600-5125236,05:39:26.00,-51:25:23.67,258.640847,-31.869051,11.57,08.51,07.69,07.41,304,338,276,03.14,0
KELT_S21_lc_027979_V01_east_raw.dat,KELT_S21_lc_058937_V01_west_raw.dat,2MASS J05430433-5057334,05:43:04.33,-50:57:33.50,258.158788,-31.259477,12.14,06.40,05.52,04.91,168,178,153,05.98,0
KELT_S21_lc_028222_V01_east_raw.dat,KELT_S21_lc_029427_V01_west_raw.dat,2MASS J06514045-5955185,06:51:40.45,-59:55:18.50,269.885352,-23.211238,11.68,07.54,06.69,06.25,328,359,298,04.99,0
KELT_S21_lc_033523_V01_east_raw.dat,KELT_S21_lc_032614_V01_west_raw.dat,2MASS J05535137-4544588,05:53:51.38,-45:44:58.89,252.494220,-28.751761,11.85,06.71,05.79,05.41,155,163,148,04.49,0
KELT_S21_lc_033736_V01_east_raw.dat,KELT_S21_lc_025978_V01_west_raw.dat,2MASS J07001170-4115585,07:00:11.70,-41:15:58.58,251.554953,-15.973548,11.71,06.55,04.91,03.73,89,92,87,04.86,0
KELT_S21_lc_034326_V01_east_raw.dat,nan,2MASS J06344926-4001586,06:34:49.26,-40:01:58.68,248.553976,-20.039396,11.91,09.18,08.39,08.15,492,567,406,03.13,0
KELT_S21_lc_036517_V01_east_raw.dat,KELT_S21_lc_030688_V01_west_raw.dat,2MASS J06554599-4735034,06:55:45.99,-47:35:03.47,257.438176,-18.983883,11.87,08.19,07.32,06.91,139,145,134,04.04,0
KELT_S21_lc_040255_V01_east_raw.dat,KELT_S21_lc_042671_V01_west_raw.dat,2MASS J05532143-6056527,05:53:21.44,-60:56:52.75,269.881705,-30.462102,12.14,07.63,06.78,06.40,189,205,175,04.60,0
KELT_S21_lc_045302_V01_east_raw.dat,KELT_S21_lc_036396_V01_west_raw.dat,2MASS J07094818-4217294,07:09:48.19,-42:17:29.43,253.256849,-14.722234,12.12,07.65,06.70,06.31,192,205,182,04.02,0
KELT_S21_lc_047894_V01_east_raw.dat,KELT_S21_lc_073093_V01_west_raw.dat,2MASS J07350523-5906325,07:35:05.23,-59:06:32.60,270.973141,-17.746238,12.64,07.50,06.60,06.10,94,97,91,05.71,0
KELT_S21_lc_050292_V01_east_raw.dat,KELT_S21_lc_061872_V01_west_raw.dat,2MASS J06324957-6335497,06:32:49.58,-63:35:49.79,273.347904,-26.137307,12.55,06.48,05.67,05.22,327,361,294,05.79,0
KELT_S21_lc_051212_V01_east_raw.dat,nan,2MASS J06425830-5611227,06:42:58.30,-56:11:22.72,265.638148,-23.400736,12.44,07.37,06.51,06.08,311,341,282,04.17,0
KELT_S21_lc_052508_V01_east_raw.dat,KELT_S21_lc_047873_V01_west_raw.dat,2MASS J06344617-4740571,06:34:46.18,-47:40:57.15,256.368240,-22.377379,12.40,08.05,07.16,06.83,273,304,246,04.69,0
KELT_S21_lc_052615_V01_east_raw.dat,KELT_S21_lc_052640_V01_west_raw.dat,2MASS J06451563-5504105,06:45:15.64,-55:04:10.60,264.549833,-22.803456,12.47,07.50,06.26,05.31,203,217,189,04.91,0
KELT_S21_lc_056491_V01_east_raw.dat,KELT_S21_lc_042625_V01_west_raw.dat,2MASS J06381645-5817340,06:38:16.46,-58:17:34.08,267.716274,-24.505331,12.37,06.67,05.80,05.31,434,502,380,04.84,0
KELT_S21_lc_057649_V01_east_raw.dat,nan,2MASS J07142291-3956384,07:14:22.91,-39:56:38.40,251.411724,-12.977239,12.61,09.68,08.26,07.21,231,249,215,03.53,0
KELT_S21_lc_058212_V01_east_raw.dat,KELT_S21_lc_084699_V01_west_raw.dat,2MASS J06485442-4249299,06:48:54.43,-42:49:29.91,252.279345,-18.491735,12.90,07.32,06.45,05.74,185,198,175,06.06,0
KELT_S21_lc_058723_V01_east_raw.dat,KELT_S21_lc_075306_V01_west_raw.dat,2MASS J06413926-4615552,06:41:39.26,-46:15:55.21,255.283060,-20.838043,12.81,07.71,06.85,06.38,374,420,338,04.94,0
KELT_S21_lc_060022_V01_east_raw.dat,KELT_S21_lc_058045_V01_west_raw.dat,2MASS J05532939-5225593,05:53:29.39,-52:25:59.32,260.061405,-29.813120,12.63,08.50,07.69,07.33,244,263,226,05.32,0
KELT_S21_lc_063330_V01_east_raw.dat,KELT_S21_lc_067628_V01_west_raw.dat,2MASS J06264848-4930466,06:26:48.49,-49:30:46.68,257.914035,-24.128246,12.78,05.45,04.28,03.54,200,212,189,05.07,0
KELT_S21_lc_067146_V01_east_raw.dat,KELT_S21_lc_035976_V01_west_raw.dat,2MASS J05523073-4521452,05:52:30.74,-45:21:45.22,252.010793,-28.912610,12.39,05.44,04.21,03.60,504,612,440,05.77,0
KELT_S21_lc_073124_V01_east_raw.dat,KELT_S21_lc_081991_V01_west_raw.dat,2MASS J05535164-4235032,05:53:51.64,-42:35:03.21,248.964596,-28.128547,13.04,08.32,07.53,07.01,376,418,343,05.35,0
KELT_S21_lc_087223_V01_east_raw.dat,nan,2MASS J07405975-6203311,07:40:59.76,-62:03:31.13,274.120584,-18.261503,13.23,07.70,06.84,06.33,250,268,232,04.34,0
KELT_S21_lc_098479_V01_east_raw.dat,KELT_S21_lc_101618_V01_west_raw.dat,2MASS J06301561-6404285,06:30:15.61,-64:04:28.51,273.828314,-26.487299,13.47,09.09,08.15,07.79,256,278,235,05.24,0
KELT_S21_lc_105612_V01_east_raw.dat,nan,2MASS J06450875-5906000,06:45:08.75,-59:06:00.06,268.797810,-23.816578,13.56,06.40,05.47,04.99,191,203,181,04.60,0
KELT_S21_lc_109343_V01_east_raw.dat,nan,2MASS J06354493-5531297,06:35:44.94,-55:31:29.70,264.669469,-24.227451,13.63,08.35,07.47,07.01,325,359,289,03.67,0
KELT_S21_lc_121763_V01_east_raw.dat,KELT_S21_lc_115354_V01_west_raw.dat,2MASS J07033562-4047483,07:03:35.62,-40:47:48.39,251.361080,-15.201309,13.87,08.39,07.51,07.06,266,307,251,05.59,0
nan,KELT_S21_lc_010221_V01_west_raw.dat,2MASS J07084675-5953296,07:08:46.75,-59:53:29.67,270.499225,-21.143959,10.46,05.21,04.26,03.47,260,278,247,04.07,0
KELT_S22_lc_000861_V01_east_raw.dat,KELT_S22_lc_000899_V01_west_raw.dat,2MASS J08365383-1758159,08:36:53.83,-17:58:15.97,241.663238,13.606948,08.32,02.97,02.05,01.65,460,548,385,05.16,0
KELT_S22_lc_001380_V01_east_raw.dat,KELT_S22_lc_001311_V01_west_raw.dat,2MASS J08444012-2907125,08:44:40.13,-29:07:12.59,251.894840,8.441056,08.68,04.54,03.46,03.21,267,288,247,05.42,0
KELT_S22_lc_001553_V01_east_raw.dat,KELT_S22_lc_001630_V01_west_raw.dat,2MASS J08330841-1758551,08:33:08.41,-17:58:55.16,241.150408,12.865969,08.82,03.94,02.86,02.43,322,354,294,02.84,0
KELT_S22_lc_002218_V01_east_raw.dat,KELT_S22_lc_002037_V01_west_raw.dat,2MASS J08594171-2810192,08:59:41.72,-28:10:19.29,253.232893,11.608211,09.08,04.12,03.10,02.67,151,161,145,03.61,0
KELT_S22_lc_002597_V01_east_raw.dat,KELT_S22_lc_001571_V01_west_raw.dat,2MASS J08553985-0908296,08:55:39.85,-9:08:29.61,236.766543,22.386661,09.04,03.48,02.59,02.21,877,1195,559,05.54,0
KELT_S22_lc_002864_V01_east_raw.dat,KELT_S22_lc_002228_V01_west_raw.dat,2MASS J09353028-1441285,09:35:30.28,-14:41:28.59,248.149024,26.701492,09.24,02.78,01.80,01.13,282,303,262,05.61,0
KELT_S22_lc_003413_V01_east_raw.dat,KELT_S22_lc_003201_V01_west_raw.dat,2MASS J09433137-1834286,09:43:31.37,-18:34:28.61,252.780401,25.488701,09.48,04.28,03.28,02.79,302,332,279,05.44,0
KELT_S22_lc_003503_V01_east_raw.dat,KELT_S22_lc_007737_V01_west_raw.dat,2MASS J09050460-2505198,09:05:04.60,-25:05:19.81,251.590063,14.504977,09.90,05.34,04.33,03.90,316,350,289,04.66,0
KELT_S22_lc_003660_V01_east_raw.dat,KELT_S22_lc_003209_V01_west_raw.dat,2MASS J08453071-2812027,08:45:30.71,-28:12:02.71,251.272143,9.148760,09.52,05.22,03.90,02.96,208,223,198,05.84,0
KELT_S22_lc_004065_V01_east_raw.dat,KELT_S22_lc_008348_V01_west_raw.dat,2MASS J09445897-2401156,09:44:58.98,-24:01:15.69,257.258787,21.887272,10.01,04.35,03.36,02.88,373,418,346,05.26,0
KELT_S22_lc_005716_V01_east_raw.dat,KELT_S22_lc_004737_V01_west_raw.dat,2MASS J08434992-2536412,08:43:49.92,-25:36:41.26,248.952390,10.421185,09.90,06.23,04.62,03.06,337,363,301,04.90,0
KELT_S22_lc_007534_V01_east_raw.dat,KELT_S22_lc_007942_V01_west_raw.dat,2MASS J09105738-1616290,09:10:57.39,-16:16:29.09,245.330324,21.147059,10.27,05.31,04.52,04.05,483,565,424,04.55,0
KELT_S22_lc_007627_V01_east_raw.dat,KELT_S22_lc_009051_V01_west_raw.dat,2MASS J08333744-3016518,08:33:37.45,-30:16:51.86,251.379088,5.826166,10.34,05.61,04.81,04.54,382,443,357,02.27,0
KELT_S22_lc_007772_V01_east_raw.dat,KELT_S22_lc_008952_V01_west_raw.dat,2MASS J08502967-2844497,08:50:29.67,-28:44:49.74,252.391983,9.675090,10.35,06.29,05.10,04.33,158,168,146,03.21,0
KELT_S22_lc_008034_V01_east_raw.dat,KELT_S22_lc_007522_V01_west_raw.dat,2MASS J09241502-2152122,09:24:15.03,-21:52:12.29,252.058947,19.934519,10.28,05.57,04.83,04.28,662,756,568,03.25,0
KELT_S22_lc_008264_V01_east_raw.dat,KELT_S22_lc_008174_V01_west_raw.dat,2MASS J09263501-3003196,09:26:35.02,-30:03:19.67,258.698231,14.724398,10.33,05.46,04.62,04.18,102,107,98,04.39,0
KELT_S22_lc_008935_V01_east_raw.dat,KELT_S22_lc_012847_V01_west_raw.dat,2MASS J09223592-1601336,09:22:35.93,-16:01:33.68,247.032203,23.470703,10.59,06.21,05.26,04.70,234,252,217,05.34,0
KELT_S22_lc_009883_V01_east_raw.dat,KELT_S22_lc_011133_V01_west_raw.dat,2MASS J08282378-0801402,08:28:23.79,-8:01:40.23,231.862019,17.345161,10.57,05.38,04.52,04.05,319,347,292,04.79,0
KELT_S22_lc_010146_V01_east_raw.dat,KELT_S22_lc_008486_V01_west_raw.dat,2MASS J09224298-2416212,09:22:42.98,-24:16:21.28,253.693202,18.061286,10.45,06.17,05.30,04.95,98,101,96,04.73,0
KELT_S22_lc_010520_V01_east_raw.dat,KELT_S22_lc_007981_V01_west_raw.dat,2MASS J09133183-2323313,09:13:31.84,-23:23:31.37,251.541143,17.072125,10.44,05.37,03.75,02.71,177,187,169,04.63,0
KELT_S22_lc_011020_V01_east_raw.dat,KELT_S22_lc_013087_V01_west_raw.dat,2MASS J09024240-3032434,09:02:42.41,-30:32:43.45,255.514473,10.583154,10.70,05.45,04.49,03.85,370,440,341,05.59,0
KELT_S22_lc_011200_V01_east_raw.dat,KELT_S22_lc_012003_V01_west_raw.dat,2MASS J08480729-3127395,08:48:07.30,-31:27:39.59,254.221115,7.587441,10.67,05.13,04.05,03.68,326,354,298,03.73,0
KELT_S22_lc_012500_V01_east_raw.dat,KELT_S22_lc_012024_V01_west_raw.dat,2MASS J08283457-2257316,08:28:34.57,-22:57:31.68,244.704296,9.158427,10.72,05.90,04.90,04.39,151,158,141,04.12,0
KELT_S22_lc_015460_V01_east_raw.dat,KELT_S22_lc_016980_V01_west_raw.dat,2MASS J08272983-1243265,08:27:29.83,-12:43:26.56,235.868141,14.647596,11.00,05.91,05.05,04.62,142,149,136,04.28,0
KELT_S22_lc_015713_V01_east_raw.dat,KELT_S22_lc_017875_V01_west_raw.dat,2MASS J08450896-2559083,08:45:08.97,-25:59:08.38,249.437737,10.431546,11.04,06.71,05.86,05.40,175,183,168,04.67,0
KELT_S22_lc_016851_V01_east_raw.dat,KELT_S22_lc_019517_V01_west_raw.dat,2MASS J09115318-2920247,09:11:53.18,-29:20:24.75,255.920980,12.874043,11.12,05.88,04.96,04.54,329,351,299,05.15,0
KELT_S22_lc_017977_V01_east_raw.dat,KELT_S22_lc_024472_V01_west_raw.dat,2MASS J08431941-2956548,08:43:19.41,-29:56:54.82,252.377858,7.704063,11.28,05.45,04.61,04.07,272,293,251,05.24,0
KELT_S22_lc_018125_V01_east_raw.dat,KELT_S22_lc_018139_V01_west_raw.dat,2MASS J09441284-3027419,09:44:12.84,-30:27:41.91,261.826290,17.092802,11.12,05.25,04.36,03.98,293,330,273,04.21,0
KELT_S22_lc_018756_V01_east_raw.dat,KELT_S22_lc_020618_V01_west_raw.dat,2MASS J08291553-2236091,08:29:15.53,-22:36:09.18,244.498610,9.490804,11.21,06.57,05.61,05.26,270,291,247,02.60,0
KELT_S22_lc_019021_V01_east_raw.dat,KELT_S22_lc_018909_V01_west_raw.dat,2MASS J09375491-2743497,09:37:54.92,-27:43:49.71,258.805054,18.122196,11.17,06.50,05.66,05.32,110,114,105,05.00,0
KELT_S22_lc_020960_V01_east_raw.dat,KELT_S22_lc_027776_V01_west_raw.dat,2MASS J09143337-3108511,09:14:33.37,-31:08:51.13,257.691138,12.091827,11.43,06.33,04.98,04.02,236,251,223,04.70,0
KELT_S22_lc_022014_V01_east_raw.dat,KELT_S22_lc_025113_V01_west_raw.dat,2MASS J08261484-1903452,08:26:14.84,-19:03:45.27,241.125548,10.907209,11.40,07.39,06.47,06.12,448,520,383,04.48,0
KELT_S22_lc_022767_V01_east_raw.dat,nan,2MASS J08303914-3120262,08:30:39.15,-31:20:26.28,251.862985,4.687054,11.34,06.81,05.68,04.95,92,95,90,04.16,0
KELT_S22_lc_022866_V01_east_raw.dat,KELT_S22_lc_026070_V01_west_raw.dat,2MASS J09041467-2929396,09:04:14.68,-29:29:39.66,254.920372,11.518858,11.44,05.83,04.99,04.47,179,187,170,05.29,0
KELT_S22_lc_026799_V01_east_raw.dat,KELT_S22_lc_027770_V01_west_raw.dat,2MASS J09440642-2247227,09:44:06.42,-22:47:22.70,256.172197,22.625796,11.57,06.62,05.72,05.32,308,340,284,03.43,0
KELT_S22_lc_026866_V01_east_raw.dat,KELT_S22_lc_028140_V01_west_raw.dat,2MASS J08285940-1202383,08:28:59.40,-12:02:38.35,235.481076,15.322542,11.58,07.70,06.84,06.42,198,212,187,04.48,0
KELT_S22_lc_027295_V01_east_raw.dat,KELT_S22_lc_020126_V01_west_raw.dat,2MASS J09185512-2516413,09:18:55.12,-25:16:41.31,253.868455,16.747418,11.40,06.54,05.60,05.23,249,271,233,04.95,0
KELT_S22_lc_027348_V01_east_raw.dat,KELT_S22_lc_019723_V01_west_raw.dat,2MASS J09255120-2400377,09:25:51.20,-24:00:37.79,253.999413,18.765875,11.39,03.88,02.74,01.99,232,249,219,04.60,0
KELT_S22_lc_029947_V01_east_raw.dat,KELT_S22_lc_038719_V01_west_raw.dat,2MASS J08320443-2853298,08:32:04.43,-28:53:29.84,250.049533,6.370587,11.82,06.94,06.03,05.62,502,584,423,03.67,0
KELT_S22_lc_030458_V01_east_raw.dat,KELT_S22_lc_044048_V01_west_raw.dat,2MASS J09001622-1739223,09:00:16.22,-17:39:22.38,244.815217,18.283104,11.90,05.77,04.96,04.31,135,142,129,05.50,0
KELT_S22_lc_031544_V01_east_raw.dat,KELT_S22_lc_038333_V01_west_raw.dat,2MASS J08455804-2945076,08:45:58.04,-29:45:07.69,252.574877,8.277794,11.84,06.64,05.36,04.44,334,361,302,04.82,0
KELT_S22_lc_032210_V01_east_raw.dat,KELT_S22_lc_020974_V01_west_raw.dat,2MASS J08491684-2853537,08:49:16.84,-28:53:53.76,252.345042,9.372801,11.52,05.64,04.78,04.33,402,472,368,03.73,0
KELT_S22_lc_032675_V01_east_raw.dat,KELT_S22_lc_020277_V01_west_raw.dat,2MASS J09132689-1423096,09:13:26.89,-14:23:09.67,244.134821,22.789958,11.51,06.28,05.47,05.01,340,362,310,04.50,0
KELT_S22_lc_032695_V01_east_raw.dat,KELT_S22_lc_065435_V01_west_raw.dat,2MASS J08261871-2935553,08:26:18.72,-29:35:55.37,249.894794,4.936728,12.20,06.60,05.70,05.12,238,257,222,05.07,0
KELT_S22_lc_032919_V01_east_raw.dat,KELT_S22_lc_049090_V01_west_raw.dat,2MASS J09421007-1409163,09:42:10.07,-14:09:16.37,248.905414,28.263718,12.02,06.34,05.51,05.05,334,361,296,05.34,0
KELT_S22_lc_033217_V01_east_raw.dat,KELT_S22_lc_031513_V01_west_raw.dat,2MASS J09332239-2006281,09:33:22.40,-20:06:28.14,252.201770,22.695234,11.76,07.57,06.08,04.99,278,309,259,04.91,0
KELT_S22_lc_035660_V01_east_raw.dat,KELT_S22_lc_043258_V01_west_raw.dat,2MASS J08254269-2337140,08:25:42.70,-23:37:14.05,244.877232,8.241140,11.99,08.07,07.22,06.76,485,558,409,04.98,0
KELT_S22_lc_038863_V01_east_raw.dat,KELT_S22_lc_033558_V01_west_raw.dat,2MASS J09373498-3102250,09:37:34.99,-31:02:25.07,261.158425,15.694992,11.89,06.08,05.17,04.71,270,296,253,04.81,0
KELT_S22_lc_039965_V01_east_raw.dat,nan,2MASS J09375183-2039138,09:37:51.83,-20:39:13.84,253.416050,23.088010,11.99,05.01,04.25,03.82,368,399,348,04.38,0
KELT_S22_lc_040613_V01_east_raw.dat,KELT_S22_lc_041194_V01_west_raw.dat,2MASS J08365054-1745222,08:36:50.55,-17:45:22.20,241.474055,13.719076,12.04,07.59,06.65,06.36,306,341,280,04.28,0
KELT_S22_lc_040764_V01_east_raw.dat,KELT_S22_lc_045399_V01_west_raw.dat,2MASS J08381281-2251579,08:38:12.81,-22:51:58.00,245.930620,11.022818,12.10,07.07,06.23,05.78,189,200,180,04.34,0
KELT_S22_lc_043241_V01_east_raw.dat,KELT_S22_lc_046497_V01_west_raw.dat,2MASS J09563290-1001180,09:56:32.91,-10:01:18.06,248.090465,33.643757,12.15,07.24,06.40,05.75,129,135,124,04.92,0
KELT_S22_lc_044176_V01_east_raw.dat,KELT_S22_lc_026355_V01_west_raw.dat,2MASS J08453656-2506168,08:45:36.57,-25:06:16.80,248.787690,11.047203,11.84,04.76,03.62,03.21,257,277,240,05.68,0
KELT_S22_lc_045244_V01_east_raw.dat,KELT_S22_lc_049610_V01_west_raw.dat,2MASS J09205273-2750270,09:20:52.73,-27:50:27.01,256.145314,15.343223,12.21,05.43,04.40,04.06,360,396,335,04.76,0
KELT_S22_lc_045432_V01_east_raw.dat,KELT_S22_lc_028013_V01_west_raw.dat,2MASS J08383683-1617302,08:38:36.83,-16:17:30.22,240.481685,14.901988,11.89,07.89,07.18,06.72,317,348,284,05.01,0
KELT_S22_lc_045629_V01_east_raw.dat,KELT_S22_lc_048195_V01_west_raw.dat,2MASS J08541072-1300514,08:54:10.72,-13:00:51.45,239.943442,19.866416,12.20,04.36,03.40,03.00,197,207,186,04.87,0
KELT_S22_lc_046555_V01_east_raw.dat,KELT_S22_lc_052229_V01_west_raw.dat,2MASS J08260054-1522395,08:26:00.55,-15:22:39.55,237.955934,12.898186,12.27,07.95,07.14,06.77,358,383,329,04.19,0
KELT_S22_lc_047599_V01_east_raw.dat,KELT_S22_lc_039339_V01_west_raw.dat,2MASS J09480216-0722131,09:48:02.17,-7:22:13.13,244.025487,33.799637,12.11,09.00,08.19,07.94,194,206,185,04.30,1
KELT_S22_lc_049074_V01_east_raw.dat,KELT_S22_lc_060668_V01_west_raw.dat,2MASS J08372252-2429177,08:37:22.53,-24:29:17.74,247.151137,9.914770,12.39,07.29,06.41,05.96,235,253,219,05.44,0
KELT_S22_lc_049604_V01_east_raw.dat,KELT_S22_lc_046149_V01_west_raw.dat,2MASS J08350793-0944010,08:35:07.93,-9:44:01.05,234.306890,17.841475,12.23,07.81,06.86,06.42,264,286,247,05.27,0
KELT_S22_lc_051345_V01_east_raw.dat,nan,2MASS J09023857-3057479,09:02:38.57,-30:57:47.98,255.828643,10.301393,12.31,06.19,05.32,04.81,275,296,255,04.74,0
KELT_S22_lc_051553_V01_east_raw.dat,KELT_S22_lc_047164_V01_west_raw.dat,2MASS J08494889-0718195,08:49:48.90,-7:18:19.52,234.247035,22.208293,12.27,07.95,07.05,06.67,348,369,321,03.99,0
KELT_S22_lc_052033_V01_east_raw.dat,nan,2MASS J09335799-1955359,09:33:57.99,-19:55:35.91,252.160350,22.920594,12.33,07.51,06.66,06.25,111,115,107,04.04,0
KELT_S22_lc_052854_V01_east_raw.dat,KELT_S22_lc_059116_V01_west_raw.dat,2MASS J08360361-1915087,08:36:03.62,-19:15:08.74,242.625182,12.710426,12.43,07.22,06.03,05.25,177,187,168,05.50,0
KELT_S22_lc_053044_V01_east_raw.dat,KELT_S22_lc_059574_V01_west_raw.dat,2MASS J09324084-3203027,09:32:40.85,-32:03:02.73,261.110254,14.242507,12.43,07.64,06.75,06.33,302,332,282,03.35,0
KELT_S22_lc_053064_V01_east_raw.dat,KELT_S22_lc_061399_V01_west_raw.dat,2MASS J08330300-2951310,08:33:03.00,-29:51:31.02,250.962423,5.974898,12.45,09.01,08.04,07.75,230,245,216,04.74,0
KELT_S22_lc_054082_V01_east_raw.dat,KELT_S22_lc_059830_V01_west_raw.dat,2MASS J08365613-2641475,08:36:56.13,-26:41:47.51,248.898284,8.531894,12.45,07.94,07.06,06.68,149,156,142,03.06,0
KELT_S22_lc_054100_V01_east_raw.dat,KELT_S22_lc_067771_V01_west_raw.dat,2MASS J09220626-2934129,09:22:06.27,-29:34:12.95,257.642007,14.358202,12.53,06.67,05.36,04.23,104,108,100,05.23,0
KELT_S22_lc_054701_V01_east_raw.dat,KELT_S22_lc_065577_V01_west_raw.dat,2MASS J08474412-3048055,08:47:44.13,-30:48:05.54,253.647179,7.931411,12.52,08.86,07.91,07.58,431,490,382,04.81,0
KELT_S22_lc_055692_V01_east_raw.dat,KELT_S22_lc_042840_V01_west_raw.dat,2MASS J09540020-1442398,09:54:00.21,-14:42:39.83,251.610121,29.978009,12.26,07.44,06.58,06.25,136,142,131,04.08,0
KELT_S22_lc_057057_V01_east_raw.dat,KELT_S22_lc_049756_V01_west_raw.dat,2MASS J08400691-0813472,08:40:06.91,-8:13:47.20,233.674658,19.690049,12.37,05.61,04.63,03.84,205,218,191,04.61,0
KELT_S22_lc_059632_V01_east_raw.dat,nan,2MASS J08310228-1058036,08:31:02.29,-10:58:03.62,234.822770,16.327061,12.51,05.54,04.80,04.28,400,463,361,04.23,0
KELT_S22_lc_063323_V01_east_raw.dat,KELT_S22_lc_061525_V01_west_raw.dat,2MASS J08145143-2737260,08:14:51.43,-27:37:26.08,246.837412,3.973579,12.57,09.34,08.41,08.21,311,342,273,04.07,1
KELT_S22_lc_065427_V01_east_raw.dat,KELT_S22_lc_061429_V01_west_raw.dat,2MASS J09522047-2450131,09:52:20.47,-24:50:13.14,259.177661,22.446765,12.60,08.62,07.79,07.35,140,146,135,03.61,0
KELT_S22_lc_066448_V01_east_raw.dat,nan,2MASS J08235637-3142042,08:23:56.37,-31:42:04.29,251.327135,3.311965,12.66,08.31,07.16,06.55,159,165,154,04.48,0
KELT_S22_lc_073682_V01_east_raw.dat,KELT_S22_lc_088528_V01_west_raw.dat,2MASS J08330024-2354392,08:33:00.25,-23:54:39.23,246.085279,9.442561,12.94,07.87,06.41,05.25,279,312,256,04.61,0
KELT_S22_lc_074173_V01_east_raw.dat,KELT_S22_lc_071839_V01_west_raw.dat,2MASS J08402415-1449200,08:40:24.16,-14:49:20.06,239.481052,16.091623,12.79,04.65,03.45,02.81,328,360,289,04.81,0
KELT_S22_lc_074535_V01_east_raw.dat,nan,2MASS J08125520-3115377,08:12:55.20,-31:15:37.71,249.641428,1.615690,12.83,07.80,06.92,06.34,459,535,397,03.55,0
KELT_S22_lc_075121_V01_east_raw.dat,KELT_S22_lc_087505_V01_west_raw.dat,2MASS J09465790-2738154,09:46:57.91,-27:38:15.48,260.268542,19.572793,12.94,07.21,06.32,05.77,290,321,277,04.91,0
KELT_S22_lc_079362_V01_east_raw.dat,nan,2MASS J09451697-2201453,09:45:16.97,-22:01:45.35,255.800974,23.357397,12.92,13.43,12.03,11.47,293,322,269,04.28,0
KELT_S22_lc_080903_V01_east_raw.dat,KELT_S22_lc_081464_V01_west_raw.dat,2MASS J08173495-2555488,08:17:34.96,-25:55:48.89,245.760558,5.418122,12.95,07.85,07.04,06.44,599,680,518,03.36,0
KELT_S22_lc_081529_V01_east_raw.dat,KELT_S22_lc_070455_V01_west_raw.dat,2MASS J09522677-2339209,09:52:26.78,-23:39:20.95,258.324544,23.328822,12.85,05.56,04.76,04.30,387,429,364,05.51,0
KELT_S22_lc_082160_V01_east_raw.dat,KELT_S22_lc_084704_V01_west_raw.dat,2MASS J09400501-2953579,09:40:05.01,-29:53:57.94,260.743347,16.892122,12.99,06.95,05.58,04.66,394,449,368,04.48,0
KELT_S22_lc_087235_V01_east_raw.dat,KELT_S22_lc_049837_V01_west_raw.dat,2MASS J09462703-1729124,09:46:27.04,-17:29:12.45,252.445340,26.744574,12.68,07.51,06.80,06.16,454,549,396,04.76,0
KELT_S22_lc_091872_V01_east_raw.dat,KELT_S22_lc_091682_V01_west_raw.dat,2MASS J09225537-3003046,09:22:55.38,-30:03:04.65,258.128267,14.156214,13.14,07.05,06.25,05.58,254,275,238,05.04,0
KELT_S22_lc_093801_V01_east_raw.dat,KELT_S22_lc_063591_V01_west_raw.dat,2MASS J09092865-2213053,09:09:28.65,-22:13:05.40,249.972418,17.119182,12.89,06.73,05.66,04.98,294,333,272,05.18,0
KELT_S22_lc_096278_V01_east_raw.dat,KELT_S22_lc_114806_V01_west_raw.dat,2MASS J08532672-1331163,08:53:26.73,-13:31:16.36,240.271103,19.426447,13.36,07.72,06.93,06.55,361,397,336,04.85,0
KELT_S22_lc_099074_V01_east_raw.dat,KELT_S22_lc_094727_V01_west_raw.dat,2MASS J09265618-2623144,09:26:56.18,-26:23:14.48,256.000728,17.320628,13.23,08.40,07.60,07.16,224,242,213,05.29,0
KELT_S22_lc_103420_V01_east_raw.dat,KELT_S22_lc_108149_V01_west_raw.dat,2MASS J08164972-3127552,08:16:49.72,-31:27:55.26,250.275007,2.196363,13.37,10.92,10.21,10.03,217,229,208,05.14,1
KELT_S22_lc_106673_V01_east_raw.dat,KELT_S22_lc_134772_V01_west_raw.dat,2MASS J09464193-2447143,09:46:41.94,-24:47:14.36,258.134127,21.606558,13.63,06.87,05.98,05.40,383,435,354,05.01,0
KELT_S22_lc_107695_V01_east_raw.dat,KELT_S22_lc_096411_V01_west_raw.dat,2MASS J09063902-1918444,09:06:39.03,-19:18:44.44,247.172060,18.449795,13.32,08.07,06.84,06.01,333,357,301,04.93,0
KELT_S22_lc_112141_V01_east_raw.dat,nan,2MASS J08490061-3015519,08:49:00.62,-30:15:52.00,253.393309,8.479763,13.51,07.85,06.92,06.53,279,316,261,03.49,0
KELT_S22_lc_118234_V01_east_raw.dat,KELT_S22_lc_136313_V01_west_raw.dat,2MASS J08170355-2852160,08:17:03.56,-28:52:16.01,248.147055,3.685165,13.75,07.86,06.84,06.40,137,142,132,04.06,0
KELT_S22_lc_120094_V01_east_raw.dat,KELT_S22_lc_126881_V01_west_raw.dat,2MASS J08230389-2643264,08:23:03.90,-26:43:26.46,247.113317,5.990105,13.68,08.43,07.50,07.09,276,306,257,04.22,0
KELT_S22_lc_120238_V01_east_raw.dat,KELT_S22_lc_117611_V01_west_raw.dat,2MASS J09242174-1133063,09:24:21.74,-11:33:06.38,243.506552,26.633866,13.60,10.42,09.65,09.36,243,263,224,03.91,0
KELT_S22_lc_120297_V01_east_raw.dat,KELT_S22_lc_126045_V01_west_raw.dat,2MASS J08460564-2745488,08:46:05.64,-27:45:48.83,251.000792,9.517482,13.67,05.76,04.33,03.31,169,176,162,05.39,0
KELT_S22_lc_134622_V01_east_raw.dat,KELT_S22_lc_147099_V01_west_raw.dat,2MASS J08495544-2338062,08:49:55.44,-23:38:06.30,248.203304,12.719910,14.05,09.80,08.99,08.49,457,535,405,05.21,0
KELT_S22_lc_136548_V01_east_raw.dat,nan,2MASS J08254033-2210342,08:25:40.33,-22:10:34.21,243.666481,9.049597,14.00,05.85,05.00,04.38,268,291,252,03.28,0
KELT_S22_lc_136865_V01_east_raw.dat,nan,2MASS J08241844-3111315,08:24:18.44,-31:11:31.52,250.954066,3.667883,14.01,08.76,07.86,07.37,470,705,433,02.85,0
KELT_S22_lc_139502_V01_east_raw.dat,nan,2MASS J08525438-2933568,08:52:54.38,-29:33:56.87,253.374059,9.575434,14.08,07.14,06.23,05.58,134,139,128,04.02,0
KELT_S22_lc_144885_V01_east_raw.dat,KELT_S22_lc_139793_V01_west_raw.dat,2MASS J10022273-2435075,10:02:22.73,-24:35:07.57,260.843745,24.155148,14.14,10.24,09.52,09.15,376,420,352,04.46,0
nan,KELT_S22_lc_004123_V01_west_raw.dat,2MASS J08434108-3231389,08:43:41.09,-32:31:38.97,254.481857,6.189116,09.73,04.78,03.56,03.15,131,135,126,04.63,0
nan,KELT_S22_lc_065242_V01_west_raw.dat,2MASS J09314928-3226323,09:31:49.29,-32:26:32.37,261.259421,13.835811,12.64,05.50,04.61,04.05,315,339,280,05.10,0
nan,KELT_S22_lc_066715_V01_west_raw.dat,2MASS J08524282-2514442,08:52:42.82,-25:14:44.24,249.904804,12.233092,12.66,07.22,06.32,05.93,326,354,292,05.00,0
nan,KELT_S22_lc_101441_V01_west_raw.dat,2MASS J09352308-2944055,09:35:23.08,-29:44:05.51,259.859111,16.302410,13.28,10.12,08.79,07.83,299,335,278,04.48,0
nan,KELT_S22_lc_103064_V01_west_raw.dat,2MASS J08333006-3133468,08:33:30.06,-31:33:46.83,252.402260,5.047331,13.31,10.67,09.88,09.66,279,314,259,04.34,1
nan,KELT_S22_lc_114467_V01_west_raw.dat,2MASS J09333061-2216282,09:33:30.62,-22:16:28.24,253.930334,21.237168,13.49,07.83,06.97,06.38,492,568,416,04.09,0
KELT_S23_lc_000242_V01_east_raw.dat,KELT_S23_lc_000280_V01_west_raw.dat,2MASS J10513724-2115002,10:51:37.24,-21:15:00.26,268.964818,33.601337,07.42,01.65,00.21,-0.69,408,463,372,04.27,0
KELT_S23_lc_000685_V01_east_raw.dat,KELT_S23_lc_000599_V01_west_raw.dat,2MASS J11314120-1222527,11:31:41.20,-12:22:52.76,274.277473,46.006292,08.22,03.07,02.15,01.73,486,582,408,04.66,0
KELT_S23_lc_001804_V01_east_raw.dat,KELT_S23_lc_001924_V01_west_raw.dat,2MASS J10073777-1641108,10:07:37.78,-16:41:10.85,255.930398,30.859764,09.24,05.19,04.15,03.79,284,308,262,03.64,0
KELT_S23_lc_001907_V01_east_raw.dat,KELT_S23_lc_003416_V01_west_raw.dat,2MASS J10511904-2837403,10:51:19.04,-28:37:40.34,273.321062,27.248574,09.57,04.03,03.03,02.62,167,176,160,05.20,0
KELT_S23_lc_002428_V01_east_raw.dat,KELT_S23_lc_002841_V01_west_raw.dat,2MASS J10271803-2532562,10:27:18.04,-25:32:56.27,266.403410,26.915089,09.60,05.59,04.34,03.17,341,367,307,05.38,0
KELT_S23_lc_002567_V01_east_raw.dat,KELT_S23_lc_002982_V01_west_raw.dat,2MASS J10255751-0730506,10:25:57.52,-7:30:50.63,252.185120,40.605065,09.65,05.02,03.96,03.36,462,522,404,04.92,0
KELT_S23_lc_004027_V01_east_raw.dat,KELT_S23_lc_003828_V01_west_raw.dat,2MASS J11102218-2302334,11:10:22.18,-23:02:33.42,274.577342,34.204407,10.03,05.66,04.82,04.42,367,419,340,05.00,0
KELT_S23_lc_004100_V01_east_raw.dat,KELT_S23_lc_004684_V01_west_raw.dat,2MASS J11015513-0739417,11:01:55.14,-7:39:41.74,261.694256,46.256476,10.15,05.42,04.59,04.15,466,542,399,04.71,0
KELT_S23_lc_004797_V01_east_raw.dat,nan,2MASS J10233090-0705170,10:23:30.91,-7:05:17.06,251.223148,40.485602,10.26,05.80,05.03,04.60,184,194,176,03.43,0
KELT_S23_lc_006608_V01_east_raw.dat,KELT_S23_lc_007935_V01_west_raw.dat,2MASS J10242729-2401260,10:24:27.29,-24:01:26.04,264.798196,27.757534,10.69,07.10,06.19,05.89,205,220,192,04.17,0
KELT_S23_lc_006727_V01_east_raw.dat,KELT_S23_lc_006696_V01_west_raw.dat,2MASS J11124529-0717546,11:12:45.29,-7:17:54.65,264.622652,48.096495,10.61,06.70,05.92,05.49,441,536,391,04.53,0
KELT_S23_lc_006805_V01_east_raw.dat,KELT_S23_lc_006649_V01_west_raw.dat,2MASS J10064224-3004378,10:06:42.24,-30:04:37.90,265.447149,20.554393,10.61,06.56,05.71,05.33,169,180,162,04.40,0
KELT_S23_lc_008183_V01_east_raw.dat,KELT_S23_lc_009821_V01_west_raw.dat,2MASS J11130782-2837360,11:13:07.83,-28:37:36.03,278.139877,29.469532,10.93,06.26,05.46,05.09,162,170,154,04.43,0
KELT_S23_lc_008321_V01_east_raw.dat,KELT_S23_lc_009442_V01_west_raw.dat,2MASS J10161044-2131261,10:16:10.45,-21:31:26.18,261.343440,28.541323,10.92,05.55,04.66,04.29,201,216,191,04.07,0
KELT_S23_lc_010558_V01_east_raw.dat,KELT_S23_lc_010251_V01_west_raw.dat,2MASS J10484864-0900006,10:48:48.64,-9:00:00.63,259.212772,43.223146,11.10,04.41,03.41,02.97,271,297,240,04.62,0
KELT_S23_lc_016313_V01_east_raw.dat,KELT_S23_lc_019168_V01_west_raw.dat,2MASS J10073493-3044375,10:07:34.93,-30:44:37.59,266.048429,20.151432,11.73,06.91,06.09,05.70,333,357,290,04.35,0
KELT_S23_lc_017784_V01_east_raw.dat,KELT_S23_lc_015258_V01_west_raw.dat,2MASS J11202602-2454414,11:20:26.03,-24:54:41.44,278.050502,33.525685,11.64,06.01,05.25,04.82,173,181,166,04.49,0
KELT_S23_lc_020348_V01_east_raw.dat,KELT_S23_lc_021294_V01_west_raw.dat,2MASS J10170057-1439300,10:17:00.58,-14:39:30.08,256.285991,33.879629,11.94,05.92,03.67,01.96,159,166,152,05.07,0
KELT_S23_lc_024532_V01_east_raw.dat,KELT_S23_lc_025728_V01_west_raw.dat,2MASS J10203915-1609182,10:20:39.16,-16:09:18.26,258.264277,33.335083,12.18,07.97,07.11,06.72,419,506,384,03.64,0
KELT_S23_lc_027671_V01_east_raw.dat,KELT_S23_lc_030504_V01_west_raw.dat,2MASS J10514778-2742160,10:51:47.78,-27:42:16.09,272.900689,28.100175,12.37,07.44,06.54,06.16,210,225,199,04.37,0
KELT_S23_lc_027909_V01_east_raw.dat,KELT_S23_lc_032533_V01_west_raw.dat,2MASS J10004292-2743283,10:00:42.92,-27:43:28.37,262.758474,21.532073,12.42,07.43,06.58,06.23,87,89,85,04.41,0
KELT_S23_lc_032103_V01_east_raw.dat,KELT_S23_lc_024942_V01_west_raw.dat,2MASS J11095968-2122007,11:09:59.68,-21:22:00.77,273.534775,35.648385,12.34,08.28,07.23,06.70,227,247,214,04.72,0
KELT_S23_lc_032705_V01_east_raw.dat,KELT_S23_lc_031777_V01_west_raw.dat,2MASS J11184505-2811470,11:18:45.06,-28:11:47.06,279.230581,30.374491,12.51,09.79,09.07,08.84,322,353,284,04.58,0
KELT_S23_lc_034452_V01_east_raw.dat,KELT_S23_lc_036982_V01_west_raw.dat,2MASS J10454597-2432568,10:45:45.97,-24:32:56.85,269.700577,30.092714,12.65,07.60,06.71,06.30,115,119,111,03.31,0
KELT_S23_lc_036277_V01_east_raw.dat,KELT_S23_lc_036662_V01_west_raw.dat,2MASS J11161193-3026338,11:16:11.93,-30:26:33.87,279.694774,28.096034,12.68,08.42,07.53,07.20,188,198,180,03.96,0
KELT_S23_lc_036435_V01_east_raw.dat,KELT_S23_lc_042221_V01_west_raw.dat,2MASS J10211852-3131188,10:21:18.52,-31:31:18.88,269.056926,21.298497,12.78,07.78,06.92,06.49,157,165,150,04.17,0
KELT_S23_lc_039195_V01_east_raw.dat,KELT_S23_lc_036799_V01_west_raw.dat,2MASS J10354389-0916252,10:35:43.90,-9:16:25.24,256.107717,40.945196,12.74,09.84,09.07,08.71,236,254,221,04.98,0
KELT_S23_lc_041341_V01_east_raw.dat,KELT_S23_lc_039794_V01_west_raw.dat,2MASS J11284110-1710053,11:28:41.10,-17:10:05.34,276.202812,41.368883,12.83,08.01,07.20,06.82,150,156,144,04.99,0
KELT_S24_lc_000385_V01_east_raw.dat,KELT_S24_lc_000313_V01_west_raw.dat,2MASS J12241201-3538017,12:24:12.01,-35:38:01.78,296.727979,26.909595,07.49,02.78,01.87,01.51,158,165,151,04.04,0
KELT_S24_lc_001491_V01_east_raw.dat,KELT_S24_lc_001305_V01_west_raw.dat,2MASS J12490165-3645459,12:49:01.66,-36:45:45.91,302.394349,26.106480,08.71,04.01,03.02,02.71,270,303,241,03.77,0
KELT_S24_lc_002126_V01_east_raw.dat,KELT_S24_lc_004798_V01_west_raw.dat,2MASS J12395593-2640170,12:39:55.93,-26:40:17.01,299.749261,36.129246,09.56,04.98,04.02,03.62,267,302,240,04.27,0
KELT_S24_lc_002843_V01_east_raw.dat,KELT_S24_lc_003424_V01_west_raw.dat,2MASS J11174135-3955457,11:17:41.36,-39:55:45.74,284.055657,19.481280,09.52,05.26,04.32,03.85,319,367,287,03.35,0
KELT_S24_lc_003694_V01_east_raw.dat,KELT_S24_lc_002748_V01_west_raw.dat,2MASS J12212586-2157178,12:21:25.86,-21:57:17.81,293.785100,40.383261,09.55,04.85,03.72,03.24,353,373,333,04.02,0
KELT_S24_lc_006929_V01_east_raw.dat,KELT_S24_lc_004843_V01_west_raw.dat,2MASS J12350203-1827394,12:35:02.03,-18:27:39.46,297.498918,44.237671,10.18,05.22,04.38,04.11,350,381,308,04.60,0
KELT_S24_lc_008285_V01_east_raw.dat,KELT_S24_lc_009755_V01_west_raw.dat,2MASS J11224035-3739415,11:22:40.36,-37:39:41.53,284.126034,21.947282,10.65,05.21,04.43,04.09,279,319,255,03.47,0
KELT_S24_lc_008966_V01_east_raw.dat,KELT_S24_lc_006500_V01_west_raw.dat,2MASS J11411666-3342331,11:41:16.66,-33:42:33.11,286.600773,26.927809,10.48,06.86,06.15,05.65,256,290,232,03.96,0
KELT_S24_lc_009272_V01_east_raw.dat,KELT_S24_lc_007194_V01_west_raw.dat,2MASS J12505315-2950431,12:50:53.15,-29:50:43.11,302.789145,33.026288,10.55,04.20,03.27,02.76,181,195,171,04.47,0
KELT_S24_lc_009357_V01_east_raw.dat,KELT_S24_lc_010907_V01_west_raw.dat,2MASS J12015464-3715283,12:01:54.64,-37:15:28.35,292.115743,24.571473,10.78,05.64,04.80,04.32,299,346,270,03.22,0
KELT_S24_lc_009903_V01_east_raw.dat,KELT_S24_lc_009548_V01_west_raw.dat,2MASS J11542964-3844328,11:54:29.64,-38:44:32.81,290.923204,22.797810,10.74,05.25,04.30,03.91,191,205,180,04.37,0
KELT_S24_lc_010278_V01_east_raw.dat,KELT_S24_lc_011875_V01_west_raw.dat,2MASS J11122399-3922036,11:12:23.99,-39:22:03.63,282.828972,19.606904,10.88,06.79,05.99,05.51,386,469,356,04.04,0
KELT_S24_lc_010466_V01_east_raw.dat,KELT_S24_lc_009322_V01_west_raw.dat,2MASS J12043269-2243545,12:04:32.69,-22:43:54.58,289.004386,38.868395,10.76,06.29,05.41,05.03,207,227,194,03.15,0
KELT_S24_lc_011161_V01_east_raw.dat,KELT_S24_lc_011659_V01_west_raw.dat,2MASS J12401443-3814173,12:40:14.44,-38:14:17.36,300.514334,24.581027,10.92,07.59,06.76,06.45,184,199,172,03.94,0
KELT_S24_lc_011883_V01_east_raw.dat,KELT_S24_lc_012934_V01_west_raw.dat,2MASS J12405197-2919550,12:40:51.98,-29:19:55.08,300.169317,33.483070,11.01,07.22,06.33,05.97,125,131,120,04.02,0
KELT_S24_lc_012452_V01_east_raw.dat,KELT_S24_lc_021753_V01_west_raw.dat,2MASS J12045526-4113374,12:04:55.27,-41:13:37.41,293.598641,20.800148,11.34,05.96,05.20,04.66,170,181,160,04.51,0
KELT_S24_lc_013969_V01_east_raw.dat,KELT_S24_lc_012513_V01_west_raw.dat,2MASS J12582016-3159031,12:58:20.16,-31:59:03.11,304.635980,30.864726,11.09,05.59,04.79,04.21,312,354,280,04.54,0
KELT_S24_lc_014643_V01_east_raw.dat,KELT_S24_lc_014109_V01_west_raw.dat,2MASS J12033137-3801505,12:03:31.38,-38:01:50.56,292.632720,23.880917,11.18,04.27,03.27,02.82,265,296,244,04.18,0
KELT_S24_lc_015804_V01_east_raw.dat,KELT_S24_lc_012084_V01_west_raw.dat,2MASS J12440108-3042146,12:44:01.09,-30:42:14.66,301.048330,32.140540,11.14,07.72,06.98,06.63,224,240,204,03.71,0
KELT_S24_lc_017032_V01_east_raw.dat,KELT_S24_lc_015149_V01_west_raw.dat,2MASS J12414732-3455417,12:41:47.32,-34:55:41.73,300.694091,27.901562,11.31,06.83,06.01,05.67,104,109,99,04.11,0
KELT_S24_lc_018806_V01_east_raw.dat,KELT_S24_lc_013179_V01_west_raw.dat,2MASS J12012553-3724524,12:01:25.54,-37:24:52.44,292.048446,24.397981,11.29,05.67,04.95,04.31,214,238,200,04.07,0
KELT_S24_lc_019802_V01_east_raw.dat,KELT_S24_lc_020164_V01_west_raw.dat,2MASS J12010649-1725004,12:01:06.50,-17:25:00.40,286.190855,43.812855,11.56,06.04,05.21,04.69,307,350,276,04.08,0
KELT_S24_lc_022463_V01_east_raw.dat,KELT_S24_lc_022995_V01_west_raw.dat,2MASS J12535836-3931440,12:53:58.37,-39:31:44.03,303.464275,23.340233,11.72,07.84,07.00,06.62,191,205,179,03.72,0
KELT_S24_lc_022668_V01_east_raw.dat,KELT_S24_lc_038976_V01_west_raw.dat,2MASS J11591907-2709034,11:59:19.08,-27:09:03.45,288.878128,34.294424,12.05,07.23,06.38,05.67,187,202,177,04.87,0
KELT_S24_lc_023752_V01_east_raw.dat,KELT_S24_lc_022621_V01_west_raw.dat,2MASS J12192979-2801007,12:19:29.79,-28:01:00.75,294.391894,34.324650,11.75,06.70,05.90,05.51,319,355,288,04.42,0
KELT_S24_lc_023927_V01_east_raw.dat,KELT_S24_lc_027077_V01_west_raw.dat,2MASS J11410129-4118255,11:41:01.30,-41:18:25.53,288.972678,19.648111,11.86,08.85,08.10,07.77,256,289,236,03.94,0
KELT_S24_lc_024169_V01_east_raw.dat,KELT_S24_lc_029528_V01_west_raw.dat,2MASS J11394948-3541061,11:39:49.49,-35:41:06.10,286.946098,24.953816,11.92,07.92,07.04,06.69,112,117,108,03.25,0
KELT_S24_lc_024965_V01_east_raw.dat,KELT_S24_lc_028575_V01_west_raw.dat,2MASS J12152067-4018063,12:15:20.67,-40:18:06.38,295.517204,22.049759,11.92,06.40,05.51,04.97,326,357,268,03.70,0
KELT_S24_lc_026891_V01_east_raw.dat,KELT_S24_lc_028139_V01_west_raw.dat,2MASS J12162051-2310216,12:16:20.51,-23:10:21.69,292.537825,38.989683,11.96,09.15,08.30,08.04,152,161,145,03.71,1
KELT_S24_lc_027729_V01_east_raw.dat,KELT_S24_lc_037330_V01_west_raw.dat,2MASS J11193219-4147456,11:19:32.19,-41:47:45.65,285.127666,17.876581,12.15,08.67,07.71,07.41,108,113,105,03.33,0
KELT_S24_lc_029401_V01_east_raw.dat,KELT_S24_lc_030786_V01_west_raw.dat,2MASS J12381349-3939392,12:38:13.50,-39:39:39.25,300.166942,23.139898,12.06,06.95,06.09,05.56,302,358,262,03.67,0
KELT_S24_lc_029618_V01_east_raw.dat,KELT_S24_lc_035936_V01_west_raw.dat,2MASS J11442078-2829037,11:44:20.79,-28:29:03.79,285.507729,32.107200,12.17,08.74,07.87,07.59,302,346,267,04.12,0
KELT_S24_lc_031227_V01_east_raw.dat,KELT_S24_lc_039891_V01_west_raw.dat,2MASS J11435900-3639527,11:43:59.00,-36:39:52.70,288.143938,24.262518,12.27,09.01,08.25,07.67,185,196,173,04.35,0
KELT_S24_lc_035058_V01_east_raw.dat,KELT_S24_lc_075838_V01_west_raw.dat,2MASS J12340642-4017520,12:34:06.43,-40:17:52.00,299.357421,22.453655,12.80,07.02,06.21,05.74,257,279,231,04.50,0
KELT_S24_lc_036951_V01_east_raw.dat,KELT_S24_lc_033760_V01_west_raw.dat,2MASS J12584014-3610087,12:58:40.14,-36:10:08.78,304.565137,26.679711,12.27,06.07,05.24,04.75,314,355,283,04.68,0
KELT_S24_lc_037483_V01_east_raw.dat,KELT_S24_lc_033442_V01_west_raw.dat,2MASS J12403231-1738513,12:40:32.31,-17:38:51.33,299.249186,45.146204,12.27,08.07,07.32,06.89,338,364,292,03.64,0
KELT_S24_lc_042899_V01_east_raw.dat,KELT_S24_lc_048839_V01_west_raw.dat,2MASS J12083489-3928054,12:08:34.90,-39:28:05.41,293.984985,22.657893,12.61,08.39,07.54,06.99,195,210,181,04.42,0
KELT_S24_lc_045241_V01_east_raw.dat,KELT_S24_lc_049649_V01_west_raw.dat,2MASS J11510783-2911455,11:51:07.84,-29:11:45.56,287.426622,31.853504,12.66,09.09,08.20,07.89,276,325,255,03.30,0
KELT_S24_lc_045297_V01_east_raw.dat,KELT_S24_lc_049079_V01_west_raw.dat,2MASS J12521498-3457080,12:52:14.99,-34:57:08.04,303.120182,27.919220,12.65,07.10,06.30,05.76,167,184,155,04.60,0
KELT_S24_lc_046223_V01_east_raw.dat,KELT_S24_lc_049063_V01_west_raw.dat,2MASS J12282530-3224019,12:28:25.31,-32:24:01.90,297.310008,30.219851,12.67,10.31,09.52,09.23,265,299,243,03.87,1
KELT_S24_lc_046745_V01_east_raw.dat,KELT_S24_lc_052593_V01_west_raw.dat,2MASS J12253238-3119040,12:25:32.39,-31:19:04.00,296.463534,31.228489,12.72,09.59,08.85,08.53,137,144,130,03.90,0
KELT_S24_lc_055421_V01_east_raw.dat,KELT_S24_lc_044401_V01_west_raw.dat,2MASS J12503723-3113011,12:50:37.23,-31:13:01.11,302.726618,31.654449,12.73,07.63,06.88,06.42,144,152,136,04.12,0
KELT_S24_lc_061149_V01_east_raw.dat,KELT_S24_lc_069476_V01_west_raw.dat,2MASS J11145798-4113135,11:14:57.99,-41:13:13.56,284.067144,18.090591,13.12,08.02,07.19,06.76,221,245,206,04.18,0
KELT_S24_lc_068063_V01_east_raw.dat,nan,2MASS J12422075-2553083,12:42:20.75,-25:53:08.31,300.373172,36.940932,13.25,06.05,05.19,04.73,222,242,206,04.01,0
KELT_S24_lc_071741_V01_east_raw.dat,KELT_S24_lc_081059_V01_west_raw.dat,2MASS J12110551-4047043,12:11:05.51,-40:47:04.35,294.741108,21.444653,13.37,07.51,06.59,06.08,297,336,267,04.15,0
KELT_S24_lc_080095_V01_east_raw.dat,nan,2MASS J12570264-3654489,12:57:02.65,-36:54:48.96,304.178085,25.944582,13.52,07.61,06.83,06.35,270,308,249,04.12,0
KELT_S24_lc_098959_V01_east_raw.dat,KELT_S24_lc_103354_V01_west_raw.dat,2MASS J11450205-2253412,11:45:02.05,-22:53:41.27,283.565667,37.467066,13.89,09.94,09.09,08.77,290,334,266,03.82,0
KELT_S24_lc_106624_V01_east_raw.dat,nan,2MASS J12254697-2814037,12:25:46.98,-28:14:03.76,296.090094,34.296319,14.17,10.43,09.65,09.41,180,194,170,01.84,0
KELT_S24_lc_110942_V01_east_raw.dat,KELT_S24_lc_101751_V01_west_raw.dat,2MASS J12352844-4020003,12:35:28.44,-40:20:00.38,299.641342,22.436291,14.18,10.80,10.10,09.65,338,513,276,04.23,0
nan,KELT_S24_lc_002466_V01_west_raw.dat,2MASS J12193788-1915218,12:19:37.88,-19:15:21.80,292.648880,42.979727,09.28,03.41,02.54,02.03,170,183,162,04.55,0
nan,KELT_S24_lc_007173_V01_west_raw.dat,2MASS J12514403-2646442,12:51:44.04,-26:46:44.27,303.013688,36.092739,10.39,05.73,04.94,04.42,324,364,293,04.07,0
nan,KELT_S24_lc_007229_V01_west_raw.dat,2MASS J12370691-1731319,12:37:06.92,-17:31:31.90,298.082601,45.211320,10.40,04.72,03.36,02.60,169,182,160,04.51,0
KELT_S25_lc_000357_V01_east_raw.dat,KELT_S25_lc_000332_V01_west_raw.dat,2MASS J14045992-3529505,14:04:59.92,-35:29:50.55,319.396946,25.011396,07.40,03.37,02.42,01.76,392,463,352,04.46,0
KELT_S25_lc_000702_V01_east_raw.dat,KELT_S25_lc_000773_V01_west_raw.dat,2MASS J13053332-2601144,13:05:33.33,-26:01:14.49,306.890505,36.742523,08.04,03.66,02.70,02.34,391,451,365,04.77,0
KELT_S25_lc_000963_V01_east_raw.dat,KELT_S25_lc_000960_V01_west_raw.dat,2MASS J13482096-3651451,13:48:20.96,-36:51:45.11,315.424569,24.624783,08.30,04.17,03.18,02.84,263,290,244,05.12,0
KELT_S25_lc_001162_V01_east_raw.dat,KELT_S25_lc_001319_V01_west_raw.dat,2MASS J13574319-3104110,13:57:43.19,-31:04:11.06,319.263779,29.691284,08.55,03.54,02.64,02.10,258,277,241,05.57,0
KELT_S25_lc_001870_V01_east_raw.dat,KELT_S25_lc_002019_V01_west_raw.dat,2MASS J13362981-1935161,13:36:29.81,-19:35:16.15,317.276128,42.025467,08.98,05.01,04.17,03.81,267,291,250,04.55,0
KELT_S25_lc_002388_V01_east_raw.dat,KELT_S25_lc_002168_V01_west_raw.dat,2MASS J13555820-3029359,13:55:58.21,-30:29:35.99,319.040946,30.351784,09.13,05.62,04.71,04.33,139,145,134,03.86,0
KELT_S25_lc_003434_V01_east_raw.dat,KELT_S25_lc_003145_V01_west_raw.dat,2MASS J14235171-4021249,14:23:51.71,-40:21:24.97,321.390368,19.178846,09.49,04.82,03.66,03.33,167,175,158,04.12,0
KELT_S25_lc_003514_V01_east_raw.dat,KELT_S25_lc_003251_V01_west_raw.dat,2MASS J13490654-3515460,13:49:06.55,-35:15:46.00,316.020963,26.138875,09.51,04.99,03.97,03.61,153,161,146,05.31,0
KELT_S25_lc_004395_V01_east_raw.dat,KELT_S25_lc_003565_V01_west_raw.dat,2MASS J14080878-1749364,14:08:08.79,-17:49:36.48,327.550077,41.349079,09.67,04.47,03.40,02.96,262,283,244,04.48,0
KELT_S25_lc_005173_V01_east_raw.dat,KELT_S25_lc_005042_V01_west_raw.dat,2MASS J13493002-3114300,13:49:30.02,-31:14:30.09,317.259925,30.009485,09.92,06.71,05.93,05.69,343,371,308,04.80,0
KELT_S25_lc_006236_V01_east_raw.dat,KELT_S25_lc_004788_V01_west_raw.dat,2MASS J13175805-4140264,13:17:58.06,-41:40:26.40,308.231429,20.924598,09.98,03.07,02.14,01.49,129,134,124,05.66,0
KELT_S25_lc_006489_V01_east_raw.dat,KELT_S25_lc_006725_V01_west_raw.dat,2MASS J14164075-3656179,14:16:40.76,-36:56:17.91,321.308693,22.872918,10.18,06.09,05.19,04.85,338,369,310,02.70,0
KELT_S25_lc_006868_V01_east_raw.dat,KELT_S25_lc_006891_V01_west_raw.dat,2MASS J14350850-4014294,14:35:08.51,-40:14:29.40,323.529956,18.446101,10.22,05.62,04.85,04.36,90,93,87,04.76,0
KELT_S25_lc_006873_V01_east_raw.dat,KELT_S25_lc_013402_V01_west_raw.dat,2MASS J13495098-3731005,13:49:50.99,-37:31:00.58,315.568107,23.917478,10.57,04.62,03.54,03.09,205,219,193,05.59,0
KELT_S25_lc_007235_V01_east_raw.dat,KELT_S25_lc_007528_V01_west_raw.dat,2MASS J13004124-1738477,13:00:41.24,-17:38:47.79,306.058159,45.168988,10.30,06.75,06.03,05.57,355,387,324,04.79,0
KELT_S25_lc_007415_V01_east_raw.dat,KELT_S25_lc_011345_V01_west_raw.dat,2MASS J13045040-3535271,13:04:50.41,-35:35:27.10,305.995067,27.201163,10.52,05.60,04.90,04.40,152,159,146,05.01,0
KELT_S25_lc_007612_V01_east_raw.dat,KELT_S25_lc_007017_V01_west_raw.dat,2MASS J14123257-3107476,14:12:32.58,-31:07:47.69,322.681483,28.612555,10.29,07.66,06.86,06.66,254,276,237,04.09,1
KELT_S25_lc_008196_V01_east_raw.dat,KELT_S25_lc_007347_V01_west_raw.dat,2MASS J14213783-2431565,14:21:37.84,-24:31:56.54,327.799344,33.947068,10.35,05.83,04.98,04.57,122,128,117,04.53,0
KELT_S25_lc_009969_V01_east_raw.dat,KELT_S25_lc_015956_V01_west_raw.dat,2MASS J13512546-3656376,13:51:25.46,-36:56:37.69,316.057254,24.394336,10.86,04.21,03.30,02.73,201,215,189,05.45,0
KELT_S25_lc_010463_V01_east_raw.dat,KELT_S25_lc_008541_V01_west_raw.dat,2MASS J13032036-2906106,13:03:20.37,-29:06:10.66,306.056781,33.696566,10.55,06.04,05.30,04.84,328,354,295,04.99,0
KELT_S25_lc_010715_V01_east_raw.dat,KELT_S25_lc_019791_V01_west_raw.dat,2MASS J13271735-2502146,13:27:17.36,-25:02:14.64,313.128863,37.123470,11.02,06.63,05.55,04.82,220,234,206,05.23,0
KELT_S25_lc_013500_V01_east_raw.dat,KELT_S25_lc_013439_V01_west_raw.dat,2MASS J13291254-2032560,13:29:12.55,-20:32:56.04,314.759738,41.453750,10.93,05.86,05.02,04.53,334,368,303,03.57,0
KELT_S25_lc_014589_V01_east_raw.dat,KELT_S25_lc_021568_V01_west_raw.dat,2MASS J13064200-3423215,13:06:42.01,-34:23:21.60,306.510247,28.376354,11.24,06.85,06.02,05.43,190,206,179,05.48,0
KELT_S25_lc_016105_V01_east_raw.dat,KELT_S25_lc_014166_V01_west_raw.dat,2MASS J13564515-2532429,13:56:45.16,-25:32:42.95,320.977266,35.027341,11.06,05.79,04.97,04.35,328,356,300,04.97,0
KELT_S25_lc_016241_V01_east_raw.dat,KELT_S25_lc_011551_V01_west_raw.dat,2MASS J14284226-3919555,14:28:42.26,-39:19:55.53,322.715149,19.774077,10.95,06.24,05.43,04.91,215,229,202,05.02,0
KELT_S25_lc_016489_V01_east_raw.dat,KELT_S25_lc_018156_V01_west_raw.dat,2MASS J13343965-3806094,13:34:39.66,-38:06:09.50,312.224493,23.987950,11.21,07.44,06.57,06.21,276,299,252,04.53,0
KELT_S25_lc_018319_V01_east_raw.dat,KELT_S25_lc_017302_V01_west_raw.dat,2MASS J13321332-1939505,13:32:13.32,-19:39:50.50,315.930740,42.175997,11.24,06.51,05.70,05.29,137,143,131,04.62,0
KELT_S25_lc_018338_V01_east_raw.dat,KELT_S25_lc_021551_V01_west_raw.dat,2MASS J13203128-3716110,13:20:31.29,-37:16:11.07,309.324890,25.240721,11.36,07.57,06.68,06.39,227,245,213,03.36,0
KELT_S25_lc_018420_V01_east_raw.dat,KELT_S25_lc_018653_V01_west_raw.dat,2MASS J14050289-3005255,14:05:02.89,-30:05:25.52,321.343304,30.136073,11.29,07.58,06.69,06.35,113,117,110,03.82,0
KELT_S25_lc_018534_V01_east_raw.dat,KELT_S25_lc_016874_V01_west_raw.dat,2MASS J13352584-2223168,13:35:25.84,-22:23:16.84,316.118927,39.354601,11.23,05.54,04.73,04.24,76,78,74,04.59,0
KELT_S25_lc_022442_V01_east_raw.dat,KELT_S25_lc_021269_V01_west_raw.dat,2MASS J14335964-3428096,14:33:59.64,-34:28:09.64,325.877853,23.791926,11.47,08.69,07.95,07.68,315,347,282,04.43,0
KELT_S25_lc_024047_V01_east_raw.dat,KELT_S25_lc_028836_V01_west_raw.dat,2MASS J13345484-3241367,13:34:54.84,-32:41:36.74,313.415594,29.291622,11.69,05.94,05.08,04.61,90,93,87,05.48,0
KELT_S25_lc_024423_V01_east_raw.dat,KELT_S25_lc_028267_V01_west_raw.dat,2MASS J13334312-3659139,13:33:43.13,-36:59:13.95,312.245106,25.118750,11.69,07.11,06.26,05.85,311,342,287,04.19,0
KELT_S25_lc_024438_V01_east_raw.dat,KELT_S25_lc_028190_V01_west_raw.dat,2MASS J14113029-3851515,14:11:30.30,-38:51:51.56,319.566846,21.407225,11.69,07.22,06.10,05.40,217,230,202,04.80,0
KELT_S25_lc_025268_V01_east_raw.dat,KELT_S25_lc_016050_V01_west_raw.dat,2MASS J14340122-3141405,14:34:01.23,-31:41:40.56,327.185786,26.301016,11.39,04.99,04.07,03.54,361,388,342,05.14,0
KELT_S25_lc_026788_V01_east_raw.dat,KELT_S25_lc_028499_V01_west_raw.dat,2MASS J13420496-3034561,13:42:04.97,-30:34:56.15,315.653974,31.035286,11.75,07.46,06.62,06.19,296,323,273,04.63,0
KELT_S25_lc_027007_V01_east_raw.dat,KELT_S25_lc_025648_V01_west_raw.dat,2MASS J14472530-3729536,14:47:25.31,-37:29:53.66,327.070835,19.877576,11.69,07.74,06.84,06.51,203,218,193,05.01,0
KELT_S25_lc_028053_V01_east_raw.dat,KELT_S25_lc_022997_V01_west_raw.dat,2MASS J13545221-3918298,13:54:52.22,-39:18:29.87,316.107259,21.935108,11.65,07.47,06.65,06.23,73,74,72,04.29,0
KELT_S25_lc_028172_V01_east_raw.dat,KELT_S25_lc_030983_V01_west_raw.dat,2MASS J13353710-2955110,13:35:37.11,-29:55:11.03,314.221179,31.981675,11.83,06.11,05.29,04.75,186,198,177,04.55,0
KELT_S25_lc_028254_V01_east_raw.dat,KELT_S25_lc_031881_V01_west_raw.dat,2MASS J13453692-3333453,13:45:36.92,-33:33:45.34,315.696652,27.962705,11.85,07.44,06.61,06.23,264,288,243,04.97,0
KELT_S25_lc_028656_V01_east_raw.dat,KELT_S25_lc_033276_V01_west_raw.dat,2MASS J13380780-3929532,13:38:07.80,-39:29:53.20,312.660173,22.490001,11.88,07.68,06.80,06.46,205,217,193,04.01,0
KELT_S25_lc_030708_V01_east_raw.dat,KELT_S25_lc_031358_V01_west_raw.dat,2MASS J14175143-3655402,14:17:51.44,-36:55:40.28,321.551669,22.799534,11.88,08.47,07.63,07.33,173,182,161,04.93,0
KELT_S25_lc_033921_V01_east_raw.dat,KELT_S25_lc_033127_V01_west_raw.dat,2MASS J13555483-4131323,13:55:54.84,-41:31:32.38,315.689960,19.743288,11.98,09.14,08.44,08.18,144,150,139,04.00,0
KELT_S25_lc_034591_V01_east_raw.dat,KELT_S25_lc_030830_V01_west_raw.dat,2MASS J14120921-4010252,14:12:09.21,-40:10:25.24,319.235225,20.128977,11.95,07.89,07.05,06.74,142,150,135,04.88,0
KELT_S25_lc_035057_V01_east_raw.dat,KELT_S25_lc_038972_V01_west_raw.dat,2MASS J13321099-3504493,13:32:10.99,-35:04:49.32,312.284005,27.050374,12.10,08.87,08.04,07.73,208,220,197,05.07,0
KELT_S25_lc_038556_V01_east_raw.dat,KELT_S25_lc_032305_V01_west_raw.dat,2MASS J13551224-3218070,13:55:12.25,-32:18:07.00,318.273540,28.663050,12.04,07.08,06.21,05.83,109,112,106,03.84,0
KELT_S25_lc_038758_V01_east_raw.dat,KELT_S25_lc_041776_V01_west_raw.dat,2MASS J14133275-2954170,14:13:32.76,-29:54:17.04,323.411038,29.681086,12.20,03.81,02.87,02.30,194,207,185,05.66,0
KELT_S25_lc_039355_V01_east_raw.dat,KELT_S25_lc_033547_V01_west_raw.dat,2MASS J14091452-4015027,14:09:14.52,-40:15:02.72,318.648046,20.234656,12.08,07.19,06.36,05.94,433,495,385,04.60,0
KELT_S25_lc_039947_V01_east_raw.dat,KELT_S25_lc_044122_V01_west_raw.dat,2MASS J13414650-3030189,13:41:46.50,-30:30:18.91,315.599040,31.125333,12.25,08.09,07.32,06.88,228,244,213,05.07,0
KELT_S25_lc_040918_V01_east_raw.dat,KELT_S25_lc_043434_V01_west_raw.dat,2MASS J13515360-3736240,13:51:53.60,-37:36:24.00,315.972312,23.729445,12.26,06.00,05.18,04.65,219,232,207,05.09,0
KELT_S25_lc_041510_V01_east_raw.dat,KELT_S25_lc_032671_V01_west_raw.dat,2MASS J14272970-2640408,14:27:29.71,-26:40:40.81,328.161027,31.445304,12.10,07.84,07.09,06.71,265,289,246,05.13,0
KELT_S25_lc_041544_V01_east_raw.dat,KELT_S25_lc_047443_V01_west_raw.dat,2MASS J13131684-3320307,13:13:16.84,-33:20:30.80,308.162789,29.307912,12.33,08.11,07.32,06.94,199,212,190,04.97,0
KELT_S25_lc_042446_V01_east_raw.dat,KELT_S25_lc_051509_V01_west_raw.dat,2MASS J14100356-3745287,14:10:03.57,-37:45:28.70,319.666268,22.545605,12.39,07.10,06.16,05.74,209,222,197,04.07,0
KELT_S25_lc_042504_V01_east_raw.dat,KELT_S25_lc_037588_V01_west_raw.dat,2MASS J13335319-3343399,13:33:53.19,-33:43:39.93,312.951348,28.316784,12.20,06.11,05.30,04.77,145,152,138,05.01,0
KELT_S25_lc_043974_V01_east_raw.dat,KELT_S25_lc_042739_V01_west_raw.dat,2MASS J14375928-3233529,14:37:59.28,-32:33:52.94,327.604867,25.152062,12.30,09.57,08.87,08.69,251,275,236,04.86,0
KELT_S25_lc_044701_V01_east_raw.dat,nan,2MASS J13480042-3808151,13:48:00.43,-38:08:15.18,315.019120,23.402847,12.37,06.15,05.39,04.72,129,133,125,04.73,0
KELT_S25_lc_046065_V01_east_raw.dat,KELT_S25_lc_044140_V01_west_raw.dat,2MASS J13500306-3816144,13:50:03.06,-38:16:14.47,315.408463,23.176895,12.35,09.21,08.16,07.67,330,358,298,04.68,0
KELT_S25_lc_046191_V01_east_raw.dat,KELT_S25_lc_027806_V01_west_raw.dat,2MASS J13590680-2551439,13:59:06.80,-25:51:43.95,321.473269,34.561142,12.07,08.28,07.52,07.02,164,172,157,04.57,0
KELT_S25_lc_046407_V01_east_raw.dat,KELT_S25_lc_052720_V01_west_raw.dat,2MASS J14043581-3923538,14:04:35.81,-39:23:53.88,318.021127,21.320257,12.47,07.01,06.20,05.70,178,188,169,05.30,0
KELT_S25_lc_051608_V01_east_raw.dat,KELT_S25_lc_046938_V01_west_raw.dat,2MASS J14172294-2250150,14:17:22.94,-22:50:15.04,327.556814,35.890998,12.46,09.76,09.01,08.82,269,291,249,04.78,0
KELT_S25_lc_052647_V01_east_raw.dat,KELT_S25_lc_055884_V01_west_raw.dat,2MASS J14120904-3103368,14:12:09.04,-31:03:36.82,322.619711,28.707263,12.60,09.42,08.58,08.18,117,121,113,04.36,0
KELT_S25_lc_054173_V01_east_raw.dat,KELT_S25_lc_048551_V01_west_raw.dat,2MASS J14184736-3005032,14:18:47.37,-30:05:03.29,324.546011,29.095238,12.52,08.71,07.87,07.45,149,156,142,03.46,0
KELT_S25_lc_054365_V01_east_raw.dat,KELT_S25_lc_055892_V01_west_raw.dat,2MASS J13593563-4128407,13:59:35.64,-41:28:40.79,316.408221,19.603367,12.62,07.29,06.47,06.00,175,190,164,05.01,0
KELT_S25_lc_058346_V01_east_raw.dat,KELT_S25_lc_066540_V01_west_raw.dat,2MASS J14211362-3854219,14:21:13.63,-38:54:21.95,321.453998,20.714637,12.79,07.72,06.87,06.44,228,242,214,02.38,0
KELT_S25_lc_059136_V01_east_raw.dat,KELT_S25_lc_055669_V01_west_raw.dat,2MASS J14392634-3740539,14:39:26.35,-37:40:53.95,325.475476,20.417065,12.67,08.96,08.04,07.64,105,109,100,05.37,0
KELT_S25_lc_059284_V01_east_raw.dat,nan,2MASS J13204660-3930259,13:20:46.60,-39:30:25.96,309.075318,23.014311,12.76,08.23,07.24,06.77,197,209,188,04.30,0
KELT_S25_lc_059368_V01_east_raw.dat,KELT_S25_lc_043402_V01_west_raw.dat,2MASS J13533277-2905421,13:53:32.77,-29:05:42.20,318.914967,31.841768,12.51,08.30,07.44,07.09,134,139,129,05.07,0
KELT_S25_lc_060980_V01_east_raw.dat,KELT_S25_lc_072252_V01_west_raw.dat,2MASS J13560374-3947318,13:56:03.75,-39:47:31.90,316.208253,21.407702,12.88,07.81,06.89,06.53,189,199,180,02.63,0
KELT_S25_lc_066045_V01_east_raw.dat,KELT_S25_lc_057588_V01_west_raw.dat,2MASS J14185135-2154456,14:18:51.35,-21:54:45.67,328.409824,36.596734,12.78,08.32,07.43,07.04,154,160,148,04.79,0
KELT_S25_lc_070932_V01_east_raw.dat,KELT_S25_lc_045028_V01_west_raw.dat,2MASS J13393287-3046404,13:39:32.87,-30:46:40.41,314.983329,30.965521,12.67,05.80,05.04,04.52,199,210,188,04.96,0
KELT_S25_lc_071430_V01_east_raw.dat,KELT_S25_lc_058135_V01_west_raw.dat,2MASS J13321277-3354564,13:32:12.78,-33:54:56.43,312.524424,28.195439,12.84,07.38,06.60,06.07,298,328,275,05.49,0
KELT_S25_lc_079234_V01_east_raw.dat,KELT_S25_lc_070542_V01_west_raw.dat,2MASS J14350528-4057110,14:35:05.28,-40:57:11.06,323.213698,17.801045,13.06,09.75,09.00,08.73,287,311,265,04.54,1
KELT_S25_lc_079439_V01_east_raw.dat,KELT_S25_lc_065777_V01_west_raw.dat,2MASS J13373675-3811445,13:37:36.75,-38:11:44.53,312.828543,23.787095,13.01,07.42,06.68,06.17,101,104,98,05.13,0
KELT_S25_lc_080989_V01_east_raw.dat,KELT_S25_lc_067920_V01_west_raw.dat,2MASS J13591067-2908547,13:59:10.67,-29:08:54.75,320.278189,31.431265,13.05,09.81,09.03,08.70,289,319,265,04.31,0
KELT_S25_lc_081053_V01_east_raw.dat,KELT_S25_lc_076955_V01_west_raw.dat,2MASS J14441895-3757170,14:44:18.96,-37:57:17.05,326.269084,19.748771,13.14,09.98,09.19,08.95,175,186,166,04.73,1
KELT_S25_lc_089393_V01_east_raw.dat,KELT_S25_lc_096069_V01_west_raw.dat,2MASS J14172402-3742413,14:17:24.03,-37:42:41.35,321.159854,22.098679,13.42,08.05,07.23,06.74,105,108,102,04.90,0
KELT_S25_lc_098417_V01_east_raw.dat,KELT_S25_lc_106010_V01_west_raw.dat,2MASS J13584606-4116296,13:58:46.06,-41:16:29.62,316.309352,19.841303,13.62,10.73,09.72,09.23,237,253,221,04.80,0
KELT_S25_lc_106028_V01_east_raw.dat,nan,2MASS J14100845-3827507,14:10:08.46,-38:27:50.73,319.435913,21.872270,13.83,08.66,07.84,07.35,435,527,386,04.77,0
nan,KELT_S25_lc_000406_V01_west_raw.dat,2MASS J14113439-2853072,14:11:34.40,-28:53:07.23,323.367779,30.786691,07.54,03.67,02.75,02.13,254,266,242,04.09,0
KELT_S26_lc_000234_V01_east_raw.dat,KELT_S26_lc_000149_V01_west_raw.dat,2MASS J15241977-2254397,15:24:19.77,-22:54:39.73,343.046669,27.807972,06.85,01.00,-0.10,-0.60,320,355,289,05.91,0
KELT_S26_lc_000476_V01_east_raw.dat,KELT_S26_lc_000457_V01_west_raw.dat,2MASS J16020036-2858582,16:02:00.36,-28:58:58.23,345.652901,17.673783,07.66,04.22,03.10,02.73,218,229,208,05.57,0
KELT_S26_lc_000970_V01_east_raw.dat,KELT_S26_lc_000941_V01_west_raw.dat,2MASS J16013385-2511081,16:01:33.86,-25:11:08.16,348.372316,20.471107,08.32,04.10,03.04,02.67,560,631,494,05.22,0
KELT_S26_lc_001086_V01_east_raw.dat,KELT_S26_lc_000645_V01_west_raw.dat,2MASS J15331652-1519350,15:33:16.52,-15:19:35.03,350.612833,32.178232,08.19,04.06,03.13,02.58,98,100,96,05.57,0
KELT_S26_lc_001653_V01_east_raw.dat,KELT_S26_lc_002104_V01_west_raw.dat,2MASS J15213782-2840516,15:21:37.82,-28:40:51.69,338.622753,23.590823,08.98,03.86,02.81,02.38,313,347,292,05.12,0
KELT_S26_lc_001695_V01_east_raw.dat,KELT_S26_lc_001824_V01_west_raw.dat,2MASS J15212399-2023184,15:21:23.99,-20:23:18.45,344.240405,30.203192,08.92,05.75,04.96,04.46,218,231,208,05.72,0
KELT_S26_lc_001923_V01_east_raw.dat,KELT_S26_lc_001299_V01_west_raw.dat,2MASS J15562370-1818150,15:56:23.70,-18:18:15.01,352.757291,26.180850,08.83,04.18,03.19,02.70,195,205,187,05.85,0
KELT_S26_lc_002267_V01_east_raw.dat,KELT_S26_lc_002681_V01_west_raw.dat,2MASS J14305422-1648376,14:30:54.23,-16:48:37.70,334.566768,39.873720,09.27,07.01,06.30,06.04,276,296,260,05.25,0
KELT_S26_lc_002483_V01_east_raw.dat,KELT_S26_lc_001631_V01_west_raw.dat,2MASS J16043612-2406006,16:04:36.13,-24:06:00.63,349.713197,20.753084,09.06,05.24,04.49,04.18,85,87,84,05.02,0
KELT_S26_lc_003628_V01_east_raw.dat,KELT_S26_lc_003260_V01_west_raw.dat,2MASS J15062623-1843563,15:06:26.23,-18:43:56.39,342.142289,33.666863,09.60,05.78,05.01,04.48,163,170,156,05.33,0
KELT_S26_lc_004581_V01_east_raw.dat,KELT_S26_lc_006825_V01_west_raw.dat,2MASS J14395988-2234262,14:39:59.88,-22:34:26.27,333.388231,33.798600,10.09,06.04,05.18,04.81,251,268,238,05.27,0
KELT_S26_lc_006437_V01_east_raw.dat,KELT_S26_lc_007562_V01_west_raw.dat,2MASS J15420315-2110507,15:42:03.16,-21:10:50.75,347.819930,26.460624,10.32,05.82,04.98,04.56,186,195,179,05.75,0
KELT_S26_lc_006688_V01_east_raw.dat,KELT_S26_lc_007608_V01_west_raw.dat,2MASS J14284513-1328573,14:28:45.14,-13:28:57.31,336.160398,43.023113,10.34,06.75,05.90,05.54,227,239,216,03.46,0
KELT_S26_lc_006895_V01_east_raw.dat,KELT_S26_lc_006641_V01_west_raw.dat,2MASS J16114147-2703324,16:11:41.47,-27:03:32.41,348.666505,17.538790,10.29,04.80,03.63,03.11,160,168,154,05.25,0
KELT_S26_lc_007507_V01_east_raw.dat,KELT_S26_lc_008333_V01_west_raw.dat,2MASS J14383196-2943282,14:38:31.96,-29:43:28.24,329.137560,27.641237,10.45,06.59,05.80,05.38,369,394,356,05.64,0
KELT_S26_lc_007774_V01_east_raw.dat,KELT_S26_lc_014699_V01_west_raw.dat,2MASS J15553341-1251054,15:55:33.42,-12:51:05.47,357.102590,30.066451,10.77,04.39,03.37,02.80,189,198,181,06.24,0
KELT_S26_lc_008427_V01_east_raw.dat,KELT_S26_lc_007719_V01_west_raw.dat,2MASS J15592371-2346239,15:59:23.72,-23:46:23.92,349.056195,21.824362,10.47,06.00,05.14,04.65,288,308,270,05.79,0
KELT_S26_lc_008905_V01_east_raw.dat,KELT_S26_lc_006878_V01_west_raw.dat,2MASS J16055662-2145219,16:05:56.63,-21:45:21.98,351.747967,22.168822,10.44,07.73,06.85,06.51,196,206,189,05.53,0
KELT_S26_lc_009332_V01_east_raw.dat,KELT_S26_lc_013100_V01_west_raw.dat,2MASS J15014619-3014409,15:01:46.20,-30:14:40.95,333.738737,24.718568,10.80,05.38,04.62,04.16,354,379,328,05.28,0
KELT_S26_lc_009550_V01_east_raw.dat,KELT_S26_lc_013372_V01_west_raw.dat,2MASS J14402216-1739270,14:40:22.16,-17:39:27.01,336.532359,38.005862,10.83,06.44,05.62,05.07,201,211,192,05.64,0
KELT_S26_lc_009903_V01_east_raw.dat,KELT_S26_lc_014278_V01_west_raw.dat,2MASS J15332161-2711031,15:33:21.61,-27:11:03.13,341.854038,23.194692,10.88,03.63,02.71,02.12,256,271,242,05.93,0
KELT_S26_lc_010401_V01_east_raw.dat,KELT_S26_lc_009003_V01_west_raw.dat,2MASS J16002376-1220575,16:00:23.76,-12:20:57.55,358.440710,29.520900,10.66,05.64,04.55,03.62,404,458,375,05.75,0
KELT_S26_lc_011561_V01_east_raw.dat,KELT_S26_lc_010886_V01_west_raw.dat,2MASS J16074265-2645079,16:07:42.66,-26:45:07.96,348.241272,18.386077,10.82,07.02,06.08,05.76,417,466,380,05.24,0
KELT_S26_lc_011675_V01_east_raw.dat,KELT_S26_lc_017089_V01_west_raw.dat,2MASS J15275287-2558416,15:27:52.87,-25:58:41.68,341.629325,24.901336,11.06,06.32,05.47,05.10,189,198,182,05.68,0
KELT_S26_lc_012282_V01_east_raw.dat,KELT_S26_lc_012824_V01_west_raw.dat,2MASS J16083195-2131500,16:08:31.96,-21:31:50.06,352.371755,21.888821,10.94,06.89,05.92,05.61,208,218,199,05.49,0
KELT_S26_lc_012459_V01_east_raw.dat,KELT_S26_lc_011554_V01_west_raw.dat,2MASS J15480981-2414278,15:48:09.82,-24:14:27.85,346.692891,23.250402,10.89,06.01,05.13,04.49,199,209,190,06.03,0
KELT_S26_lc_012701_V01_east_raw.dat,KELT_S26_lc_014953_V01_west_raw.dat,2MASS J15230620-2404103,15:23:06.21,-24:04:10.33,341.990523,27.071362,11.04,06.66,05.93,05.40,273,291,257,06.00,0
KELT_S26_lc_012743_V01_east_raw.dat,KELT_S26_lc_011888_V01_west_raw.dat,2MASS J16033506-2241117,16:03:35.07,-22:41:11.75,350.617479,21.912075,10.92,07.34,06.49,06.07,204,213,196,05.35,0
KELT_S26_lc_013092_V01_east_raw.dat,KELT_S26_lc_018101_V01_west_raw.dat,2MASS J14432721-2012533,14:43:27.22,-20:12:53.35,335.669806,35.438010,11.16,06.51,05.67,05.33,190,199,182,05.34,0
KELT_S26_lc_013399_V01_east_raw.dat,KELT_S26_lc_022193_V01_west_raw.dat,2MASS J15081065-2110003,15:08:10.66,-21:10:00.38,340.829444,31.460091,11.29,06.76,06.03,05.48,222,233,212,05.89,0
KELT_S26_lc_013406_V01_east_raw.dat,KELT_S26_lc_012140_V01_west_raw.dat,2MASS J15442529-1604558,15:44:25.29,-16:04:55.80,352.259615,29.775320,10.96,07.00,06.13,05.79,230,242,219,05.36,0
KELT_S26_lc_013448_V01_east_raw.dat,KELT_S26_lc_010675_V01_west_raw.dat,2MASS J15463127-2107395,15:46:31.28,-21:07:39.58,348.712321,25.792466,10.89,05.17,04.33,03.83,129,133,126,05.65,0
KELT_S26_lc_014283_V01_east_raw.dat,KELT_S26_lc_016359_V01_west_raw.dat,2MASS J15211210-2958245,15:21:12.10,-29:58:24.51,337.713136,22.601327,11.15,05.86,04.90,04.39,296,321,275,05.44,0
KELT_S26_lc_014306_V01_east_raw.dat,nan,2MASS J16152204-2418526,16:15:22.05,-24:18:52.65,351.357627,18.835413,11.08,06.69,05.70,05.32,245,259,231,04.47,0
KELT_S26_lc_014641_V01_east_raw.dat,KELT_S26_lc_019305_V01_west_raw.dat,2MASS J15300423-3052322,15:30:04.24,-30:52:32.29,338.784670,20.736516,11.25,07.44,06.12,05.13,187,195,181,05.61,0
KELT_S26_lc_015141_V01_east_raw.dat,KELT_S26_lc_013187_V01_west_raw.dat,2MASS J15473124-2920519,15:47:31.24,-29:20:51.95,342.927293,19.533880,11.07,05.52,04.58,03.96,414,473,381,05.23,0
KELT_S26_lc_016291_V01_east_raw.dat,KELT_S26_lc_013135_V01_west_raw.dat,2MASS J15365127-1004487,15:36:51.27,-10:04:48.79,355.787731,35.305696,11.11,07.06,06.26,05.80,151,157,147,05.27,0
KELT_S26_lc_017368_V01_east_raw.dat,KELT_S26_lc_019495_V01_west_raw.dat,2MASS J15015246-2520486,15:01:52.46,-25:20:48.70,336.709384,28.837012,11.35,06.07,05.26,04.71,183,191,176,03.92,0
KELT_S26_lc_017473_V01_east_raw.dat,KELT_S26_lc_013353_V01_west_raw.dat,2MASS J15361271-2109035,15:36:12.71,-21:09:03.57,346.704192,27.390943,11.15,07.54,06.76,06.39,239,251,212,05.80,0
KELT_S26_lc_018282_V01_east_raw.dat,KELT_S26_lc_017631_V01_west_raw.dat,2MASS J15121506-3110468,15:12:15.06,-31:10:46.81,335.253092,22.711919,11.33,06.61,05.78,05.26,164,170,158,05.36,0
KELT_S26_lc_018367_V01_east_raw.dat,KELT_S26_lc_022049_V01_west_raw.dat,2MASS J15463948-2952526,15:46:39.49,-29:52:52.60,342.406878,19.253141,11.46,07.42,06.54,06.22,244,259,230,05.19,0
KELT_S26_lc_019137_V01_east_raw.dat,KELT_S26_lc_040240_V01_west_raw.dat,2MASS J15511615-3030252,15:51:16.15,-30:30:25.29,342.765638,18.126741,11.83,06.06,05.10,04.43,169,177,163,06.00,0
KELT_S26_lc_019277_V01_east_raw.dat,KELT_S26_lc_021171_V01_west_raw.dat,2MASS J16115730-2453562,16:11:57.30,-24:53:56.22,350.345484,18.997410,11.46,05.94,05.04,04.62,338,365,314,05.98,0
KELT_S26_lc_019388_V01_east_raw.dat,KELT_S26_lc_017348_V01_west_raw.dat,2MASS J15143246-0939327,15:14:32.47,-9:39:32.73,351.202101,39.443214,11.36,09.02,08.24,07.89,236,248,225,05.33,0
KELT_S26_lc_020494_V01_east_raw.dat,KELT_S26_lc_019151_V01_west_raw.dat,2MASS J15441426-2255318,15:44:14.26,-22:55:31.86,346.934237,24.828741,11.44,06.72,05.81,05.41,128,132,124,05.30,0
KELT_S26_lc_020975_V01_east_raw.dat,KELT_S26_lc_012341_V01_west_raw.dat,2MASS J15433818-0923082,15:43:38.18,-9:23:08.22,357.800374,34.562351,11.22,05.25,04.30,03.83,234,249,224,05.68,0
KELT_S26_lc_021125_V01_east_raw.dat,KELT_S26_lc_023294_V01_west_raw.dat,2MASS J15073320-2638482,15:07:33.21,-26:38:48.29,337.098368,27.048167,11.57,08.39,07.52,07.18,264,281,249,05.65,0
KELT_S26_lc_021348_V01_east_raw.dat,KELT_S26_lc_035997_V01_west_raw.dat,2MASS J15352130-2356492,15:35:21.31,-23:56:49.24,344.498205,25.402700,11.82,05.82,05.07,04.55,148,153,144,06.52,0
KELT_S26_lc_021813_V01_east_raw.dat,KELT_S26_lc_021842_V01_west_raw.dat,2MASS J16131296-2456151,16:13:12.97,-24:56:15.12,350.524563,18.763898,11.55,06.65,05.72,05.21,284,303,268,06.78,0
KELT_S26_lc_021861_V01_east_raw.dat,KELT_S26_lc_021923_V01_west_raw.dat,2MASS J15162354-2853137,15:16:23.55,-28:53:13.77,337.472676,24.093905,11.55,08.57,07.79,07.46,331,356,311,03.55,0
KELT_S26_lc_022860_V01_east_raw.dat,KELT_S26_lc_020950_V01_west_raw.dat,2MASS J14443696-1932282,14:44:36.97,-19:32:28.26,336.386215,35.873495,11.55,06.85,06.03,05.67,248,264,237,05.91,0
KELT_S26_lc_023099_V01_east_raw.dat,nan,2MASS J15064211-2325386,15:06:42.11,-23:25:38.60,338.985785,29.813605,11.62,07.36,06.59,06.12,217,228,208,04.25,0
KELT_S26_lc_024071_V01_east_raw.dat,KELT_S26_lc_026185_V01_west_raw.dat,2MASS J15183571-2427155,15:18:35.72,-24:27:15.59,340.809643,27.389624,11.70,09.20,08.37,08.15,218,228,209,05.28,0
KELT_S26_lc_024113_V01_east_raw.dat,KELT_S26_lc_021152_V01_west_raw.dat,2MASS J16102617-2406104,16:10:26.18,-24:06:10.45,350.701572,19.797571,11.59,08.30,07.44,07.00,111,114,108,05.65,0
KELT_S26_lc_024976_V01_east_raw.dat,KELT_S26_lc_022822_V01_west_raw.dat,2MASS J16141368-3145481,16:14:13.69,-31:45:48.17,345.588302,13.843156,11.65,06.41,05.50,05.11,199,208,191,05.81,0
KELT_S26_lc_025682_V01_east_raw.dat,KELT_S26_lc_024755_V01_west_raw.dat,2MASS J16101361-2242552,16:10:13.61,-22:42:55.28,351.737254,20.789552,11.71,06.80,05.83,05.41,136,140,132,05.89,0
KELT_S26_lc_027067_V01_east_raw.dat,KELT_S26_lc_033694_V01_west_raw.dat,2MASS J15342671-3110367,15:34:26.72,-31:10:36.79,339.377768,19.924234,11.92,08.20,07.44,07.03,199,209,191,05.03,0
KELT_S26_lc_027259_V01_east_raw.dat,KELT_S26_lc_022352_V01_west_raw.dat,2MASS J16034421-1306496,16:03:44.22,-13:06:49.68,358.397727,28.404326,11.69,06.39,05.51,05.04,181,189,174,04.57,0
KELT_S26_lc_028351_V01_east_raw.dat,KELT_S26_lc_036236_V01_west_raw.dat,2MASS J16133170-2655463,16:13:31.71,-26:55:46.36,349.062623,17.335230,11.99,05.12,04.11,03.67,199,208,191,06.31,0
KELT_S26_lc_028499_V01_east_raw.dat,KELT_S26_lc_014485_V01_west_raw.dat,2MASS J15453366-2027427,15:45:33.66,-20:27:42.77,349.037307,26.431588,11.48,07.14,06.22,05.51,284,305,267,05.41,0
KELT_S26_lc_028587_V01_east_raw.dat,KELT_S26_lc_034773_V01_west_raw.dat,2MASS J15271553-3155193,15:27:15.53,-31:55:19.39,337.600715,20.262031,11.97,06.52,05.58,05.10,358,375,332,06.37,0
KELT_S26_lc_028650_V01_east_raw.dat,KELT_S26_lc_029661_V01_west_raw.dat,2MASS J14480028-2549109,14:48:00.29,-25:49:10.99,333.366410,30.074788,11.88,08.95,08.20,07.87,281,299,265,05.19,0
KELT_S26_lc_029372_V01_east_raw.dat,KELT_S26_lc_038526_V01_west_raw.dat,2MASS J15535666-2754204,15:53:56.66,-27:54:20.42,345.062958,19.670815,12.05,06.27,05.42,04.91,112,115,109,06.69,0
KELT_S26_lc_029425_V01_east_raw.dat,KELT_S26_lc_036672_V01_west_raw.dat,2MASS J14354899-2336297,14:35:48.99,-23:36:29.77,331.780670,33.350714,12.02,06.58,05.75,05.16,311,334,295,05.87,0
KELT_S26_lc_029575_V01_east_raw.dat,KELT_S26_lc_027918_V01_west_raw.dat,2MASS J16164081-2953331,16:16:40.82,-29:53:33.14,347.347043,14.777501,11.86,07.09,06.23,05.72,269,287,254,03.64,0
KELT_S26_lc_029594_V01_east_raw.dat,KELT_S26_lc_036720_V01_west_raw.dat,2MASS J16020590-1818084,16:02:05.91,-18:18:08.50,353.798554,25.205075,12.02,04.92,03.60,03.02,412,481,374,05.97,0
KELT_S26_lc_029856_V01_east_raw.dat,KELT_S26_lc_027981_V01_west_raw.dat,2MASS J16152042-2919305,16:15:20.43,-29:19:30.59,347.558806,15.381581,11.87,07.62,06.68,06.32,313,340,293,05.97,0
KELT_S26_lc_030627_V01_east_raw.dat,KELT_S26_lc_026320_V01_west_raw.dat,2MASS J16010336-2948469,16:01:03.37,-29:48:46.97,344.896756,17.213701,11.85,08.35,07.40,07.04,313,340,294,05.55,0
KELT_S26_lc_031080_V01_east_raw.dat,KELT_S26_lc_028377_V01_west_raw.dat,2MASS J14360781-2421509,14:36:07.82,-24:21:50.90,331.434920,32.649005,11.90,08.25,07.51,07.24,156,162,151,05.75,0
KELT_S26_lc_031810_V01_east_raw.dat,KELT_S26_lc_027749_V01_west_raw.dat,2MASS J15510688-3135155,15:51:06.88,-31:35:15.59,341.990734,17.336735,11.90,06.01,05.21,04.70,157,163,152,05.60,0
KELT_S26_lc_032423_V01_east_raw.dat,KELT_S26_lc_048687_V01_west_raw.dat,2MASS J16052758-1855042,16:05:27.59,-18:55:04.21,353.904745,24.203208,12.26,06.65,05.77,05.21,233,247,223,06.34,0
KELT_S26_lc_033346_V01_east_raw.dat,KELT_S26_lc_038519_V01_west_raw.dat,2MASS J15101525-2934586,15:10:15.25,-29:34:58.70,335.830812,24.278509,12.13,06.47,05.55,05.10,346,372,321,05.82,0
KELT_S26_lc_034016_V01_east_raw.dat,KELT_S26_lc_042050_V01_west_raw.dat,2MASS J15215706-3017253,15:21:57.06,-30:17:25.36,337.654008,22.249625,12.19,07.18,06.26,05.84,246,260,235,05.11,0
KELT_S26_lc_034046_V01_east_raw.dat,KELT_S26_lc_034571_V01_west_raw.dat,2MASS J15345451-2343162,15:34:54.51,-23:43:16.24,344.573496,25.641056,12.07,07.24,06.37,05.90,183,191,176,04.32,0
KELT_S26_lc_034052_V01_east_raw.dat,KELT_S26_lc_040108_V01_west_raw.dat,2MASS J14565048-3005346,14:56:50.49,-30:05:34.64,332.821523,25.402247,12.16,07.58,06.84,06.36,162,168,157,05.43,0
KELT_S26_lc_034056_V01_east_raw.dat,KELT_S26_lc_035739_V01_west_raw.dat,2MASS J15493815-2705473,15:49:38.15,-27:05:47.31,344.888342,20.912077,12.09,08.03,07.11,06.75,178,185,172,05.25,0
KELT_S26_lc_035166_V01_east_raw.dat,KELT_S26_lc_040399_V01_west_raw.dat,2MASS J16024268-2654379,16:02:42.69,-26:54:38.00,347.286403,19.057756,12.19,07.43,06.62,06.28,197,206,188,05.90,0
KELT_S26_lc_035665_V01_east_raw.dat,KELT_S26_lc_030875_V01_west_raw.dat,2MASS J15533606-1614109,15:53:36.07,-16:14:10.98,353.904428,28.098831,12.03,07.33,06.46,05.89,255,269,243,05.46,0
KELT_S26_lc_035907_V01_east_raw.dat,KELT_S26_lc_036892_V01_west_raw.dat,2MASS J15190033-1207244,15:19:00.33,-12:07:24.42,350.133499,36.880317,12.15,08.58,07.73,07.33,243,257,230,05.05,0
KELT_S26_lc_035980_V01_east_raw.dat,KELT_S26_lc_025770_V01_west_raw.dat,2MASS J14482398-2715540,14:48:23.98,-27:15:54.04,332.627284,28.777767,11.94,07.07,06.19,05.79,154,160,148,05.61,0
KELT_S26_lc_037134_V01_east_raw.dat,KELT_S26_lc_027813_V01_west_raw.dat,2MASS J15483855-1611411,15:48:38.55,-16:11:41.18,352.991509,28.979423,12.00,07.68,06.79,06.07,221,232,211,05.63,0
KELT_S26_lc_037176_V01_east_raw.dat,KELT_S26_lc_039468_V01_west_raw.dat,2MASS J15023767-2750321,15:02:37.67,-27:50:32.13,335.336936,26.650624,12.21,06.61,05.80,05.33,424,472,382,06.39,0
KELT_S26_lc_037630_V01_east_raw.dat,KELT_S26_lc_047933_V01_west_raw.dat,2MASS J15195613-2638284,15:19:56.14,-26:38:28.46,339.621042,25.455429,12.34,07.20,06.29,05.93,287,305,271,05.00,0
KELT_S26_lc_039173_V01_east_raw.dat,KELT_S26_lc_028675_V01_west_raw.dat,2MASS J15581563-2244430,15:58:15.63,-22:44:43.01,349.635084,22.739702,12.05,06.81,05.93,05.45,225,240,213,06.44,0
KELT_S26_lc_040631_V01_east_raw.dat,KELT_S26_lc_067179_V01_west_raw.dat,2MASS J16114579-2008135,16:11:45.80,-20:08:13.55,354.027770,22.284975,12.62,07.97,07.17,06.74,364,391,337,05.70,0
KELT_S26_lc_040906_V01_east_raw.dat,KELT_S26_lc_035999_V01_west_raw.dat,2MASS J14372912-2019417,14:37:29.13,-20:19:41.76,334.108417,36.042769,12.21,06.49,05.63,05.14,221,234,211,06.10,0
KELT_S26_lc_041196_V01_east_raw.dat,KELT_S26_lc_055574_V01_west_raw.dat,2MASS J15444104-2839547,15:44:41.05,-28:39:54.80,342.902933,20.455810,12.49,07.47,06.69,06.17,290,311,273,05.55,0
KELT_S26_lc_041653_V01_east_raw.dat,KELT_S26_lc_036125_V01_west_raw.dat,2MASS J15374801-1609571,15:37:48.01,-16:09:57.13,350.868422,30.820823,12.23,08.45,07.74,07.21,242,256,231,05.93,0
KELT_S26_lc_041995_V01_east_raw.dat,KELT_S26_lc_051644_V01_west_raw.dat,2MASS J15112870-3101225,15:11:28.71,-31:01:22.51,335.198310,22.934118,12.45,08.26,07.35,07.02,204,213,196,05.63,0
KELT_S26_lc_042296_V01_east_raw.dat,KELT_S26_lc_040119_V01_west_raw.dat,2MASS J16070633-2610527,16:07:06.34,-26:10:52.75,348.567442,18.884820,12.30,07.68,06.81,06.33,142,147,138,05.29,0
KELT_S26_lc_042862_V01_east_raw.dat,KELT_S26_lc_050294_V01_west_raw.dat,2MASS J15553823-2915410,15:55:38.23,-29:15:41.09,344.384110,18.420054,12.45,07.63,06.85,06.35,210,222,200,06.09,0
KELT_S26_lc_043048_V01_east_raw.dat,nan,2MASS J15042759-3052462,15:04:27.60,-30:52:46.23,333.907633,23.873237,12.38,08.34,07.54,06.97,268,286,254,04.93,0
KELT_S26_lc_044887_V01_east_raw.dat,KELT_S26_lc_037983_V01_west_raw.dat,2MASS J16064905-2238376,16:06:49.05,-22:38:37.62,351.210279,21.407503,12.30,04.98,03.74,03.16,237,250,225,04.88,0
KELT_S26_lc_045136_V01_east_raw.dat,KELT_S26_lc_044492_V01_west_raw.dat,2MASS J16060846-1851551,16:06:08.46,-18:51:55.13,354.067269,24.121124,12.40,05.32,04.50,03.95,381,441,362,06.35,0
KELT_S26_lc_045771_V01_east_raw.dat,KELT_S26_lc_050116_V01_west_raw.dat,2MASS J15490458-2006554,15:49:04.59,-20:06:55.40,349.969775,26.114638,12.49,08.26,07.43,07.09,303,326,284,05.48,0
KELT_S26_lc_046084_V01_east_raw.dat,KELT_S26_lc_037483_V01_west_raw.dat,2MASS J16051763-2043381,16:05:17.64,-20:43:38.14,352.439535,22.989613,12.31,07.69,06.76,06.34,176,184,169,04.20,0
KELT_S26_lc_046347_V01_east_raw.dat,KELT_S26_lc_060565_V01_west_raw.dat,2MASS J16115985-1703141,16:11:59.85,-17:03:14.16,356.564440,24.305281,12.62,05.98,05.10,04.12,161,175,156,05.84,0
KELT_S26_lc_046399_V01_east_raw.dat,KELT_S26_lc_048113_V01_west_raw.dat,2MASS J16110341-2539309,16:11:03.41,-25:39:30.92,349.618601,18.616838,12.47,07.85,07.08,06.53,405,451,373,05.43,0
KELT_S26_lc_048523_V01_east_raw.dat,KELT_S26_lc_095834_V01_west_raw.dat,2MASS J15393717-3051126,15:39:37.18,-30:51:12.60,340.511617,19.483578,13.01,06.54,05.67,05.25,244,259,232,06.03,0
KELT_S26_lc_050634_V01_east_raw.dat,KELT_S26_lc_046206_V01_west_raw.dat,2MASS J16023034-2310300,16:02:30.34,-23:10:30.01,350.055164,21.745500,12.50,08.70,07.80,07.50,271,287,258,05.34,0
KELT_S26_lc_050640_V01_east_raw.dat,KELT_S26_lc_052620_V01_west_raw.dat,2MASS J14441067-0744494,14:44:10.68,-7:44:49.47,345.017474,45.711493,12.59,08.48,07.63,07.24,216,227,207,05.17,0
KELT_S26_lc_051184_V01_east_raw.dat,nan,2MASS J15535891-1830167,15:53:58.92,-18:30:16.74,352.150258,26.448778,12.60,06.78,05.86,05.29,199,209,190,06.05,0
KELT_S26_lc_051839_V01_east_raw.dat,KELT_S26_lc_047675_V01_west_raw.dat,2MASS J15342347-2641186,15:34:23.48,-26:41:18.62,342.388698,23.434363,12.54,07.58,06.74,06.29,334,359,311,05.49,0
KELT_S26_lc_052374_V01_east_raw.dat,KELT_S26_lc_049884_V01_west_raw.dat,2MASS J15564710-3041526,15:56:47.11,-30:41:52.68,343.558930,17.191945,12.57,08.89,08.05,07.62,235,251,224,05.66,0
KELT_S26_lc_052386_V01_east_raw.dat,KELT_S26_lc_060540_V01_west_raw.dat,2MASS J14552553-1909521,14:55:25.54,-19:09:52.19,339.267087,34.814597,12.71,09.61,08.72,08.47,106,109,104,05.56,0
KELT_S26_lc_052595_V01_east_raw.dat,KELT_S26_lc_042026_V01_west_raw.dat,2MASS J16042205-2409166,16:04:22.05,-24:09:16.67,349.631538,20.752766,12.47,10.73,10.02,09.84,127,131,124,04.96,1
KELT_S26_lc_052746_V01_east_raw.dat,KELT_S26_lc_054388_V01_west_raw.dat,2MASS J15101953-1700073,15:10:19.53,-17:00:07.37,344.295019,34.485765,12.64,09.97,09.20,08.97,162,169,156,05.61,1
KELT_S26_lc_052890_V01_east_raw.dat,KELT_S26_lc_030363_V01_west_raw.dat,2MASS J16033221-2334415,16:03:32.22,-23:34:41.51,349.926728,21.293517,12.28,07.11,06.20,05.59,119,122,116,06.18,0
KELT_S26_lc_053906_V01_east_raw.dat,nan,2MASS J14560164-2642385,14:56:01.64,-26:42:38.53,334.613882,28.388476,12.67,07.13,06.28,05.72,294,317,275,06.01,0
KELT_S26_lc_060300_V01_east_raw.dat,KELT_S26_lc_058636_V01_west_raw.dat,2MASS J16074287-2318550,16:07:42.88,-23:18:55.09,350.846104,20.792580,12.78,08.02,07.22,06.74,264,280,251,05.54,0
KELT_S26_lc_060863_V01_east_raw.dat,KELT_S26_lc_056694_V01_west_raw.dat,2MASS J16065115-2814378,16:06:51.15,-28:14:37.81,346.993380,17.463318,12.77,08.75,07.87,07.48,203,212,194,05.82,0
KELT_S26_lc_061713_V01_east_raw.dat,KELT_S26_lc_072802_V01_west_raw.dat,2MASS J15072439-2536213,15:07:24.40,-25:36:21.34,337.726038,27.928146,12.95,09.27,08.34,07.96,186,193,179,04.69,0
KELT_S26_lc_061925_V01_east_raw.dat,KELT_S26_lc_058635_V01_west_raw.dat,2MASS J16031977-2332219,16:03:19.78,-23:32:21.95,349.920350,21.354554,12.80,09.87,08.98,08.71,215,224,207,05.30,1
KELT_S26_lc_062150_V01_east_raw.dat,KELT_S26_lc_056727_V01_west_raw.dat,2MASS J16104659-2303572,16:10:46.59,-23:03:57.22,351.558385,20.456564,12.78,08.07,07.25,06.68,116,119,113,05.72,0
KELT_S26_lc_063061_V01_east_raw.dat,KELT_S26_lc_045808_V01_west_raw.dat,2MASS J15573389-3008279,15:57:33.89,-30:08:28.00,344.082881,17.488946,12.65,08.50,07.67,07.25,201,210,192,05.15,0
KELT_S26_lc_063153_V01_east_raw.dat,KELT_S26_lc_059276_V01_west_raw.dat,2MASS J15372847-1200242,15:37:28.48,-12:00:24.24,354.242947,33.850668,12.82,09.11,08.27,07.87,219,233,208,05.23,0
KELT_S26_lc_063404_V01_east_raw.dat,KELT_S26_lc_039844_V01_west_raw.dat,2MASS J16104499-1636037,16:10:44.99,-16:36:03.75,356.720302,24.828887,12.57,06.96,06.14,05.64,143,148,138,05.90,0
KELT_S26_lc_064530_V01_east_raw.dat,KELT_S26_lc_067042_V01_west_raw.dat,2MASS J14423246-2013489,14:42:32.47,-20:13:48.95,335.434181,35.534177,12.92,10.84,10.06,09.89,303,330,285,06.36,1
KELT_S26_lc_065682_V01_east_raw.dat,KELT_S26_lc_053320_V01_west_raw.dat,2MASS J14574975-1120144,14:57:49.75,-11:20:14.46,345.681230,40.814555,12.78,09.58,08.81,08.51,333,358,309,04.72,0
KELT_S26_lc_065839_V01_east_raw.dat,KELT_S26_lc_064846_V01_west_raw.dat,2MASS J16073986-2314518,16:07:39.87,-23:14:51.90,350.889529,20.847794,12.92,07.34,06.52,06.08,165,174,158,06.06,0
KELT_S26_lc_066762_V01_east_raw.dat,KELT_S26_lc_083841_V01_west_raw.dat,2MASS J15115369-3109512,15:11:53.69,-31:09:51.24,335.193712,22.767091,13.12,09.08,08.17,07.80,263,278,249,05.05,0
KELT_S26_lc_072380_V01_east_raw.dat,KELT_S26_lc_080515_V01_west_raw.dat,2MASS J16053087-2328381,16:05:30.88,-23:28:38.13,350.345030,21.041486,13.15,07.77,06.87,06.48,393,436,367,06.02,0
KELT_S26_lc_075136_V01_east_raw.dat,KELT_S26_lc_062242_V01_west_raw.dat,2MASS J15591277-2444033,15:59:12.77,-24:44:03.34,348.302146,21.166400,12.99,07.75,06.20,05.02,222,232,212,06.14,0
KELT_S26_lc_076165_V01_east_raw.dat,KELT_S26_lc_063451_V01_west_raw.dat,2MASS J16122498-1949471,16:12:24.99,-19:49:47.10,354.385044,22.378735,13.01,11.00,10.21,09.99,437,491,395,05.41,1
KELT_S26_lc_078186_V01_east_raw.dat,KELT_S26_lc_067008_V01_west_raw.dat,2MASS J15033201-1132175,15:03:32.02,-11:32:17.58,346.949583,39.785710,13.07,08.91,08.11,07.69,252,268,239,06.48,0
KELT_S26_lc_081061_V01_east_raw.dat,nan,2MASS J16044965-3021326,16:04:49.65,-30:21:32.68,345.120939,16.255772,13.28,07.42,06.47,05.86,291,310,274,05.69,0
KELT_S26_lc_082383_V01_east_raw.dat,KELT_S26_lc_076684_V01_west_raw.dat,2MASS J14325988-1056035,14:32:59.89,-10:56:03.60,339.224081,44.662905,13.21,06.50,05.64,04.96,346,369,319,06.20,0
KELT_S26_lc_083249_V01_east_raw.dat,nan,2MASS J16101722-3014117,16:10:17.22,-30:14:11.72,346.086524,15.520059,13.32,08.81,07.98,07.50,368,394,349,05.41,0
KELT_S26_lc_084176_V01_east_raw.dat,KELT_S26_lc_056692_V01_west_raw.dat,2MASS J16114527-1905436,16:11:45.28,-19:05:43.67,354.860918,22.987614,13.01,07.84,06.83,06.27,219,231,209,05.06,0
KELT_S26_lc_084501_V01_east_raw.dat,KELT_S26_lc_100675_V01_west_raw.dat,2MASS J16095176-2508410,16:09:51.77,-25:08:41.05,349.810174,19.168119,13.47,06.84,06.00,05.53,242,258,229,06.16,0
KELT_S26_lc_091425_V01_east_raw.dat,KELT_S26_lc_072974_V01_west_raw.dat,2MASS J16011207-2619211,16:01:12.08,-26:19:21.17,347.464355,19.714638,13.27,08.76,07.86,07.41,264,280,250,06.07,0
KELT_S26_lc_094543_V01_east_raw.dat,nan,2MASS J16153492-2458395,16:15:34.92,-24:58:39.55,350.882262,18.346557,13.54,11.02,10.25,10.02,221,231,211,04.91,1
KELT_S26_lc_095824_V01_east_raw.dat,KELT_S26_lc_077274_V01_west_raw.dat,2MASS J16075617-1859492,16:07:56.18,-18:59:49.28,354.277124,23.720167,13.35,09.02,08.23,07.72,283,304,262,05.15,0
KELT_S26_lc_097958_V01_east_raw.dat,nan,2MASS J15000199-2147037,15:00:01.99,-21:47:03.73,338.586801,32.038671,13.62,05.75,04.92,04.27,182,190,175,03.63,0
KELT_S26_lc_098321_V01_east_raw.dat,KELT_S26_lc_095460_V01_west_raw.dat,2MASS J15364587-3112211,15:36:45.88,-31:12:21.18,339.771758,19.593522,13.55,09.34,08.60,08.18,352,372,317,05.59,0
KELT_S26_lc_099816_V01_east_raw.dat,nan,2MASS J15132385-3031446,15:13:23.85,-30:31:44.61,335.869439,23.113845,13.65,09.41,08.47,08.07,213,222,206,05.14,0
KELT_S26_lc_102747_V01_east_raw.dat,KELT_S26_lc_100140_V01_west_raw.dat,2MASS J15211094-2940268,15:21:10.94,-29:40:26.87,337.899817,22.846225,13.65,08.41,07.46,07.07,205,215,197,05.90,0
nan,KELT_S26_lc_044461_V01_west_raw.dat,2MASS J15513946-1605571,15:51:39.46,-16:05:57.11,353.647766,28.529532,12.38,09.34,08.50,08.07,222,232,213,05.52,0
nan,KELT_S26_lc_065242_V01_west_raw.dat,2MASS J15523179-1618122,15:52:31.80,-16:18:12.20,353.647104,28.237053,12.88,08.56,07.64,07.21,153,159,148,05.67,0
nan,KELT_S26_lc_077978_V01_west_raw.dat,2MASS J15591073-1410552,15:59:10.73,-14:10:55.28,356.652529,28.520090,13.15,08.94,08.19,07.65,207,216,198,04.58,0
nan,KELT_S26_lc_096508_V01_west_raw.dat,2MASS J16114600-2532007,16:11:46.00,-25:32:00.76,349.830819,18.588586,13.51,08.81,07.89,07.49,191,201,184,05.67,0
nan,KELT_S26_lc_103438_V01_west_raw.dat,2MASS J15231452-1430469,15:23:14.53,-14:30:46.99,349.122685,34.410939,13.64,11.17,10.37,10.09,212,222,203,04.91,0
KELT_S27_lc_003205_V01_east_raw.dat,KELT_S27_lc_003218_V01_west_raw.dat,2MASS J19220360-4122279,19:22:03.61,-41:22:27.94,356.814316,-22.977169,09.18,06.22,05.41,05.17,151,157,145,06.01,1
KELT_S27_lc_012602_V01_east_raw.dat,KELT_S27_lc_012527_V01_west_raw.dat,2MASS J19331210-4605215,19:33:12.10,-46:05:21.53,352.367436,-26.126722,10.57,06.89,06.00,05.67,206,214,197,06.19,0
KELT_S27_lc_056938_V01_east_raw.dat,KELT_S27_lc_053505_V01_west_raw.dat,2MASS J19174058-4204079,19:17:40.59,-42:04:07.91,355.837254,-22.395220,12.32,09.70,08.81,08.61,279,297,266,06.82,1
KELT_S27_lc_116701_V01_east_raw.dat,nan,2MASS J19050177-3924504,19:05:01.77,-39:24:50.42,357.724233,-19.284918,13.39,09.70,08.88,08.57,378,406,358,05.61,1
KELT_S28_lc_007041_V01_east_raw.dat,KELT_S28_lc_007637_V01_west_raw.dat,2MASS J20514194-4225521,20:51:41.94,-42:25:52.14,358.870083,-39.549671,10.38,08.10,07.37,07.15,188,196,181,06.46,1
KELT_S29_lc_001144_V01_east_raw.dat,KELT_S29_lc_001830_V01_west_raw.dat,2MASS J22403349-6133134,22:40:33.49,-61:33:13.41,326.164229,-49.252538,08.85,03.95,03.08,02.69,404,441,370,05.28,0
KELT_S29_lc_038158_V01_east_raw.dat,KELT_S29_lc_037666_V01_west_raw.dat,2MASS J23184857-5448522,23:18:48.58,-54:48:52.21,327.938760,-57.584850,12.77,10.87,10.14,09.93,149,155,144,04.71,0
KELT_S30_lc_000399_V01_east_raw.dat,KELT_S30_lc_000297_V01_west_raw.dat,2MASS J02442214-2912237,02:44:22.15,-29:12:23.75,224.379710,-65.083626,07.56,02.76,01.90,01.47,82,84,80,05.12,0
KELT_S30_lc_000688_V01_east_raw.dat,KELT_S30_lc_000418_V01_west_raw.dat,2MASS J02291531-2605559,02:29:15.32,-26:05:55.92,215.822254,-68.146670,08.01,04.23,02.54,01.35,269,301,246,04.69,0
KELT_S30_lc_003369_V01_east_raw.dat,KELT_S30_lc_003858_V01_west_raw.dat,2MASS J02312425-4127083,02:31:24.25,-41:27:08.31,254.355924,-65.020075,10.09,04.76,03.74,03.37,386,446,350,03.94,0
KELT_S30_lc_003537_V01_east_raw.dat,KELT_S30_lc_003513_V01_west_raw.dat,2MASS J03515673-3032583,03:51:56.74,-30:32:58.35,228.958633,-50.581467,10.06,05.05,04.29,03.84,273,312,247,07.40,0
KELT_S30_lc_005742_V01_east_raw.dat,KELT_S30_lc_004928_V01_west_raw.dat,2MASS J03561960-3228569,03:56:19.61,-32:28:56.91,232.109759,-49.844910,10.55,06.45,05.60,05.22,640,728,552,03.30,0
KELT_S30_lc_007616_V01_east_raw.dat,KELT_S30_lc_005942_V01_west_raw.dat,2MASS J02462109-3613355,02:46:21.09,-36:13:35.58,240.613162,-64.032908,10.84,06.33,05.51,05.00,191,206,180,03.87,0
KELT_S30_lc_007635_V01_east_raw.dat,KELT_S30_lc_009444_V01_west_raw.dat,2MASS J03502915-2457229,03:50:29.15,-24:57:22.98,220.248927,-49.934976,11.12,05.28,04.55,04.05,292,339,262,04.94,0
KELT_S32_lc_000222_V01_east_raw.dat,KELT_S32_lc_000141_V01_west_raw.dat,2MASS J00152227-3202428,00:15:22.27,-32:02:42.89,358.670254,-80.750533,06.99,01.49,00.70,00.29,277,311,254,05.21,0
KELT_S32_lc_001369_V01_east_raw.dat,KELT_S32_lc_001543_V01_west_raw.dat,2MASS J00291212-3754306,00:29:12.13,-37:54:30.69,324.977786,-78.251082,09.13,04.92,03.67,03.48,356,382,339,04.16,0
KELT_S32_lc_002614_V01_east_raw.dat,KELT_S32_lc_002372_V01_west_raw.dat,2MASS J00492953-3454459,00:49:29.54,-34:54:45.91,305.873799,-82.204381,09.72,05.00,03.94,03.63,206,218,194,05.01,0
KELT_S32_lc_003021_V01_east_raw.dat,KELT_S32_lc_003893_V01_west_raw.dat,2MASS J00073624-2529398,00:07:36.25,-25:29:39.85,39.911790,-80.045384,10.09,04.25,03.20,02.65,255,272,241,05.32,0
KELT_S32_lc_006573_V01_east_raw.dat,KELT_S32_lc_007403_V01_west_raw.dat,2MASS J23114171-2629455,23:11:41.71,-26:29:45.52,28.837972,-67.772612,10.95,06.29,05.38,05.04,421,460,382,03.77,0
KELT_S32_lc_007056_V01_east_raw.dat,KELT_S32_lc_006678_V01_west_raw.dat,2MASS J00083736-3913047,00:08:37.37,-39:13:04.75,336.652902,-74.977379,10.93,04.27,03.33,02.94,90,92,88,04.93,0
KELT_S32_lc_009637_V01_east_raw.dat,KELT_S32_lc_008751_V01_west_raw.dat,2MASS J23194865-1747160,23:19:48.66,-17:47:16.01,51.993308,-66.913174,11.29,08.81,07.94,07.68,291,310,277,02.99,0
KELT_S32_lc_015268_V01_east_raw.dat,KELT_S32_lc_015971_V01_west_raw.dat,2MASS J00165460-3013518,00:16:54.60,-30:13:51.80,8.617388,-81.819196,11.97,08.92,08.21,07.98,156,163,150,04.53,0
KELT_S32_lc_020751_V01_east_raw.dat,KELT_S32_lc_018125_V01_west_raw.dat,2MASS J00223090-1832450,00:22:30.91,-18:32:45.03,83.632425,-79.140481,12.27,07.75,06.92,06.52,134,139,131,04.75,0
KELT_S32_lc_026631_V01_east_raw.dat,KELT_S32_lc_026666_V01_west_raw.dat,2MASS J00291325-3750358,00:29:13.25,-37:50:35.81,325.097574,-78.311733,12.72,10.83,09.97,09.79,203,211,194,03.57,1
KELT_S32_lc_039849_V01_east_raw.dat,KELT_S32_lc_027685_V01_west_raw.dat,2MASS J00123424-2255168,00:12:34.25,-22:55:16.81,56.351724,-80.246624,13.06,10.39,09.59,09.22,199,220,187,04.31,0
KELT_S32_lc_059658_V01_east_raw.dat,KELT_S32_lc_051959_V01_west_raw.dat,2MASS J00384874-2355354,00:38:48.74,-23:55:35.41,80.584412,-85.715163,13.94,11.22,10.43,10.14,173,182,166,03.64,0
KELT_S32_lc_062690_V01_east_raw.dat,KELT_S32_lc_059477_V01_west_raw.dat,2MASS J00161601-1736123,00:16:16.02,-17:36:12.30,80.675039,-77.486351,14.15,11.53,10.73,10.40,171,187,165,04.29,0
KELT_S34_lc_000990_V01_east_raw.dat,KELT_S34_lc_001150_V01_west_raw.dat,2MASS J08414127-4806452,08:41:41.27,-48:06:45.27,266.552583,-3.698548,07.72,02.83,01.79,01.37,135,139,131,03.34,0
KELT_S34_lc_002997_V01_east_raw.dat,KELT_S34_lc_003279_V01_west_raw.dat,2MASS J07455735-4211439,07:45:57.36,-42:11:43.91,256.185019,-8.678818,08.73,04.95,04.13,03.72,262,304,220,02.63,0
KELT_S34_lc_003331_V01_east_raw.dat,KELT_S34_lc_004018_V01_west_raw.dat,2MASS J07410832-5222296,07:41:08.32,-52:22:29.63,264.993551,-14.137144,08.87,03.73,02.68,02.24,121,132,112,03.21,0
KELT_S34_lc_004541_V01_east_raw.dat,KELT_S34_lc_003550_V01_west_raw.dat,2MASS J07265032-6151344,07:26:50.33,-61:51:34.41,273.257698,-19.724921,08.96,03.81,02.80,02.31,316,375,257,03.64,0
KELT_S34_lc_004904_V01_east_raw.dat,nan,2MASS J08360128-5956267,08:36:01.28,-59:56:26.70,275.625859,-11.432676,09.16,02.25,01.27,00.67,291,345,237,03.08,0
KELT_S34_lc_004906_V01_east_raw.dat,KELT_S34_lc_006161_V01_west_raw.dat,2MASS J07043660-6314315,07:04:36.61,-63:14:31.51,273.799463,-22.590280,09.25,03.63,02.63,02.24,223,266,189,02.80,0
KELT_S34_lc_005389_V01_east_raw.dat,KELT_S34_lc_004102_V01_west_raw.dat,2MASS J08402385-5126464,08:40:23.86,-51:26:46.41,269.078176,-5.894752,09.11,04.34,03.02,02.58,138,151,126,02.75,0
KELT_S34_lc_007751_V01_east_raw.dat,nan,2MASS J08184093-6601551,08:18:40.93,-66:01:55.16,279.781814,-16.399763,09.60,05.04,03.91,03.56,180,203,160,02.79,0
KELT_S34_lc_008950_V01_east_raw.dat,nan,2MASS J08083806-4359347,08:08:38.07,-43:59:34.77,259.870744,-6.032948,09.74,04.26,03.10,02.55,169,188,150,02.80,0
KELT_S34_lc_010607_V01_east_raw.dat,KELT_S34_lc_012863_V01_west_raw.dat,2MASS J07315719-5747118,07:31:57.19,-57:47:11.89,269.528269,-17.599381,09.98,05.43,04.44,04.15,219,249,189,02.78,0
KELT_S34_lc_011127_V01_east_raw.dat,KELT_S34_lc_016924_V01_west_raw.dat,2MASS J08150616-6018403,08:15:06.17,-60:18:40.35,274.479432,-13.813306,10.14,06.14,05.28,04.81,216,256,189,02.71,0
KELT_S34_lc_011153_V01_east_raw.dat,nan,2MASS J09215216-5233085,09:21:52.16,-52:33:08.59,274.120198,-1.820843,09.95,09.04,08.03,07.70,196,229,174,03.53,0
KELT_S34_lc_011233_V01_east_raw.dat,nan,2MASS J10015423-6249376,10:01:54.24,-62:49:37.69,284.898799,-6.052734,09.96,05.33,04.49,04.13,264,312,216,02.49,0
KELT_S34_lc_011437_V01_east_raw.dat,KELT_S34_lc_013939_V01_west_raw.dat,2MASS J07190497-4258015,07:19:04.97,-42:58:01.51,254.610926,-13.439782,10.06,06.10,05.04,04.35,266,306,226,03.26,0
KELT_S34_lc_011447_V01_east_raw.dat,KELT_S34_lc_010797_V01_west_raw.dat,2MASS J09373580-5830378,09:37:35.81,-58:30:37.86,279.837607,-4.620465,09.93,05.91,05.09,04.66,181,207,161,02.54,0
KELT_S34_lc_011488_V01_east_raw.dat,KELT_S34_lc_010319_V01_west_raw.dat,2MASS J07501753-4752385,07:50:17.54,-47:52:38.58,261.607471,-10.754135,09.91,05.59,04.28,03.53,111,120,103,03.89,0
KELT_S34_lc_011876_V01_east_raw.dat,KELT_S34_lc_016667_V01_west_raw.dat,2MASS J08083858-4631010,08:08:38.59,-46:31:01.10,262.021049,-7.378286,10.17,05.32,04.44,03.96,305,359,251,03.29,0
KELT_S34_lc_012580_V01_east_raw.dat,KELT_S34_lc_011094_V01_west_raw.dat,2MASS J07453923-6131036,07:45:39.24,-61:31:03.61,273.840525,-17.537181,09.99,04.83,03.69,03.36,291,346,236,02.63,0
KELT_S34_lc_012752_V01_east_raw.dat,KELT_S34_lc_015385_V01_west_raw.dat,2MASS J07222086-5049231,07:22:20.87,-50:49:23.13,262.266179,-16.133795,10.17,05.33,04.59,03.98,255,293,217,03.31,0
KELT_S34_lc_012972_V01_east_raw.dat,KELT_S34_lc_014269_V01_west_raw.dat,2MASS J07515085-4629290,07:51:50.86,-46:29:29.07,260.506519,-9.850009,10.13,06.98,05.90,04.94,183,209,163,03.51,0
KELT_S34_lc_013280_V01_east_raw.dat,KELT_S34_lc_028074_V01_west_raw.dat,2MASS J09432865-6237121,09:43:28.65,-62:37:12.15,283.117379,-7.221872,10.50,04.96,04.26,03.89,203,233,176,03.77,0
KELT_S34_lc_013772_V01_east_raw.dat,KELT_S34_lc_019800_V01_west_raw.dat,2MASS J07323009-5045229,07:32:30.09,-50:45:22.98,262.886825,-14.643412,10.33,05.47,04.59,04.02,306,363,249,03.32,0
KELT_S34_lc_013821_V01_east_raw.dat,KELT_S34_lc_006926_V01_west_raw.dat,2MASS J09353322-5403259,09:35:33.23,-54:03:25.94,276.639333,-1.503602,09.81,04.58,03.35,02.78,193,218,169,03.35,0
KELT_S34_lc_014941_V01_east_raw.dat,KELT_S34_lc_009928_V01_west_raw.dat,2MASS J09030656-5445511,09:03:06.57,-54:45:51.14,273.824980,-5.359301,10.03,06.24,05.28,04.75,209,246,184,05.27,0
KELT_S34_lc_016365_V01_east_raw.dat,KELT_S34_lc_016960_V01_west_raw.dat,2MASS J08203879-5418246,08:20:38.80,-54:18:24.63,269.695802,-9.978275,10.34,05.45,04.58,04.15,308,346,270,02.47,0
KELT_S34_lc_018036_V01_east_raw.dat,KELT_S34_lc_017315_V01_west_raw.dat,2MASS J08325999-4113468,08:32:59.99,-41:13:46.84,260.128092,-0.775105,10.41,04.76,03.43,02.96,199,227,176,02.91,0
KELT_S34_lc_018311_V01_east_raw.dat,KELT_S34_lc_044950_V01_west_raw.dat,2MASS J07130610-4441070,07:13:06.11,-44:41:07.06,255.776098,-15.125218,10.93,11.35,10.65,10.41,258,301,215,02.45,1
KELT_S34_lc_018403_V01_east_raw.dat,KELT_S34_lc_018751_V01_west_raw.dat,2MASS J08322521-5702131,08:32:25.21,-57:02:13.20,272.936005,-10.139918,10.46,06.72,05.90,05.48,138,153,126,02.80,0
KELT_S34_lc_018651_V01_east_raw.dat,KELT_S34_lc_012849_V01_west_raw.dat,2MASS J08365284-4643437,08:36:52.84,-46:43:43.78,264.956194,-3.505122,10.27,06.25,05.34,04.93,104,111,97,02.48,0
KELT_S34_lc_018821_V01_east_raw.dat,KELT_S34_lc_025171_V01_west_raw.dat,2MASS J08385528-4656367,08:38:55.29,-46:56:36.73,265.338775,-3.356566,10.62,05.77,04.40,03.77,108,116,101,04.04,0
KELT_S34_lc_018941_V01_east_raw.dat,KELT_S34_lc_020443_V01_west_raw.dat,2MASS J07425256-6605565,07:42:52.57,-66:05:56.53,278.130352,-19.671656,10.51,04.99,03.93,03.52,313,371,255,02.38,0
KELT_S34_lc_019591_V01_east_raw.dat,KELT_S34_lc_010602_V01_west_raw.dat,2MASS J09290141-5210542,09:29:01.42,-52:10:54.21,274.645573,-0.794138,10.20,02.54,01.74,01.22,229,279,195,03.09,0
KELT_S34_lc_019758_V01_east_raw.dat,KELT_S34_lc_018345_V01_west_raw.dat,2MASS J07261518-4348083,07:26:15.18,-43:48:08.35,255.955569,-12.616109,10.48,05.86,04.95,04.53,194,222,170,02.55,0
KELT_S34_lc_020035_V01_east_raw.dat,KELT_S34_lc_024852_V01_west_raw.dat,2MASS J09061616-5835368,09:06:16.16,-58:35:36.87,276.999472,-7.573701,10.65,06.63,05.41,04.80,184,210,164,02.95,0
KELT_S34_lc_020273_V01_east_raw.dat,KELT_S34_lc_017066_V01_west_raw.dat,2MASS J09532745-6021325,09:53:27.46,-60:21:32.54,282.579418,-4.723476,10.46,04.90,03.70,03.09,181,203,162,03.11,0
KELT_S34_lc_021595_V01_east_raw.dat,KELT_S34_lc_021685_V01_west_raw.dat,2MASS J08494498-6334489,08:49:44.98,-63:34:48.97,279.601069,-12.292033,10.61,06.12,05.25,04.83,178,204,158,01.59,0
KELT_S34_lc_023387_V01_east_raw.dat,nan,2MASS J09081980-5649262,09:08:19.80,-56:49:26.27,275.859556,-6.185708,10.72,06.01,05.23,04.57,96,104,90,03.22,0
KELT_S34_lc_023907_V01_east_raw.dat,nan,2MASS J07144688-6047422,07:14:46.89,-60:47:42.28,271.667669,-20.723857,10.74,07.76,06.99,06.53,178,201,160,02.65,0
KELT_S34_lc_024459_V01_east_raw.dat,KELT_S34_lc_018404_V01_west_raw.dat,2MASS J08481544-6159123,08:48:15.44,-61:59:12.39,278.204421,-11.455187,10.60,05.29,04.17,03.63,206,245,182,03.31,0
KELT_S34_lc_025535_V01_east_raw.dat,KELT_S34_lc_021863_V01_west_raw.dat,2MASS J08191248-4323397,08:19:12.49,-43:23:39.75,260.420408,-4.106494,10.71,05.23,04.25,03.86,197,230,173,02.65,0
KELT_S34_lc_027078_V01_east_raw.dat,KELT_S34_lc_033250_V01_west_raw.dat,2MASS J08191319-6035070,08:19:13.20,-60:35:07.00,274.992921,-13.523710,10.97,05.49,04.67,04.03,189,215,168,03.12,0
KELT_S34_lc_027390_V01_east_raw.dat,KELT_S34_lc_034644_V01_west_raw.dat,2MASS J10063404-6236133,10:06:34.05,-62:36:13.30,285.196137,-5.554696,10.99,05.77,04.83,04.38,181,206,160,03.56,0
KELT_S34_lc_027397_V01_east_raw.dat,KELT_S34_lc_020974_V01_west_raw.dat,2MASS J09322349-6254247,09:32:23.49,-62:54:24.78,282.363104,-8.285972,10.73,08.69,07.94,07.78,288,337,239,03.58,1
KELT_S34_lc_029418_V01_east_raw.dat,KELT_S34_lc_031681_V01_west_raw.dat,2MASS J08010805-5539058,08:01:08.05,-55:39:05.84,269.383214,-13.067867,10.98,07.04,06.01,05.36,288,339,237,02.95,0
KELT_S34_lc_029596_V01_east_raw.dat,nan,2MASS J09302758-5308494,09:30:27.58,-53:08:49.46,275.466451,-1.347037,10.98,05.20,04.21,03.70,182,207,161,03.32,0
KELT_S34_lc_029973_V01_east_raw.dat,KELT_S34_lc_048931_V01_west_raw.dat,2MASS J08412544-6259161,08:41:25.45,-62:59:16.18,278.541203,-12.686515,11.24,06.29,05.42,04.88,179,205,159,02.33,0
KELT_S34_lc_030455_V01_east_raw.dat,KELT_S34_lc_029501_V01_west_raw.dat,2MASS J09312668-5221341,09:31:26.69,-52:21:34.17,275.037254,-0.670024,10.96,05.32,04.41,03.82,150,168,135,03.50,0
KELT_S34_lc_030880_V01_east_raw.dat,KELT_S34_lc_041613_V01_west_raw.dat,2MASS J08250747-4757531,08:25:07.47,-47:57:53.12,264.789010,-5.842672,11.16,05.72,04.24,03.42,197,229,174,03.24,0
KELT_S34_lc_031538_V01_east_raw.dat,KELT_S34_lc_030118_V01_west_raw.dat,2MASS J08425209-5027075,08:42:52.09,-50:27:07.54,268.524922,-4.980226,10.99,06.30,05.17,04.70,232,280,198,02.94,0
KELT_S34_lc_031949_V01_east_raw.dat,KELT_S34_lc_039119_V01_west_raw.dat,2MASS J07433717-4147468,07:43:37.18,-41:47:46.90,255.619453,-8.866830,11.15,07.13,06.28,05.70,262,316,215,03.04,0
KELT_S34_lc_032857_V01_east_raw.dat,KELT_S34_lc_028842_V01_west_raw.dat,2MASS J08075929-5306207,08:07:59.30,-53:06:20.74,267.647997,-10.924103,10.99,05.29,04.36,03.81,303,362,244,03.31,0
KELT_S34_lc_034846_V01_east_raw.dat,KELT_S34_lc_024809_V01_west_raw.dat,2MASS J08472871-4559195,08:47:28.71,-45:59:19.57,265.496639,-1.607987,10.95,05.85,04.32,04.04,191,221,171,03.07,0
KELT_S34_lc_035417_V01_east_raw.dat,KELT_S34_lc_031787_V01_west_raw.dat,2MASS J07535797-4225485,07:53:57.98,-42:25:48.59,257.129207,-7.506598,11.09,05.36,04.44,03.96,206,247,177,02.00,0
KELT_S34_lc_036038_V01_east_raw.dat,KELT_S34_lc_053784_V01_west_raw.dat,2MASS J07454297-4404138,07:45:42.98,-44:04:13.84,257.827720,-9.620785,11.40,07.50,06.13,05.26,270,317,223,03.42,0
KELT_S34_lc_036051_V01_east_raw.dat,KELT_S34_lc_030280_V01_west_raw.dat,2MASS J08001302-4944049,08:00:13.03,-49:44:04.95,264.069811,-10.247141,11.07,06.10,05.23,04.76,200,231,178,02.63,0
KELT_S34_lc_036842_V01_east_raw.dat,KELT_S34_lc_036833_V01_west_raw.dat,2MASS J07281191-4626036,07:28:11.91,-46:26:03.63,258.545251,-13.440608,11.19,05.76,04.89,04.40,209,254,183,04.36,0
KELT_S34_lc_037090_V01_east_raw.dat,KELT_S34_lc_044854_V01_west_raw.dat,2MASS J07542649-4149387,07:54:26.50,-41:49:38.71,256.649007,-7.126838,11.31,06.13,05.21,04.72,313,366,260,03.70,0
KELT_S34_lc_038358_V01_east_raw.dat,KELT_S34_lc_041161_V01_west_raw.dat,2MASS J09110060-5518335,09:11:00.60,-55:18:33.56,274.993136,-4.885597,11.28,05.62,04.79,04.20,333,406,260,03.66,0
KELT_S34_lc_038455_V01_east_raw.dat,KELT_S34_lc_056066_V01_west_raw.dat,2MASS J08575299-6218311,08:57:52.99,-62:18:31.18,279.174763,-10.776305,11.47,06.19,05.32,04.89,343,409,277,01.97,0
KELT_S34_lc_038961_V01_east_raw.dat,nan,2MASS J09485702-6316590,09:48:57.02,-63:16:59.04,284.028287,-7.322827,11.29,06.67,05.76,05.33,128,140,118,03.34,0
KELT_S34_lc_039823_V01_east_raw.dat,KELT_S34_lc_034535_V01_west_raw.dat,2MASS J09004927-4951125,09:00:49.27,-49:51:12.52,269.895439,-2.381092,11.20,05.06,03.94,03.53,264,308,220,02.03,0
KELT_S34_lc_039895_V01_east_raw.dat,nan,2MASS J07554531-4108255,07:55:45.32,-41:08:25.54,256.178152,-6.566536,11.32,06.00,05.04,04.54,148,164,134,04.77,0
KELT_S34_lc_041320_V01_east_raw.dat,nan,2MASS J09311023-6251407,09:31:10.24,-62:51:40.71,282.229395,-8.348640,11.36,09.78,09.00,08.72,284,314,254,03.84,1
KELT_S34_lc_044176_V01_east_raw.dat,KELT_S34_lc_061354_V01_west_raw.dat,2MASS J09260334-5303513,09:26:03.35,-53:03:51.33,274.930654,-1.743072,11.61,06.69,05.60,04.92,284,338,230,03.00,0
KELT_S34_lc_044671_V01_east_raw.dat,KELT_S34_lc_019233_V01_west_raw.dat,2MASS J07342849-5956439,07:34:28.49,-59:56:43.99,271.748855,-18.147684,10.96,06.16,05.22,04.58,181,204,161,03.15,0
KELT_S34_lc_045322_V01_east_raw.dat,KELT_S34_lc_049397_V01_west_raw.dat,2MASS J08025419-6030303,08:02:54.20,-60:30:30.31,273.881403,-15.217367,11.49,07.58,06.72,06.23,367,463,271,03.20,0
KELT_S34_lc_046380_V01_east_raw.dat,KELT_S34_lc_055569_V01_west_raw.dat,2MASS J09202166-5815155,09:20:21.66,-58:15:15.53,278.019822,-5.995520,11.57,06.13,05.18,04.66,240,296,208,03.18,0
KELT_S34_lc_048450_V01_east_raw.dat,KELT_S34_lc_048655_V01_west_raw.dat,2MASS J08123703-4948294,08:12:37.03,-49:48:29.43,265.188348,-8.575119,11.52,05.51,04.68,04.11,202,233,178,02.59,0
KELT_S34_lc_049147_V01_east_raw.dat,KELT_S34_lc_084964_V01_west_raw.dat,2MASS J09111939-5602217,09:11:19.39,-56:02:21.78,275.560265,-5.350209,11.89,05.66,04.77,04.16,330,433,227,03.22,0
KELT_S34_lc_049298_V01_east_raw.dat,KELT_S34_lc_060438_V01_west_raw.dat,2MASS J09170677-5352375,09:17:06.78,-53:52:37.54,274.562539,-3.258356,11.66,10.29,09.49,09.27,250,299,207,02.84,1
KELT_S34_lc_049766_V01_east_raw.dat,KELT_S34_lc_061650_V01_west_raw.dat,2MASS J09112994-6137123,09:11:29.95,-61:37:12.40,279.711861,-9.117048,11.68,05.54,04.80,04.13,249,306,205,03.16,0
KELT_S34_lc_049815_V01_east_raw.dat,nan,2MASS J09033164-5456546,09:03:31.64,-54:56:54.66,274.003785,-5.436109,11.59,05.27,04.45,04.04,308,363,253,02.97,0
KELT_S34_lc_050556_V01_east_raw.dat,KELT_S34_lc_087065_V01_west_raw.dat,2MASS J08014941-4846557,08:01:49.42,-48:46:55.70,263.371015,-9.538490,11.93,05.97,05.13,04.56,173,198,154,04.68,0
KELT_S34_lc_051622_V01_east_raw.dat,KELT_S34_lc_038413_V01_west_raw.dat,2MASS J08364029-5507131,08:36:40.30,-55:07:13.14,271.708894,-8.540174,11.42,06.35,05.46,04.90,326,367,285,02.81,0
KELT_S34_lc_051840_V01_east_raw.dat,KELT_S34_lc_033584_V01_west_raw.dat,2MASS J10054327-6151336,10:05:43.28,-61:51:33.63,284.675061,-5.011964,11.35,07.50,06.32,05.72,269,318,220,04.81,0
KELT_S34_lc_052495_V01_east_raw.dat,KELT_S34_lc_077985_V01_west_raw.dat,2MASS J09030446-5602479,09:03:04.46,-56:02:47.98,274.789697,-6.209894,11.87,07.33,06.33,05.92,340,398,282,05.50,0
KELT_S34_lc_053176_V01_east_raw.dat,nan,2MASS J09114169-4123114,09:11:41.70,-41:23:11.40,264.894081,4.711570,11.66,07.11,05.73,04.84,349,412,286,03.10,0
KELT_S34_lc_053341_V01_east_raw.dat,KELT_S34_lc_047881_V01_west_raw.dat,2MASS J07330412-4105285,07:33:04.12,-41:05:28.57,254.049061,-10.284037,11.57,07.26,06.28,05.89,171,195,153,02.54,0
KELT_S34_lc_053392_V01_east_raw.dat,KELT_S34_lc_070051_V01_west_raw.dat,2MASS J09440168-6054256,09:44:01.68,-60:54:25.66,282.038692,-5.883980,11.81,06.39,04.88,03.77,89,95,84,03.58,0
KELT_S34_lc_055085_V01_east_raw.dat,KELT_S34_lc_031980_V01_west_raw.dat,2MASS J08285420-5947457,08:28:54.20,-59:47:45.77,274.984952,-12.084715,11.36,06.88,06.04,05.53,202,230,179,03.08,0
KELT_S34_lc_061034_V01_east_raw.dat,nan,2MASS J07332919-5618060,07:33:29.20,-56:18:06.04,268.190567,-16.814678,11.84,05.13,04.23,03.67,225,270,195,03.12,0
KELT_S34_lc_061726_V01_east_raw.dat,KELT_S34_lc_039211_V01_west_raw.dat,2MASS J09065366-4050407,09:06:53.66,-40:50:40.70,263.880010,4.412768,11.54,06.46,05.26,04.74,173,197,155,04.42,0
KELT_S34_lc_061867_V01_east_raw.dat,KELT_S34_lc_043628_V01_west_raw.dat,2MASS J08393996-4756376,08:39:39.96,-47:56:37.64,266.211929,-3.863506,11.61,07.85,05.78,04.03,339,396,282,03.16,0
KELT_S34_lc_062060_V01_east_raw.dat,KELT_S34_lc_054466_V01_west_raw.dat,2MASS J10091429-6242228,10:09:14.29,-62:42:22.83,285.506335,-5.458439,11.74,06.90,06.01,05.46,234,279,200,04.09,0
KELT_S34_lc_062384_V01_east_raw.dat,KELT_S34_lc_068180_V01_west_raw.dat,2MASS J08534889-5514411,08:53:48.90,-55:14:41.17,273.323276,-6.685072,11.89,07.20,06.27,05.78,325,382,268,03.08,0
KELT_S34_lc_062974_V01_east_raw.dat,KELT_S34_lc_080958_V01_west_raw.dat,2MASS J09404617-6155220,09:40:46.18,-61:55:22.02,282.415498,-6.905354,12.01,10.06,09.30,09.08,262,304,220,03.02,1
KELT_S34_lc_064099_V01_east_raw.dat,KELT_S34_lc_060111_V01_west_raw.dat,2MASS J07495624-4524008,07:49:56.24,-45:24:00.86,259.375842,-9.607148,11.82,07.32,06.51,06.20,352,450,254,02.36,0
KELT_S34_lc_064159_V01_east_raw.dat,KELT_S34_lc_084917_V01_west_raw.dat,2MASS J08571014-5851276,08:57:10.15,-58:51:27.67,276.422891,-8.640789,12.06,06.80,05.82,05.29,119,131,110,03.12,0
KELT_S34_lc_064644_V01_east_raw.dat,KELT_S34_lc_074851_V01_west_raw.dat,2MASS J08293851-6606506,08:29:38.51,-66:06:50.67,280.461572,-15.497422,11.97,06.84,06.04,05.51,210,256,181,02.60,0
KELT_S34_lc_064753_V01_east_raw.dat,KELT_S34_lc_081532_V01_west_raw.dat,2MASS J07242438-5700487,07:24:24.39,-57:00:48.75,268.367903,-18.241076,12.03,08.33,07.50,07.20,234,291,206,02.81,0
KELT_S34_lc_064865_V01_east_raw.dat,KELT_S34_lc_055616_V01_west_raw.dat,2MASS J08372411-5254515,08:37:24.12,-52:54:51.52,269.981138,-7.144268,11.78,06.58,05.50,05.05,115,124,107,02.69,0
KELT_S34_lc_065099_V01_east_raw.dat,KELT_S34_lc_052238_V01_west_raw.dat,2MASS J08454871-4727097,08:45:48.72,-47:27:09.77,266.461336,-2.746155,11.75,08.71,07.00,05.64,122,133,113,03.16,0
KELT_S34_lc_065525_V01_east_raw.dat,KELT_S34_lc_090666_V01_west_raw.dat,2MASS J08264215-6515134,08:26:42.15,-65:15:13.46,279.540888,-15.288197,12.12,07.12,06.19,05.81,224,276,195,02.53,0
KELT_S34_lc_065894_V01_east_raw.dat,KELT_S34_lc_066416_V01_west_raw.dat,2MASS J08434538-5501517,08:43:45.38,-55:01:51.70,272.251856,-7.675784,11.90,07.93,07.05,06.61,75,79,71,02.77,0
KELT_S34_lc_068250_V01_east_raw.dat,KELT_S34_lc_071889_V01_west_raw.dat,2MASS J09360213-6131493,09:36:02.14,-61:31:49.37,281.731303,-6.988720,11.98,06.33,05.33,04.87,179,205,160,02.42,0
KELT_S34_lc_068971_V01_east_raw.dat,KELT_S34_lc_069172_V01_west_raw.dat,2MASS J09245990-5945402,09:24:59.91,-59:45:40.27,279.516786,-6.638245,11.96,06.79,05.86,05.42,281,329,233,02.27,0
KELT_S34_lc_069715_V01_east_raw.dat,KELT_S34_lc_075450_V01_west_raw.dat,2MASS J08525712-4909152,08:52:57.13,-49:09:15.24,268.532922,-2.899144,12.03,07.69,06.60,05.97,125,142,115,03.11,0
KELT_S34_lc_070221_V01_east_raw.dat,KELT_S34_lc_059264_V01_west_raw.dat,2MASS J07531758-5506022,07:53:17.58,-55:06:02.29,268.337098,-13.781074,11.87,05.31,04.46,04.07,212,251,187,04.96,0
KELT_S34_lc_070527_V01_east_raw.dat,KELT_S34_lc_082627_V01_west_raw.dat,2MASS J08470219-6140582,08:47:02.20,-61:40:58.23,277.868918,-11.384647,12.10,07.87,06.95,06.58,322,381,263,02.06,0
KELT_S34_lc_070991_V01_east_raw.dat,KELT_S34_lc_060715_V01_west_raw.dat,2MASS J09141488-5415595,09:14:14.88,-54:15:59.57,274.551966,-3.831226,11.90,06.65,05.62,05.20,96,103,90,01.54,0
KELT_S34_lc_071143_V01_east_raw.dat,KELT_S34_lc_079558_V01_west_raw.dat,2MASS J09295611-6209130,09:29:56.12,-62:09:13.08,281.631339,-7.935562,12.08,08.79,08.01,07.46,77,82,73,02.69,0
KELT_S34_lc_071195_V01_east_raw.dat,KELT_S34_lc_063782_V01_west_raw.dat,2MASS J08242073-5853371,08:24:20.74,-58:53:37.17,273.887584,-12.068892,11.93,06.46,05.52,05.00,111,119,103,03.23,0
KELT_S34_lc_071725_V01_east_raw.dat,KELT_S34_lc_069772_V01_west_raw.dat,2MASS J08084546-4433064,08:08:45.47,-44:33:06.43,260.357444,-6.313304,11.99,08.43,07.48,07.04,210,249,183,02.69,0
KELT_S34_lc_071964_V01_east_raw.dat,KELT_S34_lc_099801_V01_west_raw.dat,2MASS J08564679-6242490,08:56:46.79,-62:42:49.08,279.411429,-11.131583,12.26,05.66,04.87,04.23,248,301,208,03.11,0
KELT_S34_lc_071983_V01_east_raw.dat,nan,2MASS J08090034-4725410,08:09:00.35,-47:25:41.07,262.832889,-7.809982,12.05,10.37,09.48,09.20,266,314,218,03.79,1
KELT_S34_lc_072554_V01_east_raw.dat,KELT_S34_lc_108074_V01_west_raw.dat,2MASS J08073124-5059104,08:07:31.25,-50:59:10.41,265.767195,-9.886947,12.33,07.29,06.43,05.76,257,298,216,03.17,0
KELT_S34_lc_073002_V01_east_raw.dat,KELT_S34_lc_065386_V01_west_raw.dat,2MASS J09145003-4502491,09:14:50.03,-45:02:49.11,267.952636,2.611532,11.96,04.99,04.28,03.80,273,321,225,02.33,0
KELT_S34_lc_073086_V01_east_raw.dat,KELT_S34_lc_058014_V01_west_raw.dat,2MASS J08150096-4311475,08:15:00.97,-43:11:47.55,259.829931,-4.630226,11.89,05.88,04.90,04.26,149,168,135,02.99,0
KELT_S34_lc_074980_V01_east_raw.dat,KELT_S34_lc_077396_V01_west_raw.dat,2MASS J08024856-5033374,08:02:48.57,-50:33:37.40,265.007158,-10.306721,12.10,06.63,05.63,05.20,176,200,156,02.68,0
KELT_S34_lc_075009_V01_east_raw.dat,KELT_S34_lc_077961_V01_west_raw.dat,2MASS J07384654-5434007,07:38:46.54,-54:34:00.79,266.875060,-15.409408,12.10,06.35,05.40,04.96,251,308,204,02.76,0
KELT_S34_lc_075220_V01_east_raw.dat,KELT_S34_lc_061687_V01_west_raw.dat,2MASS J09435113-6116221,09:43:51.14,-61:16:22.12,282.262708,-6.174750,11.95,06.09,05.11,04.65,279,330,228,02.27,0
KELT_S34_lc_075952_V01_east_raw.dat,KELT_S34_lc_069811_V01_west_raw.dat,2MASS J09541407-5745166,09:54:14.08,-57:45:16.66,281.029058,-2.625989,12.03,05.60,04.51,03.95,230,267,193,03.31,0
KELT_S34_lc_076040_V01_east_raw.dat,KELT_S34_lc_070381_V01_west_raw.dat,2MASS J09202542-5647446,09:20:25.42,-56:47:44.60,276.982747,-4.965048,12.04,06.39,05.38,04.82,196,225,171,03.61,0
KELT_S34_lc_076301_V01_east_raw.dat,KELT_S34_lc_088117_V01_west_raw.dat,2MASS J08015003-4149451,08:01:50.04,-41:49:45.12,257.362209,-5.946037,12.20,07.72,06.03,05.18,298,348,248,02.61,0
KELT_S34_lc_076327_V01_east_raw.dat,KELT_S34_lc_074744_V01_west_raw.dat,2MASS J08060948-4925425,08:06:09.48,-49:25:42.54,264.302857,-9.263122,12.08,06.59,05.61,05.13,224,277,198,02.43,0
KELT_S34_lc_076984_V01_east_raw.dat,KELT_S34_lc_075650_V01_west_raw.dat,2MASS J10074592-6246451,10:07:45.92,-62:46:45.20,285.411462,-5.616024,12.10,07.77,06.74,06.41,120,131,111,02.67,0
KELT_S34_lc_078087_V01_east_raw.dat,KELT_S34_lc_070249_V01_west_raw.dat,2MASS J09130455-5747272,09:13:04.56,-57:47:27.29,277.011695,-6.370214,12.06,09.46,08.56,08.29,104,112,97,03.10,0
KELT_S34_lc_078488_V01_east_raw.dat,KELT_S34_lc_065311_V01_west_raw.dat,2MASS J08343230-5401108,08:34:32.31,-54:01:10.85,270.625866,-8.141813,12.01,08.38,07.22,06.58,295,353,237,05.21,0
KELT_S34_lc_079718_V01_east_raw.dat,KELT_S34_lc_068095_V01_west_raw.dat,2MASS J08350187-4522214,08:35:01.88,-45:22:21.42,263.676394,-2.948734,12.05,07.00,05.88,05.41,318,370,266,02.45,0
KELT_S34_lc_080716_V01_east_raw.dat,KELT_S34_lc_060585_V01_west_raw.dat,2MASS J07441350-4348249,07:44:13.51,-43:48:24.96,257.462691,-9.730539,11.98,06.56,05.59,05.12,113,122,104,02.75,0
KELT_S34_lc_080953_V01_east_raw.dat,KELT_S34_lc_079775_V01_west_raw.dat,2MASS J08422274-5443540,08:42:22.74,-54:43:54.07,271.890544,-7.650844,12.17,07.38,06.43,06.03,298,356,240,02.16,0
KELT_S34_lc_082397_V01_east_raw.dat,KELT_S34_lc_077404_V01_west_raw.dat,2MASS J09034126-4533396,09:03:41.26,-45:33:39.62,266.998872,0.823746,12.16,06.66,05.45,05.00,104,114,97,03.02,0
KELT_S34_lc_084892_V01_east_raw.dat,KELT_S34_lc_080565_V01_west_raw.dat,2MASS J08160927-4627578,08:16:09.27,-46:27:57.83,262.682422,-6.263524,12.21,06.58,05.52,05.04,246,298,208,03.11,0
KELT_S34_lc_085696_V01_east_raw.dat,KELT_S34_lc_086255_V01_west_raw.dat,2MASS J08082546-5719092,08:08:25.46,-57:19:09.27,271.381918,-13.025817,12.27,07.94,06.98,06.52,259,315,214,02.51,0
KELT_S34_lc_088605_V01_east_raw.dat,KELT_S34_lc_099214_V01_west_raw.dat,2MASS J08320041-5805300,08:32:00.42,-58:05:30.02,273.782012,-10.790532,12.40,07.28,05.85,04.87,215,254,189,03.35,0
KELT_S34_lc_089315_V01_east_raw.dat,KELT_S34_lc_078121_V01_west_raw.dat,2MASS J09413395-6139032,09:41:33.95,-61:39:03.22,282.305453,-6.639200,12.23,08.47,07.59,07.12,238,293,205,02.90,0
KELT_S34_lc_090263_V01_east_raw.dat,KELT_S34_lc_077882_V01_west_raw.dat,2MASS J07431063-6247333,07:43:10.63,-62:47:33.33,274.935077,-18.327482,12.23,06.38,05.49,04.98,164,183,148,03.44,0
KELT_S34_lc_090313_V01_east_raw.dat,KELT_S34_lc_084982_V01_west_raw.dat,2MASS J08172687-5158580,08:17:26.87,-51:58:58.05,267.456614,-9.109334,12.29,07.64,06.53,06.06,294,350,238,02.57,0
KELT_S34_lc_092030_V01_east_raw.dat,KELT_S34_lc_090719_V01_west_raw.dat,2MASS J07411991-5038231,07:41:19.91,-50:38:23.13,263.409289,-13.335090,12.36,08.36,07.43,07.06,118,127,109,02.87,0
KELT_S34_lc_092255_V01_east_raw.dat,KELT_S34_lc_057899_V01_west_raw.dat,2MASS J09135730-4434466,09:13:57.31,-44:34:46.61,267.506506,2.821601,12.05,06.49,05.37,04.65,152,170,139,03.42,0
KELT_S34_lc_093302_V01_east_raw.dat,KELT_S34_lc_072757_V01_west_raw.dat,2MASS J08325758-6304466,08:32:57.58,-63:04:46.61,278.051899,-13.524389,12.21,06.46,05.52,05.07,350,432,268,03.34,0
KELT_S34_lc_093425_V01_east_raw.dat,KELT_S34_lc_090955_V01_west_raw.dat,2MASS J08032772-4827391,08:03:27.73,-48:27:39.17,263.232021,-9.141360,12.37,06.95,06.07,05.52,273,318,228,03.24,0
KELT_S34_lc_093669_V01_east_raw.dat,KELT_S34_lc_092001_V01_west_raw.dat,2MASS J09510863-5708447,09:51:08.63,-57:08:44.79,280.322920,-2.411871,12.38,05.14,04.28,03.42,197,224,175,04.80,0
KELT_S34_lc_093687_V01_east_raw.dat,KELT_S34_lc_108622_V01_west_raw.dat,2MASS J08403501-6322170,08:40:35.02,-63:22:17.05,278.803089,-12.988045,12.52,08.27,07.32,07.00,348,427,269,02.66,0
KELT_S34_lc_094924_V01_east_raw.dat,KELT_S34_lc_097420_V01_west_raw.dat,2MASS J08312641-5414231,08:31:26.41,-54:14:23.13,270.539370,-8.638907,12.44,08.75,07.85,07.43,136,149,125,02.71,0
KELT_S34_lc_094933_V01_east_raw.dat,nan,2MASS J08392428-5859120,08:39:24.28,-58:59:12.00,275.094006,-10.525860,12.45,06.19,05.18,04.50,232,282,199,02.91,0
KELT_S34_lc_095061_V01_east_raw.dat,KELT_S34_lc_104354_V01_west_raw.dat,2MASS J07470812-4502353,07:47:08.12,-45:02:35.39,258.816535,-9.866145,12.49,06.78,05.71,05.23,279,319,239,02.55,0
KELT_S34_lc_095380_V01_east_raw.dat,KELT_S34_lc_083081_V01_west_raw.dat,2MASS J07454785-4125353,07:45:47.86,-41:25:35.34,255.490448,-8.331787,12.32,07.42,06.44,06.04,306,367,245,02.84,0
KELT_S34_lc_096514_V01_east_raw.dat,KELT_S34_lc_089397_V01_west_raw.dat,2MASS J07421335-5223311,07:42:13.35,-52:23:31.18,265.085203,-13.996641,12.38,08.32,07.19,06.60,265,305,225,03.01,0
KELT_S34_lc_097075_V01_east_raw.dat,KELT_S34_lc_081917_V01_west_raw.dat,2MASS J08342914-5247225,08:34:29.14,-52:47:22.56,269.616875,-7.425026,12.32,06.99,05.87,05.37,181,207,160,02.48,0
KELT_S34_lc_097342_V01_east_raw.dat,nan,2MASS J07572469-4230362,07:57:24.69,-42:30:36.20,257.523139,-6.999339,12.49,08.14,07.17,06.57,134,148,124,03.14,0
KELT_S34_lc_097750_V01_east_raw.dat,KELT_S34_lc_113769_V01_west_raw.dat,2MASS J08450763-6324083,08:45:07.63,-63:24:08.34,279.136879,-12.595731,12.59,07.52,06.57,06.15,253,293,213,01.32,0
KELT_S34_lc_097795_V01_east_raw.dat,nan,2MASS J08564244-5603537,08:56:42.44,-56:03:53.72,274.220915,-6.896178,12.49,09.15,08.15,07.52,73,77,70,03.34,0
KELT_S34_lc_098279_V01_east_raw.dat,KELT_S34_lc_112039_V01_west_raw.dat,2MASS J09003293-5939563,09:00:32.94,-59:39:56.39,277.329575,-8.831040,12.58,08.02,07.15,06.77,283,340,226,03.46,0
KELT_S34_lc_098324_V01_east_raw.dat,KELT_S34_lc_127034_V01_west_raw.dat,2MASS J09535671-6320280,09:53:56.72,-63:20:28.05,284.502415,-7.012006,12.70,09.02,07.87,07.30,206,243,179,03.58,0
KELT_S34_lc_098633_V01_east_raw.dat,KELT_S34_lc_139196_V01_west_raw.dat,2MASS J07140615-4350223,07:14:06.16,-43:50:22.38,255.048201,-14.622751,12.80,07.88,06.98,06.63,315,374,256,03.05,0
KELT_S34_lc_099133_V01_east_raw.dat,KELT_S34_lc_118262_V01_west_raw.dat,2MASS J07114023-6323404,07:11:40.24,-63:23:40.42,274.200347,-21.873537,12.64,08.78,07.84,07.57,269,316,222,01.58,0
KELT_S34_lc_099935_V01_east_raw.dat,KELT_S34_lc_108632_V01_west_raw.dat,2MASS J08515764-5706486,08:51:57.64,-57:06:48.64,274.617829,-8.067303,12.57,09.33,08.40,08.07,70,74,66,02.99,0
KELT_S34_lc_104344_V01_east_raw.dat,KELT_S34_lc_091546_V01_west_raw.dat,2MASS J08452685-5830288,08:45:26.86,-58:30:28.89,275.182780,-9.611675,12.46,07.35,06.39,05.98,112,122,105,02.76,0
KELT_S34_lc_105724_V01_east_raw.dat,KELT_S34_lc_105817_V01_west_raw.dat,2MASS J07414785-4420156,07:41:47.86,-44:20:15.68,257.728161,-10.365738,12.59,07.43,06.38,05.92,241,302,208,02.26,0
KELT_S34_lc_107969_V01_east_raw.dat,KELT_S34_lc_104645_V01_west_raw.dat,2MASS J09355343-6040000,09:35:53.44,-60:40:00.09,281.131381,-6.363240,12.60,10.28,09.43,09.22,221,268,194,03.01,1
KELT_S34_lc_108377_V01_east_raw.dat,KELT_S34_lc_123236_V01_west_raw.dat,2MASS J07321618-4443126,07:32:16.19,-44:43:12.62,257.283612,-12.050793,12.75,08.66,07.36,06.58,274,322,226,03.13,0
KELT_S34_lc_110291_V01_east_raw.dat,KELT_S34_lc_119509_V01_west_raw.dat,2MASS J07444922-5210163,07:44:49.22,-52:10:16.33,265.066564,-13.542446,12.73,09.84,09.04,08.78,212,256,185,01.99,1
KELT_S34_lc_111055_V01_east_raw.dat,KELT_S34_lc_112443_V01_west_raw.dat,2MASS J08054321-4607438,08:05:43.21,-46:07:43.90,261.419794,-7.601724,12.68,09.17,08.33,07.93,87,93,82,02.62,0
KELT_S34_lc_113120_V01_east_raw.dat,KELT_S34_lc_096642_V01_west_raw.dat,2MASS J10020910-6251576,10:02:09.10,-62:51:57.69,284.945050,-6.066718,12.57,10.57,09.76,09.54,105,113,98,03.51,1
KELT_S34_lc_113549_V01_east_raw.dat,KELT_S34_lc_113896_V01_west_raw.dat,2MASS J08100529-5500554,08:10:05.30,-55:00:55.45,269.477328,-11.647563,12.71,07.09,06.13,05.63,299,354,244,02.79,0
KELT_S34_lc_114657_V01_east_raw.dat,KELT_S34_lc_146882_V01_west_raw.dat,2MASS J08282739-6417085,08:28:27.39,-64:17:08.60,278.802545,-14.607675,12.99,07.40,06.51,06.00,209,242,185,02.60,0
KELT_S34_lc_115055_V01_east_raw.dat,KELT_S34_lc_104500_V01_west_raw.dat,2MASS J08333551-4453503,08:33:35.52,-44:53:50.31,263.142768,-2.869171,12.65,08.72,07.66,07.24,272,323,221,04.40,0
KELT_S34_lc_115908_V01_east_raw.dat,KELT_S34_lc_097552_V01_west_raw.dat,2MASS J08120286-5112304,08:12:02.86,-51:12:30.43,266.338084,-9.399358,12.60,06.67,05.59,05.10,372,462,282,03.24,0
KELT_S34_lc_116711_V01_east_raw.dat,KELT_S34_lc_132113_V01_west_raw.dat,2MASS J09084869-6044450,09:08:48.70,-60:44:45.05,278.835984,-8.769804,12.88,06.66,05.69,05.28,265,306,224,02.59,0
KELT_S34_lc_117247_V01_east_raw.dat,KELT_S34_lc_106639_V01_west_raw.dat,2MASS J09571871-6010464,09:57:18.71,-60:10:46.41,282.843709,-4.286293,12.69,06.91,05.87,05.36,166,188,149,02.57,0
KELT_S34_lc_117251_V01_east_raw.dat,KELT_S34_lc_109103_V01_west_raw.dat,2MASS J07305416-6012410,07:30:54.16,-60:12:41.09,271.826556,-18.661182,12.71,07.42,06.57,06.16,161,182,143,03.04,0
KELT_S34_lc_118932_V01_east_raw.dat,KELT_S34_lc_113354_V01_west_raw.dat,2MASS J08072132-5322244,08:07:21.32,-53:22:24.44,267.832032,-11.143190,12.75,08.65,07.29,06.34,259,299,219,03.37,0
KELT_S34_lc_119063_V01_east_raw.dat,KELT_S34_lc_086982_V01_west_raw.dat,2MASS J08300451-4525247,08:30:04.52,-45:25:24.74,263.201814,-3.680174,12.54,07.35,06.17,05.51,343,414,272,02.45,0
KELT_S34_lc_119423_V01_east_raw.dat,KELT_S34_lc_128646_V01_west_raw.dat,2MASS J08142135-5712121,08:14:21.35,-57:12:12.18,271.703414,-12.278736,12.88,08.04,07.04,06.63,161,181,143,02.64,0
KELT_S34_lc_120268_V01_east_raw.dat,KELT_S34_lc_116982_V01_west_raw.dat,2MASS J07415728-4553188,07:41:57.29,-45:53:18.83,259.136589,-11.066405,12.79,07.48,06.53,06.08,190,217,169,02.69,0
KELT_S34_lc_120839_V01_east_raw.dat,KELT_S34_lc_122896_V01_west_raw.dat,2MASS J09272278-6302456,09:27:22.78,-63:02:45.69,282.045804,-8.780925,12.84,07.14,06.26,05.82,122,132,113,03.00,0
KELT_S34_lc_123613_V01_east_raw.dat,KELT_S34_lc_132160_V01_west_raw.dat,2MASS J07445945-4326154,07:44:59.45,-43:26:15.44,257.200863,-9.432312,12.94,08.32,07.41,06.98,242,296,209,03.19,0
KELT_S34_lc_125965_V01_east_raw.dat,KELT_S34_lc_145091_V01_west_raw.dat,2MASS J08071437-4256342,08:07:14.38,-42:56:34.28,258.842488,-5.685760,13.07,07.80,06.73,05.91,294,348,240,05.10,0
KELT_S34_lc_128073_V01_east_raw.dat,KELT_S34_lc_157779_V01_west_raw.dat,2MASS J09571430-5840104,09:57:14.31,-58:40:10.50,281.906692,-3.100633,13.21,09.03,07.32,05.85,335,385,285,03.41,0
KELT_S34_lc_128539_V01_east_raw.dat,KELT_S34_lc_102950_V01_west_raw.dat,2MASS J09241572-5652132,09:24:15.73,-56:52:13.25,277.408539,-4.647013,12.74,08.90,07.98,07.52,212,251,186,02.70,0
KELT_S34_lc_131618_V01_east_raw.dat,KELT_S34_lc_161491_V01_west_raw.dat,2MASS J09050282-5715361,09:05:02.83,-57:15:36.13,275.886040,-6.809267,13.28,08.06,07.12,06.65,231,278,202,03.23,0
KELT_S34_lc_133703_V01_east_raw.dat,KELT_S34_lc_141524_V01_west_raw.dat,2MASS J07352112-5131464,07:35:21.12,-51:31:46.43,263.806654,-14.569924,13.10,10.45,09.55,09.32,281,331,231,03.81,1
KELT_S34_lc_134172_V01_east_raw.dat,KELT_S34_lc_146928_V01_west_raw.dat,2MASS J08324106-4557036,08:32:41.06,-45:57:03.68,263.897864,-3.622388,13.15,07.34,06.10,05.45,311,371,251,03.43,0
KELT_S34_lc_135642_V01_east_raw.dat,KELT_S34_lc_134913_V01_west_raw.dat,2MASS J08154123-5448450,08:15:41.24,-54:48:45.07,269.732532,-10.856459,13.05,08.35,07.35,06.98,284,334,234,02.11,0
KELT_S34_lc_136123_V01_east_raw.dat,KELT_S34_lc_140257_V01_west_raw.dat,2MASS J08332767-6107584,08:33:27.67,-61:07:58.43,276.438619,-12.374920,13.10,09.63,08.87,08.52,119,131,110,02.76,0
KELT_S34_lc_136976_V01_east_raw.dat,KELT_S34_lc_135834_V01_west_raw.dat,2MASS J07403462-5612568,07:40:34.62,-56:12:56.82,268.536394,-15.883758,13.07,07.31,06.47,06.01,165,183,151,03.11,0
KELT_S34_lc_137420_V01_east_raw.dat,KELT_S34_lc_127235_V01_west_raw.dat,2MASS J08004953-4636067,08:00:49.53,-46:36:06.74,261.386196,-8.568998,13.01,08.63,07.69,07.29,222,262,196,02.44,0
KELT_S34_lc_138831_V01_east_raw.dat,nan,2MASS J07544980-5543443,07:54:49.81,-55:43:44.37,269.013846,-13.884018,13.14,08.88,07.89,07.52,121,132,112,02.68,0
KELT_S34_lc_138944_V01_east_raw.dat,KELT_S34_lc_157613_V01_west_raw.dat,2MASS J08473519-6213071,08:47:35.20,-62:13:07.17,278.343522,-11.658540,13.29,07.60,06.70,06.30,264,319,209,02.35,0
KELT_S34_lc_142137_V01_east_raw.dat,nan,2MASS J08520377-5446438,08:52:03.77,-54:46:43.89,272.800287,-6.583642,13.19,09.77,09.00,08.75,216,253,189,02.77,0
KELT_S34_lc_146393_V01_east_raw.dat,KELT_S34_lc_171387_V01_west_raw.dat,2MASS J09032597-6403566,09:03:25.98,-64:03:56.62,280.956798,-11.424897,13.60,08.15,07.20,06.82,191,219,172,02.14,0
KELT_S34_lc_146563_V01_east_raw.dat,KELT_S34_lc_169308_V01_west_raw.dat,2MASS J09033721-6608515,09:03:37.21,-66:08:51.55,282.594763,-12.755199,13.54,09.35,08.51,08.18,241,296,206,02.59,0
KELT_S34_lc_147240_V01_east_raw.dat,KELT_S34_lc_152947_V01_west_raw.dat,2MASS J08245314-5128329,08:24:53.15,-51:28:32.91,267.676692,-7.869989,13.31,09.30,08.33,07.80,159,178,143,03.06,0
KELT_S34_lc_149098_V01_east_raw.dat,KELT_S34_lc_163926_V01_west_raw.dat,2MASS J08532008-5504424,08:53:20.08,-55:04:42.50,273.150151,-6.632257,13.46,09.27,08.24,07.98,245,306,210,03.83,0
KELT_S34_lc_151623_V01_east_raw.dat,KELT_S34_lc_142722_V01_west_raw.dat,2MASS J08334198-5100185,08:33:41.98,-51:00:18.57,268.092165,-6.471992,13.25,08.23,07.20,06.50,337,407,267,02.48,0
KELT_S34_lc_154553_V01_east_raw.dat,KELT_S34_lc_144932_V01_west_raw.dat,2MASS J09051309-6155452,09:05:13.09,-61:55:45.25,279.444313,-9.876905,13.30,05.88,05.00,04.44,316,402,229,03.53,0
KELT_S34_lc_155928_V01_east_raw.dat,KELT_S34_lc_135600_V01_west_raw.dat,2MASS J09582990-6208224,09:58:29.90,-62:08:22.49,284.164588,-5.746037,13.23,10.68,09.87,09.70,206,237,184,04.64,1
KELT_S34_lc_156263_V01_east_raw.dat,KELT_S34_lc_154083_V01_west_raw.dat,2MASS J07441691-5616267,07:44:16.91,-56:16:26.75,268.822277,-15.445024,13.40,08.45,07.59,07.15,317,368,266,02.79,0
KELT_S34_lc_156865_V01_east_raw.dat,KELT_S34_lc_146973_V01_west_raw.dat,2MASS J08300243-5021267,08:30:02.44,-50:21:26.73,267.222155,-6.563310,13.34,08.12,06.99,06.46,254,291,217,02.59,0
KELT_S34_lc_157029_V01_east_raw.dat,nan,2MASS J07491405-4318546,07:49:14.06,-43:18:54.66,257.470730,-8.698458,13.46,07.71,06.75,06.27,244,304,206,02.86,0
KELT_S34_lc_157838_V01_east_raw.dat,KELT_S34_lc_149889_V01_west_raw.dat,2MASS J09275322-6516509,09:27:53.23,-65:16:50.99,283.674328,-10.336117,13.38,06.08,05.25,04.68,280,340,220,03.95,0
KELT_S34_lc_158650_V01_east_raw.dat,KELT_S34_lc_153290_V01_west_raw.dat,2MASS J08220801-5444471,08:22:08.02,-54:44:47.14,270.189079,-10.039991,13.42,08.28,06.93,06.07,357,431,283,02.37,0
KELT_S34_lc_160477_V01_east_raw.dat,KELT_S34_lc_165175_V01_west_raw.dat,2MASS J09073461-6040447,09:07:34.62,-60:40:44.80,278.683746,-8.837770,13.59,10.09,09.21,08.93,210,246,184,02.57,0
KELT_S34_lc_165935_V01_east_raw.dat,KELT_S34_lc_158015_V01_west_raw.dat,2MASS J07500643-4511182,07:50:06.43,-45:11:18.21,259.203034,-9.477812,13.56,09.52,08.13,07.25,138,154,126,03.85,0
KELT_S34_lc_166268_V01_east_raw.dat,KELT_S34_lc_140947_V01_west_raw.dat,2MASS J08462895-4815569,08:46:28.95,-48:15:56.92,267.168126,-3.165149,13.40,07.62,06.70,06.10,302,360,244,03.34,0
KELT_S34_lc_167608_V01_east_raw.dat,KELT_S34_lc_166452_V01_west_raw.dat,2MASS J09072477-6552362,09:07:24.77,-65:52:36.29,282.640447,-12.286179,13.70,08.14,07.34,07.01,205,235,182,02.73,0
KELT_S34_lc_168214_V01_east_raw.dat,KELT_S34_lc_162612_V01_west_raw.dat,2MASS J09192709-6120152,09:19:27.10,-61:20:15.24,280.161792,-8.232132,13.65,10.04,08.87,08.38,221,257,189,02.92,0
KELT_S34_lc_169350_V01_east_raw.dat,KELT_S34_lc_162287_V01_west_raw.dat,2MASS J08554591-4748281,08:55:45.92,-47:48:28.19,267.801352,-1.676130,13.66,07.64,06.44,05.79,277,325,229,02.35,0
KELT_S34_lc_171198_V01_east_raw.dat,KELT_S34_lc_165113_V01_west_raw.dat,2MASS J08525951-5305160,08:52:59.51,-53:05:16.08,271.573348,-5.404890,13.73,07.65,06.62,06.12,288,352,224,01.86,0
KELT_S34_lc_176513_V01_east_raw.dat,nan,2MASS J09282525-6428275,09:28:25.25,-64:28:27.55,283.141564,-9.720941,14.14,07.68,06.74,06.27,133,147,120,01.65,0
KELT_S34_lc_178520_V01_east_raw.dat,KELT_S34_lc_173868_V01_west_raw.dat,2MASS J07531511-4333320,07:53:15.11,-43:33:32.05,258.049387,-8.184958,14.36,09.25,08.39,07.84,143,163,124,00.84,0
nan,KELT_S34_lc_012328_V01_west_raw.dat,2MASS J09424872-6341310,09:42:48.72,-63:41:31.03,283.771420,-8.078876,10.02,05.12,04.22,03.73,80,86,74,02.88,0
nan,KELT_S34_lc_027417_V01_west_raw.dat,2MASS J10084197-6140197,10:08:41.97,-61:40:19.78,284.851138,-4.653745,10.84,09.81,09.07,08.85,181,204,161,02.39,1
nan,KELT_S34_lc_039889_V01_west_raw.dat,2MASS J08332577-4453313,08:33:25.78,-44:53:31.37,263.121426,-2.889161,11.26,06.46,05.24,04.53,242,273,211,02.43,0
nan,KELT_S34_lc_042075_V01_west_raw.dat,2MASS J09034109-5326368,09:03:41.09,-53:26:36.81,272.887952,-4.421430,11.32,05.34,04.39,03.69,182,206,163,03.02,0
nan,KELT_S34_lc_050588_V01_west_raw.dat,2MASS J09281759-6148553,09:28:17.60,-61:48:55.33,281.254188,-7.825880,11.54,06.15,05.24,04.75,215,248,189,02.45,0
nan,KELT_S34_lc_052576_V01_west_raw.dat,2MASS J08300819-6001112,08:30:08.20,-60:01:11.23,275.263053,-12.082138,11.58,08.20,07.38,06.90,181,202,163,02.34,0
nan,KELT_S34_lc_056476_V01_west_raw.dat,2MASS J07573964-4551409,07:57:39.64,-45:51:40.99,260.459830,-8.663679,11.67,05.88,04.88,04.39,121,132,112,02.29,0
nan,KELT_S34_lc_060245_V01_west_raw.dat,2MASS J10085276-6143058,10:08:52.76,-61:43:05.83,284.895457,-4.678856,11.75,09.68,08.90,08.73,175,201,153,02.57,1
nan,KELT_S34_lc_061652_V01_west_raw.dat,2MASS J08220367-6057127,08:22:03.68,-60:57:12.70,275.503324,-13.425917,11.78,06.83,05.95,05.49,240,271,209,02.72,0
nan,KELT_S34_lc_068182_V01_west_raw.dat,2MASS J09484821-5711025,09:48:48.22,-57:11:02.53,280.101615,-2.642570,11.91,05.69,04.71,04.33,198,222,176,02.46,0
nan,KELT_S34_lc_068209_V01_west_raw.dat,2MASS J10081849-6356011,10:08:18.50,-63:56:01.10,286.140706,-6.516324,11.91,09.03,07.07,05.42,206,249,184,03.50,0
nan,KELT_S34_lc_077162_V01_west_raw.dat,2MASS J07350386-5129074,07:35:03.86,-51:29:07.43,263.745566,-14.591353,12.08,05.45,04.36,03.93,237,267,207,02.29,0
nan,KELT_S34_lc_077329_V01_west_raw.dat,2MASS J07162613-4107410,07:16:26.14,-41:07:41.01,252.683351,-13.117319,12.08,08.07,07.20,06.67,166,186,144,03.56,0
nan,KELT_S34_lc_081860_V01_west_raw.dat,2MASS J09195697-5009470,09:19:56.98,-50:09:47.04,272.217653,-0.344221,12.16,07.41,05.88,05.01,269,304,234,01.93,0
nan,KELT_S34_lc_089182_V01_west_raw.dat,2MASS J08581431-4128485,08:58:14.32,-41:28:48.58,263.277173,2.770907,12.29,05.94,04.93,04.36,380,508,252,02.22,0
nan,KELT_S34_lc_092788_V01_west_raw.dat,2MASS J09125596-5249577,09:12:55.96,-52:49:57.72,273.375173,-2.986149,12.35,09.97,09.00,08.64,192,219,173,03.07,0
nan,KELT_S34_lc_095604_V01_west_raw.dat,2MASS J09132142-5345443,09:13:21.43,-53:45:44.32,274.095213,-3.578976,12.39,06.70,05.60,04.74,259,294,224,03.42,0
nan,KELT_S34_lc_096020_V01_west_raw.dat,2MASS J09021393-4719020,09:02:13.93,-47:19:02.10,268.144999,-0.530401,12.40,05.62,04.43,03.86,263,304,222,01.96,0
nan,KELT_S34_lc_106413_V01_west_raw.dat,2MASS J09285502-5206370,09:28:55.03,-52:06:37.06,274.584570,-0.753535,12.57,08.14,07.11,06.51,114,123,106,01.87,0
nan,KELT_S34_lc_107660_V01_west_raw.dat,2MASS J09222789-4456472,09:22:27.90,-44:56:47.26,268.827202,3.644707,12.59,06.38,05.27,04.71,193,221,172,02.77,0
nan,KELT_S34_lc_112719_V01_west_raw.dat,2MASS J08520832-4957434,08:52:08.33,-49:57:43.47,269.071462,-3.516307,12.67,05.95,04.73,04.10,251,280,222,03.06,0
nan,KELT_S34_lc_117081_V01_west_raw.dat,2MASS J09022549-4651002,09:02:25.49,-46:51:00.20,267.816922,-0.196162,12.74,05.24,04.15,03.60,244,282,206,02.59,0
nan,KELT_S34_lc_120502_V01_west_raw.dat,2MASS J08320140-4438146,08:32:01.41,-44:38:14.67,262.767947,-2.939325,12.79,07.80,06.51,05.81,169,191,149,02.87,0
nan,KELT_S34_lc_123995_V01_west_raw.dat,2MASS J08432081-4916419,08:43:20.82,-49:16:41.93,267.643431,-4.198129,12.85,06.86,05.67,04.96,242,282,202,02.36,0
nan,KELT_S34_lc_132137_V01_west_raw.dat,2MASS J08410889-5025072,08:41:08.89,-50:25:07.23,268.330312,-5.176592,12.98,06.13,04.85,04.22,173,194,155,02.73,0
nan,KELT_S34_lc_149873_V01_west_raw.dat,2MASS J09113053-4255341,09:11:30.53,-42:55:34.19,265.998380,3.635109,13.29,06.79,05.62,05.06,196,222,170,02.25,0
nan,KELT_S34_lc_157638_V01_west_raw.dat,2MASS J07283752-4705187,07:28:37.52,-47:05:18.70,259.185492,-13.654830,13.45,08.30,07.10,06.25,256,295,217,02.91,0
nan,KELT_S34_lc_157687_V01_west_raw.dat,2MASS J09024911-4113114,09:02:49.12,-41:13:11.46,263.646497,3.589782,13.45,06.70,05.53,05.00,193,219,170,03.52,0
nan,KELT_S34_lc_163216_V01_west_raw.dat,2MASS J09542438-5716559,09:54:24.39,-57:16:55.92,280.753072,-2.241686,13.59,07.30,06.11,05.60,265,308,222,03.26,0
nan,KELT_S34_lc_166456_V01_west_raw.dat,2MASS J08394333-5211531,08:39:43.34,-52:11:53.13,269.617056,-6.432482,13.69,08.61,07.56,07.08,246,284,208,03.21,0
nan,KELT_S34_lc_169076_V01_west_raw.dat,2MASS J07534840-5355042,07:53:48.40,-53:55:04.26,267.300818,-13.157425,13.80,08.27,06.41,04.96,266,305,227,03.10,0
nan,KELT_S34_lc_169161_V01_west_raw.dat,2MASS J09130266-5437502,09:13:02.66,-54:37:50.30,274.696261,-4.208655,13.81,07.52,06.45,05.96,232,257,207,01.62,0
nan,KELT_S34_lc_169396_V01_west_raw.dat,2MASS J08512671-4449197,08:51:26.72,-44:49:19.73,265.033077,-0.330930,13.82,08.36,06.69,05.52,131,148,121,03.30,0
nan,KELT_S34_lc_170411_V01_west_raw.dat,2MASS J08420914-5929233,08:42:09.15,-59:29:23.39,275.717985,-10.542407,13.88,07.24,06.31,05.73,184,207,163,01.92,0
nan,KELT_S34_lc_174591_V01_west_raw.dat,2MASS J07372766-4428020,07:37:27.67,-44:28:02.07,257.479276,-11.112009,14.50,09.31,08.42,07.99,149,165,133,01.03,0
KELT_S35_lc_000378_V01_east_raw.dat,KELT_S35_lc_000555_V01_west_raw.dat,2MASS J06571181-0903521,06:57:11.82,-9:03:52.19,221.658309,-2.851983,07.10,03.74,02.84,02.51,152,192,139,04.36,0
KELT_S35_lc_000651_V01_east_raw.dat,KELT_S35_lc_000597_V01_west_raw.dat,2MASS J08072983-2254450,08:07:29.83,-22:54:45.00,241.963291,5.138584,07.35,04.05,02.76,02.06,154,163,146,04.34,0
KELT_S35_lc_002318_V01_east_raw.dat,KELT_S35_lc_002344_V01_west_raw.dat,2MASS J08021111-1301058,08:02:11.12,-13:01:05.81,232.801051,9.249032,08.46,03.53,02.48,02.02,439,506,394,04.17,0
KELT_S35_lc_003182_V01_east_raw.dat,nan,2MASS J07543720-2804582,07:54:37.20,-28:04:58.29,244.833941,-0.052476,08.68,04.07,03.09,02.67,439,519,394,03.45,0
KELT_S35_lc_004054_V01_east_raw.dat,KELT_S35_lc_003186_V01_west_raw.dat,2MASS J08084350-1047225,08:08:43.51,-10:47:22.51,231.689811,11.765466,08.82,04.51,03.43,03.17,168,178,159,04.96,0
KELT_S35_lc_004639_V01_east_raw.dat,KELT_S35_lc_005878_V01_west_raw.dat,2MASS J07230660-2922202,07:23:06.60,-29:22:20.23,242.578557,-6.708090,09.13,03.66,02.68,02.23,115,119,111,05.15,0
KELT_S35_lc_004995_V01_east_raw.dat,KELT_S35_lc_003928_V01_west_raw.dat,2MASS J08145923-2156242,08:14:59.24,-21:56:24.22,242.081208,7.120454,09.00,04.10,02.99,02.57,332,359,298,04.04,0
KELT_S35_lc_005249_V01_east_raw.dat,KELT_S35_lc_005559_V01_west_raw.dat,2MASS J07180485-1837257,07:18:04.85,-18:37:25.70,232.487619,-2.739522,09.16,04.81,03.60,03.24,309,342,280,03.34,0
KELT_S35_lc_005547_V01_east_raw.dat,KELT_S35_lc_005785_V01_west_raw.dat,2MASS J07441713-2151575,07:44:17.14,-21:51:57.54,238.289127,1.085871,09.20,05.11,04.11,03.64,373,491,287,05.15,0
KELT_S35_lc_006117_V01_east_raw.dat,KELT_S35_lc_005606_V01_west_raw.dat,2MASS J07323806-2039291,07:32:38.06,-20:39:29.18,235.904443,-0.686402,09.23,03.82,02.55,01.77,140,146,135,05.55,0
KELT_S35_lc_008474_V01_east_raw.dat,KELT_S35_lc_012975_V01_west_raw.dat,2MASS J07050704-2818296,07:05:07.04,-28:18:29.70,239.838740,-9.758376,09.74,05.19,04.43,03.90,524,626,449,03.87,0
KELT_S35_lc_010490_V01_east_raw.dat,KELT_S35_lc_011989_V01_west_raw.dat,2MASS J07103308-1950107,07:10:33.08,-19:50:10.72,232.745453,-4.875591,09.80,05.40,04.58,04.09,338,361,302,04.92,0
KELT_S35_lc_010586_V01_east_raw.dat,KELT_S35_lc_013668_V01_west_raw.dat,2MASS J07350398-2359149,07:35:03.98,-23:59:14.94,239.090717,-1.806104,09.86,04.91,03.38,02.49,215,230,202,05.04,0
KELT_S35_lc_013159_V01_east_raw.dat,KELT_S35_lc_016351_V01_west_raw.dat,2MASS J07152914-1733231,07:15:29.14,-17:33:23.17,231.254487,-2.789884,10.04,06.30,05.12,04.40,508,638,433,04.47,0
KELT_S35_lc_013548_V01_east_raw.dat,KELT_S35_lc_013060_V01_west_raw.dat,2MASS J07545055-1038198,07:54:50.55,-10:38:19.85,229.802376,8.901103,09.95,06.43,05.31,04.72,315,351,286,04.80,0
KELT_S35_lc_015515_V01_east_raw.dat,KELT_S35_lc_018507_V01_west_raw.dat,2MASS J07575138-0915583,07:57:51.39,-9:15:58.35,228.971626,10.229190,10.17,06.55,04.94,03.70,363,391,337,05.47,0
KELT_S35_lc_016548_V01_east_raw.dat,KELT_S35_lc_021723_V01_west_raw.dat,2MASS J06585850-2349249,06:58:58.50,-23:49:24.97,235.136386,-9.056700,10.28,05.76,04.90,04.47,447,519,390,04.10,0
KELT_S35_lc_016672_V01_east_raw.dat,nan,2MASS J07150925-2546586,07:15:09.26,-25:46:58.67,238.553277,-6.635623,10.13,04.71,03.67,03.21,107,112,103,04.85,0
KELT_S35_lc_016812_V01_east_raw.dat,KELT_S35_lc_021437_V01_west_raw.dat,2MASS J07251311-0752434,07:25:13.12,-7:52:43.45,223.812083,3.839831,10.28,05.71,04.84,04.24,342,371,309,04.48,0
KELT_S35_lc_018257_V01_east_raw.dat,nan,2MASS J07360787-2630168,07:36:07.88,-26:30:16.86,241.410168,-2.817696,10.22,05.27,04.29,03.81,377,430,352,04.13,0
KELT_S35_lc_018806_V01_east_raw.dat,KELT_S35_lc_018031_V01_west_raw.dat,2MASS J07502141-2325202,07:50:21.42,-23:25:20.27,240.339696,1.512022,10.25,05.14,04.00,03.67,334,360,295,04.04,0
KELT_S35_lc_019753_V01_east_raw.dat,KELT_S35_lc_015429_V01_west_raw.dat,2MASS J07291258-1927485,07:29:12.59,-19:27:48.54,234.470210,-0.817301,10.21,06.06,04.38,02.87,194,206,184,04.60,0
KELT_S35_lc_021172_V01_east_raw.dat,KELT_S35_lc_015055_V01_west_raw.dat,2MASS J07540309-1920174,07:54:03.09,-19:20:17.48,237.261405,4.335131,10.23,06.17,05.35,04.92,516,618,412,04.95,0
KELT_S35_lc_021316_V01_east_raw.dat,KELT_S35_lc_025647_V01_west_raw.dat,2MASS J07151973-2200468,07:15:19.74,-22:00:46.88,235.200253,-4.879111,10.48,04.62,03.53,03.03,138,144,133,04.04,0
KELT_S35_lc_023077_V01_east_raw.dat,KELT_S35_lc_026624_V01_west_raw.dat,2MASS J07532514-0948151,07:53:25.14,-9:48:15.16,228.893025,9.012501,10.54,06.46,05.28,04.60,411,480,377,04.68,0
KELT_S35_lc_024425_V01_east_raw.dat,KELT_S35_lc_023344_V01_west_raw.dat,2MASS J07525821-2052454,07:52:58.22,-20:52:45.48,238.458891,3.329183,10.50,05.73,04.87,04.17,382,439,349,04.55,0
KELT_S35_lc_025248_V01_east_raw.dat,KELT_S35_lc_028557_V01_west_raw.dat,2MASS J07475223-2729568,07:47:52.23,-27:29:56.84,243.569915,-1.038046,10.62,05.13,03.72,03.26,527,663,430,03.48,0
KELT_S35_lc_025942_V01_east_raw.dat,KELT_S35_lc_024887_V01_west_raw.dat,2MASS J08030121-2441336,08:03:01.22,-24:41:33.68,242.927876,3.324119,10.57,04.86,04.10,03.60,252,274,234,04.93,0
KELT_S35_lc_026847_V01_east_raw.dat,KELT_S35_lc_020673_V01_west_raw.dat,2MASS J07295909-1314074,07:29:59.09,-13:14:07.44,229.090639,2.328504,10.49,05.53,04.54,04.16,321,353,293,04.25,0
KELT_S35_lc_026950_V01_east_raw.dat,KELT_S35_lc_024900_V01_west_raw.dat,2MASS J07054027-1220322,07:05:40.27,-12:20:32.27,225.528750,-2.493563,10.59,05.81,04.80,04.17,308,343,280,06.32,0
KELT_S35_lc_028279_V01_east_raw.dat,KELT_S35_lc_030224_V01_west_raw.dat,2MASS J08003831-2059352,08:00:38.32,-20:59:35.22,239.484064,4.803365,10.71,06.54,05.59,05.15,372,414,344,05.11,0
KELT_S35_lc_028686_V01_east_raw.dat,KELT_S35_lc_017515_V01_west_raw.dat,2MASS J07410604-2625191,07:41:06.04,-26:25:19.13,241.883059,-1.807476,10.45,07.08,06.08,05.37,290,323,270,05.18,0
KELT_S35_lc_030350_V01_east_raw.dat,KELT_S35_lc_036664_V01_west_raw.dat,2MASS J07244947-2128072,07:24:49.48,-21:28:07.22,235.746511,-2.674249,10.84,05.43,04.54,03.80,390,449,355,03.86,0
KELT_S35_lc_031112_V01_east_raw.dat,KELT_S35_lc_023069_V01_west_raw.dat,2MASS J08171665-1348304,08:17:16.66,-13:48:30.44,235.435356,11.967653,10.62,04.91,03.94,03.58,423,522,380,04.78,0
KELT_S35_lc_032205_V01_east_raw.dat,KELT_S35_lc_016347_V01_west_raw.dat,2MASS J07352503-1318279,07:35:25.03,-13:18:27.98,229.790802,3.452538,10.48,05.58,04.73,04.22,167,176,159,05.17,0
KELT_S35_lc_032328_V01_east_raw.dat,KELT_S35_lc_023745_V01_west_raw.dat,2MASS J08210838-2640384,08:21:08.38,-26:40:38.50,246.830668,5.661483,10.66,07.92,07.13,06.63,279,306,257,04.88,0
KELT_S35_lc_033516_V01_east_raw.dat,KELT_S35_lc_038648_V01_west_raw.dat,2MASS J07263763-3217189,07:26:37.64,-32:17:18.99,245.536640,-7.383627,10.92,05.10,04.22,03.84,280,308,258,04.15,0
KELT_S35_lc_034139_V01_east_raw.dat,KELT_S35_lc_034760_V01_west_raw.dat,2MASS J06564540-2553422,06:56:45.40,-25:53:42.20,236.813796,-10.402387,10.87,06.84,05.77,05.25,315,344,287,06.10,0
KELT_S35_lc_034309_V01_east_raw.dat,KELT_S35_lc_035353_V01_west_raw.dat,2MASS J07294183-2646089,07:29:41.83,-26:46:08.90,240.950666,-4.205790,10.89,06.70,05.59,05.08,337,368,308,05.03,0
KELT_S35_lc_034829_V01_east_raw.dat,KELT_S35_lc_042190_V01_west_raw.dat,2MASS J07142031-1940221,07:14:20.31,-19:40:22.10,233.009067,-4.008605,10.99,05.42,04.55,03.97,615,694,536,03.78,0
KELT_S35_lc_035434_V01_east_raw.dat,KELT_S35_lc_038673_V01_west_raw.dat,2MASS J08153915-1732043,08:15:39.16,-17:32:04.32,238.425712,9.641714,10.95,06.22,05.34,04.81,237,255,223,05.51,0
KELT_S35_lc_035871_V01_east_raw.dat,nan,2MASS J06514858-1902178,06:51:48.58,-19:02:17.83,230.043054,-8.474956,10.90,04.53,03.29,02.59,277,301,259,04.83,0
KELT_S35_lc_035947_V01_east_raw.dat,KELT_S35_lc_032862_V01_west_raw.dat,2MASS J07541949-2031459,07:54:19.50,-20:31:45.96,238.320227,3.780412,10.87,06.23,05.34,04.91,412,479,375,04.60,0
KELT_S35_lc_037108_V01_east_raw.dat,nan,2MASS J07232700-1003307,07:23:27.01,-10:03:30.71,225.532011,2.428077,10.93,05.71,04.75,04.18,237,255,221,04.45,0
KELT_S35_lc_040068_V01_east_raw.dat,KELT_S35_lc_046370_V01_west_raw.dat,2MASS J07120252-2928141,07:12:02.53,-29:28:14.12,241.569653,-8.903333,11.12,07.61,06.79,06.46,360,386,331,04.85,0
KELT_S35_lc_041704_V01_east_raw.dat,KELT_S35_lc_034052_V01_west_raw.dat,2MASS J08142481-1302226,08:14:24.82,-13:02:22.63,234.392116,11.783672,10.97,05.66,04.79,04.56,102,105,99,03.85,0
KELT_S35_lc_042608_V01_east_raw.dat,KELT_S35_lc_045854_V01_west_raw.dat,2MASS J06594473-1610172,06:59:44.74,-16:10:17.30,228.297027,-5.509998,11.14,05.73,04.76,04.28,128,133,123,05.02,0
KELT_S35_lc_043155_V01_east_raw.dat,KELT_S35_lc_034891_V01_west_raw.dat,2MASS J08233493-2157490,08:23:34.94,-21:57:49.09,243.213232,8.768331,11.00,06.82,05.95,05.56,283,315,262,05.15,0
KELT_S35_lc_044375_V01_east_raw.dat,KELT_S35_lc_049397_V01_west_raw.dat,2MASS J07291048-2653199,07:29:10.49,-26:53:19.92,241.000883,-4.365206,11.21,05.23,04.28,03.80,677,798,556,05.09,0
KELT_S35_lc_044502_V01_east_raw.dat,KELT_S35_lc_044067_V01_west_raw.dat,2MASS J07221571-1502210,07:22:15.72,-15:02:21.07,229.788907,-0.175745,11.15,04.90,03.87,03.43,320,351,287,04.16,0
KELT_S35_lc_044801_V01_east_raw.dat,KELT_S35_lc_044941_V01_west_raw.dat,2MASS J08190458-2402082,08:19:04.58,-24:02:08.29,244.365366,6.752106,11.16,05.76,04.90,04.39,423,491,380,04.59,0
KELT_S35_lc_045000_V01_east_raw.dat,KELT_S35_lc_042201_V01_west_raw.dat,2MASS J07011246-0734289,07:01:12.46,-7:34:28.95,220.783899,-1.289874,11.13,06.88,05.91,05.47,349,378,310,04.24,0
KELT_S35_lc_045284_V01_east_raw.dat,KELT_S35_lc_039888_V01_west_raw.dat,2MASS J08030547-1140333,08:03:05.48,-11:40:33.36,231.745075,10.125021,11.10,07.44,06.58,06.20,109,114,104,04.51,0
KELT_S35_lc_046420_V01_east_raw.dat,KELT_S35_lc_054444_V01_west_raw.dat,2MASS J08013150-2202383,08:01:31.51,-22:02:38.37,240.490597,4.428802,11.29,06.96,05.69,04.97,157,165,150,05.50,0
KELT_S35_lc_046758_V01_east_raw.dat,KELT_S35_lc_046009_V01_west_raw.dat,2MASS J07061049-1145205,07:06:10.49,-11:45:20.53,225.063327,-2.115425,11.20,06.85,05.39,04.50,384,442,347,04.02,0
KELT_S35_lc_046920_V01_east_raw.dat,KELT_S35_lc_040017_V01_west_raw.dat,2MASS J08220276-2225556,08:22:02.76,-22:25:55.64,243.405110,8.211630,11.12,06.63,05.74,05.38,600,701,527,05.18,0
KELT_S35_lc_047319_V01_east_raw.dat,KELT_S35_lc_018788_V01_west_raw.dat,2MASS J07234259-2748156,07:23:42.60,-27:48:15.64,241.241128,-5.866332,10.75,08.60,07.76,07.52,691,816,566,04.13,1
KELT_S35_lc_048843_V01_east_raw.dat,nan,2MASS J07105932-2906581,07:10:59.33,-29:06:58.15,241.145115,-8.953088,11.24,08.71,07.86,07.68,401,460,367,03.53,1
KELT_S35_lc_049201_V01_east_raw.dat,KELT_S35_lc_050254_V01_west_raw.dat,2MASS J07270456-0909088,07:27:04.56,-9:09:08.82,225.154645,3.643733,11.28,06.77,05.20,04.09,116,120,112,04.58,0
KELT_S35_lc_049315_V01_east_raw.dat,KELT_S35_lc_030374_V01_west_raw.dat,2MASS J08211299-1229192,08:21:13.00,-12:29:19.22,234.814086,13.482283,11.01,06.42,05.46,05.14,466,560,396,05.13,0
KELT_S35_lc_049407_V01_east_raw.dat,nan,2MASS J07191489-2107529,07:19:14.89,-21:07:52.92,234.838480,-3.663631,11.25,05.75,04.77,04.28,275,305,253,04.43,0
KELT_S35_lc_050976_V01_east_raw.dat,KELT_S35_lc_053377_V01_west_raw.dat,2MASS J07514745-2233586,07:51:47.46,-22:33:58.60,239.770915,2.232096,11.33,06.36,05.31,04.81,314,349,283,04.60,0
KELT_S35_lc_054826_V01_east_raw.dat,KELT_S35_lc_067946_V01_west_raw.dat,2MASS J06552086-2338349,06:55:20.86,-23:38:34.91,234.607706,-9.727272,11.52,06.46,05.47,05.11,171,180,163,03.98,0
KELT_S35_lc_054901_V01_east_raw.dat,KELT_S35_lc_052586_V01_west_raw.dat,2MASS J08012698-1129122,08:01:26.99,-11:29:12.22,231.371975,9.875177,11.37,06.63,05.73,05.34,126,130,122,03.02,0
KELT_S35_lc_055478_V01_east_raw.dat,KELT_S35_lc_051733_V01_west_raw.dat,2MASS J07331880-1221251,07:33:18.80,-12:21:25.14,228.708605,3.461860,11.36,05.18,04.17,03.73,132,137,127,05.21,0
KELT_S35_lc_055847_V01_east_raw.dat,KELT_S35_lc_045557_V01_west_raw.dat,2MASS J07575764-2937321,07:57:57.65,-29:37:32.11,246.532202,-0.228498,11.30,07.56,06.18,05.39,391,451,361,04.55,0
KELT_S35_lc_057524_V01_east_raw.dat,KELT_S35_lc_047275_V01_west_raw.dat,2MASS J08105010-1858013,08:10:50.11,-18:58:01.35,239.027656,7.907830,11.33,05.82,04.88,04.42,419,489,378,05.07,0
KELT_S35_lc_058266_V01_east_raw.dat,KELT_S35_lc_050702_V01_west_raw.dat,2MASS J08170949-3123552,08:17:09.49,-31:23:55.29,250.258992,2.291907,11.38,08.76,07.85,07.51,314,344,289,04.35,0
KELT_S35_lc_060820_V01_east_raw.dat,KELT_S35_lc_060143_V01_west_raw.dat,2MASS J08032576-2755260,08:03:25.76,-27:55:26.06,245.717826,1.686820,11.51,04.82,03.78,03.20,376,413,353,05.52,0
KELT_S35_lc_065995_V01_east_raw.dat,KELT_S35_lc_034959_V01_west_raw.dat,2MASS J07452304-2045047,07:45:23.05,-20:45:04.78,237.451121,1.864419,11.25,05.39,04.53,03.96,464,542,407,05.15,0
KELT_S35_lc_069315_V01_east_raw.dat,nan,2MASS J06573649-2434410,06:57:36.50,-24:34:41.02,235.689152,-9.664048,11.66,10.47,09.77,09.53,343,377,313,04.05,1
KELT_S35_lc_071850_V01_east_raw.dat,nan,2MASS J06464296-1542029,06:46:42.97,-15:42:02.99,226.472911,-8.108406,11.71,05.66,04.67,04.21,298,326,276,03.82,0
KELT_S35_lc_074172_V01_east_raw.dat,KELT_S35_lc_040401_V01_west_raw.dat,2MASS J08153029-2459060,08:15:30.29,-24:59:06.02,244.708844,5.550159,11.41,05.15,04.37,03.96,270,290,254,04.82,0
KELT_S35_lc_074552_V01_east_raw.dat,KELT_S35_lc_076811_V01_west_raw.dat,2MASS J06522256-0724316,06:52:22.56,-7:24:31.63,219.638837,-3.163511,11.79,06.59,05.49,05.05,322,354,289,04.32,0
KELT_S35_lc_074837_V01_east_raw.dat,KELT_S35_lc_060012_V01_west_raw.dat,2MASS J08180397-2821509,08:18:03.98,-28:21:50.92,247.848981,4.151451,11.64,07.34,06.09,05.18,106,109,103,04.65,0
KELT_S35_lc_077309_V01_east_raw.dat,KELT_S35_lc_073177_V01_west_raw.dat,2MASS J08033847-2720331,08:03:38.48,-27:20:33.17,245.250279,2.035839,11.78,07.45,06.52,06.05,203,216,192,03.73,0
KELT_S35_lc_077389_V01_east_raw.dat,KELT_S35_lc_059186_V01_west_raw.dat,2MASS J08151347-3025379,08:15:13.48,-30:25:37.98,249.220254,2.488524,11.65,06.30,05.41,04.91,140,147,134,05.49,0
KELT_S35_lc_078205_V01_east_raw.dat,KELT_S35_lc_066397_V01_west_raw.dat,2MASS J07224698-1038393,07:22:46.99,-10:38:39.40,225.971814,2.007518,11.72,06.68,05.26,04.35,284,312,263,04.01,0
KELT_S35_lc_079041_V01_east_raw.dat,KELT_S35_lc_091447_V01_west_raw.dat,2MASS J06460177-2216048,06:46:01.78,-22:16:04.86,232.414153,-11.082614,11.94,06.71,05.71,05.25,387,436,358,04.46,0
KELT_S35_lc_080376_V01_east_raw.dat,KELT_S35_lc_077361_V01_west_raw.dat,2MASS J07292341-1123392,07:29:23.41,-11:23:39.22,227.401717,3.080131,11.84,08.15,07.27,06.95,154,161,148,04.20,1
KELT_S35_lc_084158_V01_east_raw.dat,KELT_S35_lc_096654_V01_west_raw.dat,2MASS J07080578-2541041,07:08:05.79,-25:41:04.19,237.745917,-8.012158,12.03,07.49,06.27,05.52,339,366,297,04.91,0
KELT_S35_lc_084289_V01_east_raw.dat,KELT_S35_lc_064781_V01_west_raw.dat,2MASS J08201544-2852166,08:20:15.45,-28:52:16.69,248.540451,4.265011,11.76,07.55,06.22,05.45,464,530,398,04.76,0
KELT_S35_lc_085302_V01_east_raw.dat,KELT_S35_lc_068861_V01_west_raw.dat,2MASS J07414221-2414115,07:41:42.21,-24:14:11.50,240.050535,-0.608218,11.81,08.11,07.00,06.38,437,527,389,05.96,0
KELT_S35_lc_085502_V01_east_raw.dat,KELT_S35_lc_086709_V01_west_raw.dat,2MASS J07095467-1431412,07:09:54.67,-14:31:41.20,227.946290,-2.580184,11.96,07.63,06.57,06.09,341,371,311,05.13,0
KELT_S35_lc_086287_V01_east_raw.dat,KELT_S35_lc_107005_V01_west_raw.dat,2MASS J06525029-1317493,06:52:50.29,-13:17:49.32,224.963106,-5.715224,12.13,07.32,06.34,05.87,514,583,443,04.16,0
KELT_S35_lc_086919_V01_east_raw.dat,KELT_S35_lc_086152_V01_west_raw.dat,2MASS J07050582-1500579,07:05:05.83,-15:00:57.93,227.847617,-3.838229,11.97,07.34,05.49,04.03,264,294,238,05.01,0
KELT_S35_lc_088580_V01_east_raw.dat,KELT_S35_lc_058944_V01_west_raw.dat,2MASS J08063202-1346351,08:06:32.02,-13:46:35.16,234.012295,9.764817,11.74,07.87,07.14,06.80,475,545,404,05.29,0
KELT_S35_lc_089500_V01_east_raw.dat,KELT_S35_lc_096061_V01_west_raw.dat,2MASS J08162422-2146079,08:16:24.22,-21:46:07.94,242.117849,7.489232,12.07,06.63,05.66,05.25,226,242,213,04.13,0
KELT_S35_lc_090049_V01_east_raw.dat,KELT_S35_lc_095584_V01_west_raw.dat,2MASS J07181251-1946266,07:18:12.52,-19:46:26.61,233.521222,-3.248023,12.07,06.67,05.66,05.13,242,260,227,04.22,0
KELT_S35_lc_093077_V01_east_raw.dat,KELT_S35_lc_052397_V01_west_raw.dat,2MASS J07042323-0951107,07:04:23.23,-9:51:10.78,223.169962,-1.633747,11.71,06.27,05.22,04.54,155,163,148,05.40,0
KELT_S35_lc_094894_V01_east_raw.dat,KELT_S35_lc_096576_V01_west_raw.dat,2MASS J07411975-2515518,07:41:19.76,-25:15:51.89,240.901759,-1.190776,12.11,07.42,06.10,05.32,379,422,350,04.07,0
KELT_S35_lc_095059_V01_east_raw.dat,KELT_S35_lc_060111_V01_west_raw.dat,2MASS J07540814-1647296,07:54:08.15,-16:47:29.66,235.072605,5.650928,11.80,07.41,06.55,06.01,441,503,394,05.90,0
KELT_S35_lc_096437_V01_east_raw.dat,KELT_S35_lc_084583_V01_west_raw.dat,2MASS J06523236-2302196,06:52:32.36,-23:02:19.62,233.772970,-10.050443,12.03,08.06,06.55,05.48,367,406,337,05.60,0
KELT_S35_lc_096642_V01_east_raw.dat,KELT_S35_lc_106147_V01_west_raw.dat,2MASS J06485259-1726343,06:48:52.60,-17:26:34.39,228.284647,-8.405153,12.20,07.38,06.30,05.89,391,451,354,04.34,0
KELT_S35_lc_097584_V01_east_raw.dat,KELT_S35_lc_118155_V01_west_raw.dat,2MASS J07035247-1313029,07:03:52.48,-13:13:02.92,226.108020,-3.282929,12.31,08.02,06.53,05.58,240,259,225,04.47,0
KELT_S35_lc_098522_V01_east_raw.dat,KELT_S35_lc_111117_V01_west_raw.dat,2MASS J08283748-2933336,08:28:37.48,-29:33:33.62,250.154157,5.369939,12.26,06.66,05.73,05.11,451,572,394,04.23,0
KELT_S35_lc_099920_V01_east_raw.dat,KELT_S35_lc_097062_V01_west_raw.dat,2MASS J08161945-0931420,08:16:19.45,-9:31:42.01,231.571917,14.018078,12.16,07.49,06.58,06.21,188,199,179,04.40,0
KELT_S35_lc_100103_V01_east_raw.dat,KELT_S35_lc_065356_V01_west_raw.dat,2MASS J06551745-1647526,06:55:17.45,-16:47:52.65,228.381285,-6.745264,11.89,05.71,04.69,04.11,244,263,228,05.06,0
KELT_S35_lc_100941_V01_east_raw.dat,nan,2MASS J08225343-1518278,08:22:53.44,-15:18:27.87,237.475375,12.306386,12.19,06.39,05.28,04.53,324,356,294,03.81,0
KELT_S35_lc_101514_V01_east_raw.dat,nan,2MASS J07072736-2538440,07:07:27.36,-25:38:44.10,237.646135,-8.124306,12.20,05.72,04.88,04.28,439,536,385,04.67,0
KELT_S35_lc_101590_V01_east_raw.dat,KELT_S35_lc_122472_V01_west_raw.dat,2MASS J07101089-2126506,07:10:10.89,-21:26:50.64,234.147156,-5.684911,12.38,08.75,07.28,06.25,372,409,343,05.08,0
KELT_S35_lc_103393_V01_east_raw.dat,nan,2MASS J07235901-3112287,07:23:59.02,-31:12:28.72,244.308416,-7.384838,12.23,06.39,05.41,04.98,330,357,295,02.95,0
KELT_S35_lc_103921_V01_east_raw.dat,KELT_S35_lc_109532_V01_west_raw.dat,2MASS J07060165-2331199,07:06:01.65,-23:31:19.91,235.579816,-7.473752,12.29,08.81,07.47,06.48,192,211,182,04.61,0
KELT_S35_lc_104947_V01_east_raw.dat,nan,2MASS J08121082-2343485,08:12:10.82,-23:43:48.54,243.237256,5.602996,12.25,05.49,04.67,04.10,339,364,306,04.13,0
KELT_S35_lc_107099_V01_east_raw.dat,nan,2MASS J08250890-2241378,08:25:08.91,-22:41:37.81,244.030222,8.657862,12.29,06.75,05.96,05.48,399,470,365,04.31,0
KELT_S35_lc_107861_V01_east_raw.dat,KELT_S35_lc_130482_V01_west_raw.dat,2MASS J06515742-1452024,06:51:57.42,-14:52:02.46,226.281180,-6.606443,12.50,07.26,06.17,05.51,280,301,261,04.70,0
KELT_S35_lc_108215_V01_east_raw.dat,KELT_S35_lc_127397_V01_west_raw.dat,2MASS J06450328-2522386,06:45:03.28,-25:22:38.65,235.207284,-12.580923,12.47,07.08,06.14,05.76,468,604,405,02.78,0
KELT_S35_lc_110412_V01_east_raw.dat,KELT_S35_lc_117563_V01_west_raw.dat,2MASS J06530147-2130373,06:53:01.48,-21:30:37.35,232.422177,-9.291817,12.40,07.87,06.84,06.48,197,208,188,04.01,0
KELT_S35_lc_110845_V01_east_raw.dat,KELT_S35_lc_108833_V01_west_raw.dat,2MASS J07555408-1243232,07:55:54.08,-12:43:23.29,231.756910,8.079767,12.34,09.11,07.70,06.68,246,266,229,05.37,0
KELT_S35_lc_112017_V01_east_raw.dat,KELT_S35_lc_108104_V01_west_raw.dat,2MASS J08203216-1315349,08:20:32.16,-13:15:34.92,235.392671,12.930279,12.34,08.58,07.70,07.41,350,385,314,04.68,0
KELT_S35_lc_113062_V01_east_raw.dat,KELT_S35_lc_106955_V01_west_raw.dat,2MASS J07454392-2812352,07:45:43.92,-28:12:35.28,243.946700,-1.803953,12.34,05.99,04.97,04.38,302,332,274,04.54,0
KELT_S35_lc_114013_V01_east_raw.dat,nan,2MASS J06571089-1919131,06:57:10.89,-19:19:13.11,230.860985,-7.458943,12.39,06.32,05.33,04.58,160,168,152,04.92,0
KELT_S35_lc_115740_V01_east_raw.dat,KELT_S35_lc_120968_V01_west_raw.dat,2MASS J07460667-2727157,07:46:06.67,-27:27:15.78,243.334835,-1.352740,12.47,08.99,08.00,07.70,349,375,319,04.60,0
KELT_S35_lc_115780_V01_east_raw.dat,KELT_S35_lc_127652_V01_west_raw.dat,2MASS J07121666-0903022,07:12:16.66,-9:03:02.28,223.353972,0.462954,12.53,07.07,06.03,05.47,235,253,221,05.16,0
KELT_S35_lc_117480_V01_east_raw.dat,KELT_S35_lc_119423_V01_west_raw.dat,2MASS J07574177-1500062,07:57:41.78,-15:00:06.29,233.961437,7.299377,12.47,07.16,06.15,05.78,278,304,260,04.94,0
KELT_S35_lc_117514_V01_east_raw.dat,KELT_S35_lc_118792_V01_west_raw.dat,2MASS J07133465-2450458,07:13:34.65,-24:50:45.88,237.550030,-6.528668,12.47,08.42,07.44,07.09,302,333,276,03.92,0
KELT_S35_lc_119337_V01_east_raw.dat,KELT_S35_lc_130828_V01_west_raw.dat,2MASS J06503286-2119443,06:50:32.87,-21:19:44.32,232.004338,-9.733838,12.59,07.49,06.47,06.11,107,110,104,03.69,0
KELT_S35_lc_119953_V01_east_raw.dat,KELT_S35_lc_134551_V01_west_raw.dat,2MASS J07181700-1330536,07:18:17.01,-13:30:53.63,227.990509,-0.311212,12.64,08.73,07.70,07.36,202,218,190,04.77,0
KELT_S35_lc_120878_V01_east_raw.dat,KELT_S35_lc_129102_V01_west_raw.dat,2MASS J07572415-2857376,07:57:24.15,-28:57:37.68,245.901292,0.014720,12.59,06.55,05.54,04.98,344,375,309,04.16,0
KELT_S35_lc_121296_V01_east_raw.dat,nan,2MASS J07590791-2649422,07:59:07.92,-26:49:42.24,244.283247,1.454929,12.52,07.57,06.52,05.81,341,361,317,03.75,0
KELT_S35_lc_124559_V01_east_raw.dat,KELT_S35_lc_119429_V01_west_raw.dat,2MASS J07540450-1234417,07:54:04.51,-12:34:41.75,231.404223,7.767640,12.54,08.37,07.41,07.08,195,207,184,03.56,0
KELT_S35_lc_125302_V01_east_raw.dat,KELT_S35_lc_117624_V01_west_raw.dat,2MASS J08231517-2058467,08:23:15.17,-20:58:46.76,242.343463,9.254291,12.53,08.73,07.94,07.62,109,113,105,04.61,1
KELT_S35_lc_125929_V01_east_raw.dat,nan,2MASS J08215302-1035502,08:21:53.02,-10:35:50.25,233.251153,14.624821,12.60,07.54,06.78,06.27,115,119,111,04.82,0
KELT_S35_lc_126014_V01_east_raw.dat,KELT_S35_lc_094765_V01_west_raw.dat,2MASS J08220171-2912301,08:22:01.71,-29:12:30.15,249.038713,4.393912,12.35,07.57,06.36,05.54,259,280,241,03.91,0
KELT_S35_lc_126880_V01_east_raw.dat,KELT_S35_lc_127171_V01_west_raw.dat,2MASS J07462492-0940304,07:46:24.93,-9:40:30.47,227.920456,7.574303,12.62,07.98,07.11,06.63,407,503,363,05.20,0
KELT_S35_lc_126997_V01_east_raw.dat,KELT_S35_lc_140252_V01_west_raw.dat,2MASS J06590608-1342073,06:59:06.08,-13:42:07.37,226.013237,-4.537016,12.77,06.99,05.94,05.39,277,295,263,04.98,0
KELT_S35_lc_127835_V01_east_raw.dat,KELT_S35_lc_122979_V01_west_raw.dat,2MASS J07191488-2951152,07:19:14.89,-29:51:15.22,242.624082,-7.674911,12.60,10.16,09.39,09.15,323,353,292,05.13,1
KELT_S35_lc_128611_V01_east_raw.dat,KELT_S35_lc_134433_V01_west_raw.dat,2MASS J07002096-1935583,07:00:20.96,-19:35:58.35,231.446660,-6.913129,12.71,08.03,06.75,05.95,273,300,252,04.82,0
KELT_S35_lc_130809_V01_east_raw.dat,nan,2MASS J08192299-2815056,08:19:23.00,-28:15:05.67,247.918217,4.454666,12.69,06.31,05.39,04.95,416,489,375,04.58,0
KELT_S35_lc_131772_V01_east_raw.dat,KELT_S35_lc_127700_V01_west_raw.dat,2MASS J07342509-0820006,07:34:25.09,-8:20:00.65,225.296928,5.629137,12.68,07.71,06.78,06.35,304,339,275,02.86,0
KELT_S35_lc_133429_V01_east_raw.dat,KELT_S35_lc_135734_V01_west_raw.dat,2MASS J07022361-2207037,07:02:23.62,-22:07:03.73,233.935455,-7.601604,12.78,07.75,06.75,06.33,256,285,234,03.20,0
KELT_S35_lc_135875_V01_east_raw.dat,KELT_S35_lc_150680_V01_west_raw.dat,2MASS J06481238-2211390,06:48:12.38,-22:11:39.05,232.563142,-10.594981,13.06,07.92,06.90,06.55,158,167,152,03.74,0
KELT_S35_lc_137176_V01_east_raw.dat,KELT_S35_lc_123619_V01_west_raw.dat,2MASS J06461314-1845447,06:46:13.14,-18:45:44.74,229.210703,-9.546785,12.70,07.69,06.78,06.21,107,110,104,04.83,0
KELT_S35_lc_137675_V01_east_raw.dat,nan,2MASS J06461540-2620158,06:46:15.41,-26:20:15.90,236.218565,-12.728555,12.84,06.08,05.21,04.73,198,208,189,03.52,0
KELT_S35_lc_138549_V01_east_raw.dat,KELT_S35_lc_146551_V01_west_raw.dat,2MASS J08013922-1501004,08:01:39.23,-15:01:00.46,234.468869,8.112140,12.99,06.73,05.31,04.32,268,285,249,05.35,0
KELT_S35_lc_139103_V01_east_raw.dat,KELT_S35_lc_144388_V01_west_raw.dat,2MASS J07403795-1724431,07:40:37.96,-17:24:43.12,233.992365,2.546995,12.96,07.54,06.53,06.12,437,513,391,03.81,0
KELT_S35_lc_139238_V01_east_raw.dat,nan,2MASS J06472262-1239482,06:47:22.63,-12:39:48.26,223.796098,-6.623652,12.88,06.75,05.84,05.26,312,343,285,04.49,0
KELT_S35_lc_139737_V01_east_raw.dat,KELT_S35_lc_132062_V01_west_raw.dat,2MASS J07470067-1247153,07:47:00.67,-12:47:15.34,230.721982,6.169660,12.81,07.41,06.45,06.00,299,331,274,04.51,0
KELT_S35_lc_140423_V01_east_raw.dat,KELT_S35_lc_129577_V01_west_raw.dat,2MASS J08235841-2708371,08:23:58.41,-27:08:37.19,247.576287,5.918846,12.80,06.99,06.05,05.54,248,266,231,03.08,0
KELT_S35_lc_142407_V01_east_raw.dat,nan,2MASS J06585434-3110254,06:58:54.35,-31:10:25.49,241.900311,-12.194154,12.97,07.53,06.62,06.24,292,327,222,03.02,0
KELT_S35_lc_143320_V01_east_raw.dat,KELT_S35_lc_134484_V01_west_raw.dat,2MASS J08182232-2032084,08:18:22.32,-20:32:08.45,241.330398,8.549124,12.89,08.86,08.00,07.63,145,151,140,05.28,0
KELT_S35_lc_143447_V01_east_raw.dat,nan,2MASS J06561594-2918024,06:56:15.94,-29:18:02.48,239.915740,-11.935305,13.00,06.37,05.51,05.04,152,159,146,03.65,0
KELT_S35_lc_144867_V01_east_raw.dat,KELT_S35_lc_140117_V01_west_raw.dat,2MASS J06510984-2105445,06:51:09.85,-21:05:44.51,231.853452,-9.503789,12.98,06.86,05.85,05.23,129,134,125,03.47,0
KELT_S35_lc_145197_V01_east_raw.dat,KELT_S35_lc_147640_V01_west_raw.dat,2MASS J08034865-2638136,08:03:48.66,-26:38:13.61,244.672636,2.443148,13.11,09.69,07.96,06.61,319,336,274,04.42,0
KELT_S35_lc_145896_V01_east_raw.dat,KELT_S35_lc_133062_V01_west_raw.dat,2MASS J07544746-2824064,07:54:47.47,-28:24:06.47,245.126510,-0.184941,12.92,08.14,07.05,06.67,443,541,391,04.69,0
KELT_S35_lc_146338_V01_east_raw.dat,KELT_S35_lc_147218_V01_west_raw.dat,2MASS J08015923-1551113,08:01:59.23,-15:51:11.30,235.234019,7.749342,13.13,07.71,06.78,06.36,489,623,423,03.44,0
KELT_S35_lc_146504_V01_east_raw.dat,KELT_S35_lc_144511_V01_west_raw.dat,2MASS J07081153-2543200,07:08:11.54,-25:43:20.09,237.789755,-8.009534,13.08,07.46,06.45,06.01,230,255,211,03.78,0
KELT_S35_lc_146732_V01_east_raw.dat,nan,2MASS J07340502-2833100,07:34:05.03,-28:33:10.07,242.987084,-4.204621,13.13,10.42,09.61,09.40,153,161,146,03.16,1
KELT_S35_lc_147040_V01_east_raw.dat,KELT_S35_lc_144762_V01_west_raw.dat,2MASS J07440732-1937115,07:44:07.32,-19:37:11.51,236.322151,2.172501,13.10,12.02,11.08,10.81,387,425,279,04.42,0
KELT_S35_lc_147637_V01_east_raw.dat,KELT_S35_lc_152354_V01_west_raw.dat,2MASS J07255204-2711485,07:25:52.04,-27:11:48.58,240.925242,-5.159875,13.32,08.48,07.17,06.43,484,664,417,04.34,0
KELT_S35_lc_148407_V01_east_raw.dat,nan,2MASS J07034011-2745120,07:03:40.11,-27:45:12.01,239.190722,-9.806696,13.22,07.95,06.99,06.58,414,499,375,04.05,0
KELT_S35_lc_148617_V01_east_raw.dat,KELT_S35_lc_145457_V01_west_raw.dat,2MASS J08244419-2320149,08:24:44.19,-23:20:14.98,244.513600,8.216665,13.15,08.00,07.11,06.74,236,255,222,03.92,0
KELT_S35_lc_148875_V01_east_raw.dat,KELT_S35_lc_141296_V01_west_raw.dat,2MASS J07533359-3055001,07:53:33.59,-30:55:00.10,247.144261,-1.710151,13.10,07.28,05.87,05.06,216,234,202,04.19,0
KELT_S35_lc_149132_V01_east_raw.dat,KELT_S35_lc_150199_V01_west_raw.dat,2MASS J08013047-1005417,08:01:30.47,-10:05:41.80,230.159513,10.591854,13.28,07.07,05.78,04.88,247,266,230,04.36,0
KELT_S35_lc_150184_V01_east_raw.dat,KELT_S35_lc_148764_V01_west_raw.dat,2MASS J07232021-0746015,07:23:20.21,-7:46:01.51,223.493842,3.480938,13.28,08.89,07.99,07.54,410,472,382,05.03,0
KELT_S35_lc_151033_V01_east_raw.dat,KELT_S35_lc_153752_V01_west_raw.dat,2MASS J06572655-1904018,06:57:26.56,-19:04:01.89,230.659476,-7.291821,13.57,08.36,07.41,07.02,142,147,138,04.51,0
KELT_S35_lc_151101_V01_east_raw.dat,KELT_S35_lc_148439_V01_west_raw.dat,2MASS J08191541-1558312,08:19:15.41,-15:58:31.22,237.564222,11.209412,13.33,06.76,05.79,05.36,634,727,541,03.59,0
KELT_S35_lc_151271_V01_east_raw.dat,nan,2MASS J07423581-3108227,07:42:35.82,-31:08:22.72,246.153002,-3.851421,13.49,06.93,05.99,05.49,110,114,106,02.80,0
KELT_S35_lc_151335_V01_east_raw.dat,KELT_S35_lc_149946_V01_west_raw.dat,2MASS J07330105-2040478,07:33:01.05,-20:40:47.88,235.966893,-0.618475,13.39,10.64,09.62,09.27,192,202,184,05.03,0
KELT_S35_lc_152213_V01_east_raw.dat,KELT_S35_lc_149046_V01_west_raw.dat,2MASS J07215331-3128144,07:21:53.31,-31:28:14.42,244.337935,-7.902788,13.52,08.52,07.59,07.32,532,645,457,04.73,0
nan,KELT_S35_lc_005425_V01_west_raw.dat,2MASS J07463829-2620359,07:46:38.29,-26:20:35.90,242.432968,-0.693048,09.20,04.57,03.45,02.71,573,687,475,03.98,0
nan,KELT_S35_lc_011001_V01_west_raw.dat,2MASS J08223895-2857314,08:22:38.96,-28:57:31.45,248.909689,4.647224,09.81,06.15,05.05,04.23,383,444,361,04.48,0
nan,KELT_S35_lc_019807_V01_west_raw.dat,2MASS J08242586-2421232,08:24:25.86,-24:21:23.22,245.322815,7.583655,10.35,05.37,04.58,04.08,297,331,270,03.94,0
nan,KELT_S35_lc_036042_V01_west_raw.dat,2MASS J07205019-1020195,07:20:50.20,-10:20:19.57,225.476995,1.728784,10.94,06.61,05.60,04.84,368,397,351,03.76,0
nan,KELT_S35_lc_061366_V01_west_raw.dat,2MASS J06524592-1209544,06:52:45.92,-12:09:54.46,223.938509,-5.224030,11.53,05.79,04.12,02.92,395,478,362,04.51,0
nan,KELT_S35_lc_062953_V01_west_raw.dat,2MASS J08215293-3101149,08:21:52.94,-31:01:14.93,250.516432,3.339267,11.56,05.21,04.37,03.62,428,517,376,04.66,0
nan,KELT_S35_lc_063973_V01_west_raw.dat,2MASS J08102105-2300473,08:10:21.05,-23:00:47.34,242.403132,5.638477,11.59,06.88,06.01,05.56,331,360,297,04.39,0
nan,KELT_S35_lc_064480_V01_west_raw.dat,2MASS J07464738-1048324,07:46:47.38,-10:48:32.40,228.962277,7.098430,11.59,05.83,04.96,04.36,232,251,218,04.70,0
nan,KELT_S35_lc_066398_V01_west_raw.dat,2MASS J07481471-1652197,07:48:14.71,-16:52:19.74,234.428090,4.393491,11.63,07.75,06.91,06.23,386,459,356,04.31,0
nan,KELT_S35_lc_074186_V01_west_raw.dat,2MASS J07433811-3153211,07:43:38.12,-31:53:21.17,246.915869,-4.029215,11.77,05.67,04.75,04.22,320,353,288,03.00,0
nan,KELT_S35_lc_082995_V01_west_raw.dat,2MASS J08245384-3210058,08:24:53.84,-32:10:05.85,251.827120,3.210443,11.92,07.11,06.05,05.54,177,186,169,04.23,0
nan,KELT_S35_lc_088018_V01_west_raw.dat,2MASS J08022498-3230576,08:02:24.98,-32:30:57.69,249.492131,-0.938656,12.00,06.13,04.98,04.34,304,341,270,04.36,0
nan,KELT_S35_lc_109861_V01_west_raw.dat,2MASS J08104310-1519469,08:10:43.10,-15:19:46.97,235.893169,9.815734,12.34,04.13,03.00,02.35,336,361,301,04.33,0
nan,KELT_S35_lc_118487_V01_west_raw.dat,2MASS J08155856-2319116,08:15:58.57,-23:19:11.64,243.369929,6.555851,12.48,08.39,07.55,07.08,472,544,386,04.93,0
nan,KELT_S35_lc_133634_V01_west_raw.dat,2MASS J08180083-1922137,08:18:00.84,-19:22:13.75,240.296923,9.116466,12.76,08.34,07.49,06.97,268,294,248,04.15,0
nan,KELT_S35_lc_137323_V01_west_raw.dat,2MASS J06555248-2528524,06:55:52.48,-25:28:52.47,236.347087,-10.405806,12.84,08.76,07.83,07.55,201,214,190,03.86,0
nan,KELT_S35_lc_144184_V01_west_raw.dat,2MASS J08222879-1506244,08:22:28.80,-15:06:24.42,237.247591,12.332339,13.03,08.16,07.34,06.95,307,333,284,04.36,0

